Fluid Solver Independent Hybrid Methods for Multiscale Kinetic equations

In some recent works [G. Dimarco, L. Pareschi, Hybrid multiscale methods I. Hyperbolic Relaxation Problems, Comm. Math. Sci., 1, (2006), pp. 155-177], [G. Dimarco, L. Pareschi, Hybrid multiscale methods II. Kinetic equations, SIAM Multiscale Modeling and Simulation Vol 6., No 4,pp. 1169-1197, (2008)] we developed a general framework for the construction of hybrid algorithms which are able to face efficiently the multiscale nature of some hyperbolic and kinetic problems. Here, at variance with respect to the previous methods, we construct a method form-fitting to any type of finite volume or finite difference scheme for the reduced equilibrium system. Thanks to the coupling of Monte Carlo techniques for the solution of the kinetic equations with macroscopic methods for the limiting fluid equations, we show how it is possible to solve multiscale fluid dynamic phenomena faster with respect to traditional deterministic/stochastic methods for the full kinetic equations. In addition, due to the hybrid nature of the schemes, the numerical solution is affected by less fluctuations when compared to standard Monte Carlo schemes. Applications to the Boltzmann-BGK equation are presented to show the performance of the new methods in comparison with classical approaches used in the simulation of kinetic equations.

==> figure_new/MCM1/density.dat <==
0.24999999441206455E-02 0.14308160543441772E+01
0.74999998323619366E-02 0.13721108436584473E+01
0.12500000186264515E-01 0.13542007207870483E+01
0.17500000074505806E-01 0.13940008878707886E+01
0.22500000894069672E-01 0.13362907171249390E+01
0.27500001713633537E-01 0.13482307195663452E+01
0.32500002533197403E-01 0.13144005537033081E+01
0.37500001490116119E-01 0.13243505954742432E+01
0.42500000447034836E-01 0.13850458860397339E+01
0.47499999403953552E-01 0.13561906814575195E+01
0.52499998360872269E-01 0.13024605512619019E+01
0.57499997317790985E-01 0.13014655113220215E+01
0.62499996274709702E-01 0.13243505954742432E+01
0.67499995231628418E-01 0.13343007564544678E+01
0.72499997913837433E-01 0.13144005537033081E+01
0.77500000596046448E-01 0.12945004701614380E+01
0.82500003278255463E-01 0.12994755506515503E+01
0.87500005960464478E-01 0.12755954265594482E+01
0.92500008642673492E-01 0.12805703878402710E+01
0.97500011324882507E-01 0.13074355125427246E+01
0.10250001400709152E+00 0.13054455518722534E+01
0.10750001668930054E+00 0.13084306716918945E+01
0.11250001937150955E+00 0.12755954265594482E+01
0.11750002205371857E+00 0.12905205488204956E+01
0.12250002473592758E+00 0.12298252582550049E+01
0.12750002741813660E+00 0.12945005893707275E+01
0.13250002264976501E+00 0.12815654277801514E+01
0.13750001788139343E+00 0.12417652606964111E+01
0.14250001311302185E+00 0.12109202146530151E+01
0.14750000834465027E+00 0.12268401384353638E+01
0.15250000357627869E+00 0.11979850530624390E+01
0.15749999880790710E+00 0.12477352619171143E+01
0.16249999403953552E+00 0.11920150518417358E+01
0.16749998927116394E+00 0.12238551378250122E+01
0.17249998450279236E+00 0.11253497600555420E+01
0.17749997973442078E+00 0.11731098890304565E+01
0.18249997496604919E+00 0.11810700893402100E+01
0.18749997019767761E+00 0.12049500942230225E+01
0.19249996542930603E+00 0.11999751329421997E+01
0.19749996066093445E+00 0.11561949253082275E+01
0.20249995589256287E+00 0.11691300868988037E+01
0.20749995112419128E+00 0.11631599664688110E+01
0.21249994635581970E+00 0.11542049646377563E+01
0.21749994158744812E+00 0.11283347606658936E+01
0.22249993681907654E+00 0.10626645088195801E+01
0.22749993205070496E+00 0.11492298841476440E+01
0.23249992728233337E+00 0.11213698387145996E+01
0.23749992251396179E+00 0.10875396728515625E+01
0.24249991774559021E+00 0.10726145505905151E+01
0.24749991297721863E+00 0.10676395893096924E+01
0.25249990820884705E+00 0.10626646280288696E+01
0.25749990344047546E+00 0.10656495094299316E+01
0.26249989867210388E+00 0.10935096740722656E+01
0.26749989390373230E+00 0.10228643417358398E+01
0.27249988913536072E+00 0.10467444658279419E+01
0.27749988436698914E+00 0.10457494258880615E+01
0.28249987959861755E+00 0.11044546365737915E+01
0.28749987483024597E+00 0.10377894639968872E+01
0.29249987006187439E+00 0.99997925758361816E+00
0.29749986529350281E+00 0.97709417343139648E+00
0.30249986052513123E+00 0.10477395057678223E+01
0.30749985575675964E+00 0.98505419492721558E+00
0.31249985098838806E+00 0.10178893804550171E+01
0.31749984622001648E+00 0.10178893804550171E+01
0.32249984145164490E+00 0.98306423425674438E+00
0.32749983668327332E+00 0.10198793411254883E+01
0.33249983191490173E+00 0.10119192600250244E+01
0.33749982714653015E+00 0.10606745481491089E+01
0.34249982237815857E+00 0.99599927663803101E+00
0.34749981760978699E+00 0.99898427724838257E+00
0.35249981284141541E+00 0.97410917282104492E+00
0.35749980807304382E+00 0.99599927663803101E+00
0.36249980330467224E+00 0.93430894613265991E+00
0.36749979853630066E+00 0.10139093399047852E+01
0.37249979376792908E+00 0.10746045112609863E+01
0.37749978899955750E+00 0.10139092206954956E+01
0.38249978423118591E+00 0.10258493423461914E+01
0.38749977946281433E+00 0.97012913227081299E+00
0.39249977469444275E+00 0.98306417465209961E+00
0.39749976992607117E+00 0.10039592981338501E+01
0.40249976515769958E+00 0.99599921703338623E+00
0.40749976038932800E+00 0.97211909294128418E+00
0.41249975562095642E+00 0.99002921581268311E+00
0.41749975085258484E+00 0.99102425575256348E+00
0.42249974608421326E+00 0.10009742975234985E+01
0.42749974131584167E+00 0.10576895475387573E+01
0.43249973654747009E+00 0.96415913105010986E+00
0.43749973177909851E+00 0.10576895475387573E+01
0.44249972701072693E+00 0.10467443466186523E+01
0.44749972224235535E+00 0.99102425575256348E+00
0.45249971747398376E+00 0.10139093399047852E+01
0.45749971270561218E+00 0.97808915376663208E+00
0.46249970793724060E+00 0.95420908927917480E+00
0.46749970316886902E+00 0.97808915376663208E+00
0.47249969840049744E+00 0.10139093399047852E+01
0.47749969363212585E+00 0.10129142999649048E+01
0.48249968886375427E+00 0.10208743810653687E+01
0.48749968409538269E+00 0.10298293828964233E+01
0.49249967932701111E+00 0.10348044633865356E+01
0.49749967455863953E+00 0.98505419492721558E+00
0.50249969959259033E+00 0.99201923608779907E+00
0.50749969482421875E+00 0.97510415315628052E+00
0.51249969005584717E+00 0.10348044633865356E+01
0.51749968528747559E+00 0.10288343429565430E+01
0.52249968051910400E+00 0.96714407205581665E+00
0.52749967575073242E+00 0.93729400634765625E+00
0.53249967098236084E+00 0.98405921459197998E+00
0.53749966621398926E+00 0.10089342594146729E+01
0.54249966144561768E+00 0.10427644252777100E+01
0.54749965667724609E+00 0.10149043798446655E+01
0.55249965190887451E+00 0.97510415315628052E+00
0.55749964714050293E+00 0.10009742975234985E+01
0.56249964237213135E+00 0.10407743453979492E+01
0.56749963760375977E+00 0.10168943405151367E+01
0.57249963283538818E+00 0.10238593816757202E+01
0.57749962806701660E+00 0.94624900817871094E+00
0.58249962329864502E+00 0.99002921581268311E+00
0.58749961853027344E+00 0.10039592981338501E+01
0.59249961376190186E+00 0.99002921581268311E+00
0.59749960899353027E+00 0.10318194627761841E+01
0.60249960422515869E+00 0.95022904872894287E+00
0.60749959945678711E+00 0.96117413043975830E+00
0.61249959468841553E+00 0.99798923730850220E+00
0.61749958992004395E+00 0.10467444658279419E+01
0.62249958515167236E+00 0.10338094234466553E+01
0.62749958038330078E+00 0.98704421520233154E+00
0.63249957561492920E+00 0.10119193792343140E+01
0.63749957084655762E+00 0.96714407205581665E+00
0.64249956607818604E+00 0.10158993005752563E+01
0.64749956130981445E+00 0.97510415315628052E+00
0.65249955654144287E+00 0.10298293828964233E+01
0.65749955177307129E+00 0.99997925758361816E+00
0.66249954700469971E+00 0.10437594652175903E+01
0.66749954223632812E+00 0.95818907022476196E+00
0.67249953746795654E+00 0.10268442630767822E+01
0.67749953269958496E+00 0.10019693374633789E+01
0.68249952793121338E+00 0.10079393386840820E+01
0.68749952316284180E+00 0.97510415315628052E+00
0.69249951839447021E+00 0.95321404933929443E+00
0.69749951362609863E+00 0.10507245063781738E+01
0.70249950885772705E+00 0.10069442987442017E+01
0.70749950408935547E+00 0.10139093399047852E+01
0.71249949932098389E+00 0.10149042606353760E+01
0.71749949455261230E+00 0.10009742975234985E+01
0.72249948978424072E+00 0.98405915498733521E+00
0.72749948501586914E+00 0.92336392402648926E+00
0.73249948024749756E+00 0.97311419248580933E+00
0.73749947547912598E+00 0.10218694210052490E+01
0.74249947071075439E+00 0.10119192600250244E+01
0.74749946594238281E+00 0.99301427602767944E+00
0.75249946117401123E+00 0.99798923730850220E+00
0.75749945640563965E+00 0.98306417465209961E+00
0.76249945163726807E+00 0.99997925758361816E+00
0.76749944686889648E+00 0.99599921703338623E+00
0.77249944210052490E+00 0.10208743810653687E+01
0.77749943733215332E+00 0.10258493423461914E+01
0.78249943256378174E+00 0.10228643417358398E+01
0.78749942779541016E+00 0.10407744646072388E+01
0.79249942302703857E+00 0.10158993005752563E+01
0.79749941825866699E+00 0.93629896640777588E+00
0.80249941349029541E+00 0.98206913471221924E+00
0.80749940872192383E+00 0.10218693017959595E+01
0.81249940395355225E+00 0.10139093399047852E+01
0.81749939918518066E+00 0.10397794246673584E+01
0.82249939441680908E+00 0.10367943048477173E+01
0.82749938964843750E+00 0.94724398851394653E+00
0.83249938488006592E+00 0.99400925636291504E+00
0.83749938011169434E+00 0.99997925758361816E+00
0.84249937534332275E+00 0.94923400878906250E+00
0.84749937057495117E+00 0.93231892585754395E+00
0.85249936580657959E+00 0.10875396728515625E+01
0.85749936103820801E+00 0.91838890314102173E+00
0.86249935626983643E+00 0.10537095069885254E+01
0.86749935150146484E+00 0.95818907022476196E+00
0.87249934673309326E+00 0.91241890192031860E+00
0.87749934196472168E+00 0.98505419492721558E+00
0.88249933719635010E+00 0.98306423425674438E+00
0.88749933242797852E+00 0.93928402662277222E+00
0.89249932765960693E+00 0.96216911077499390E+00
0.89749932289123535E+00 0.96913409233093262E+00
0.90249931812286377E+00 0.98704421520233154E+00
0.90749931335449219E+00 0.10188843011856079E+01
0.91249930858612061E+00 0.97510415315628052E+00
0.91749930381774902E+00 0.98306417465209961E+00
0.92249929904937744E+00 0.99102419614791870E+00
0.92749929428100586E+00 0.97908419370651245E+00
0.93249928951263428E+00 0.98306423425674438E+00
0.93749928474426270E+00 0.98405915498733521E+00
0.94249927997589111E+00 0.10009742975234985E+01
0.94749927520751953E+00 0.10318193435668945E+01
0.95249927043914795E+00 0.98405915498733521E+00
0.95749926567077637E+00 0.10338093042373657E+01
0.96249926090240479E+00 0.99002921581268311E+00
0.96749925613403320E+00 0.10139092206954956E+01
0.97249925136566162E+00 0.10129142999649048E+01
0.97749924659729004E+00 0.10626646280288696E+01
0.98249924182891846E+00 0.10139092206954956E+01
0.98749923706054688E+00 0.94226902723312378E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new/MCM1/temperature.dat <==
0.24999999441206455E-02 0.58472132682800293E+01
0.74999998323619366E-02 0.60909337997436523E+01
0.12500000186264515E-01 0.59283638000488281E+01
0.17500000074505806E-01 0.60991325378417969E+01
0.22500000894069672E-01 0.65682349205017090E+01
0.27500001713633537E-01 0.65490255355834961E+01
0.32500002533197403E-01 0.59794468879699707E+01
0.37500001490116119E-01 0.60354685783386230E+01
0.42500000447034836E-01 0.62710151672363281E+01
0.47499999403953552E-01 0.60186147689819336E+01
0.52499998360872269E-01 0.59061641693115234E+01
0.57499997317790985E-01 0.61061997413635254E+01
0.62499996274709702E-01 0.66596164703369141E+01
0.67499995231628418E-01 0.59340395927429199E+01
0.72499997913837433E-01 0.64589047431945801E+01
0.77500000596046448E-01 0.61917939186096191E+01
0.82500003278255463E-01 0.60839080810546875E+01
0.87500005960464478E-01 0.65380387306213379E+01
0.92500008642673492E-01 0.61904592514038086E+01
0.97500011324882507E-01 0.64121046066284180E+01
0.10250001400709152E+00 0.65523071289062500E+01
0.10750001668930054E+00 0.64743766784667969E+01
0.11250001937150955E+00 0.64402427673339844E+01
0.11750002205371857E+00 0.66538705825805664E+01
0.12250002473592758E+00 0.65890316963195801E+01
0.12750002741813660E+00 0.61909651756286621E+01
0.13250002264976501E+00 0.65394573211669922E+01
0.13750001788139343E+00 0.64883513450622559E+01
0.14250001311302185E+00 0.61817827224731445E+01
0.14750000834465027E+00 0.64511518478393555E+01
0.15250000357627869E+00 0.70888533592224121E+01
0.15749999880790710E+00 0.65081400871276855E+01
0.16249999403953552E+00 0.62949843406677246E+01
0.16749998927116394E+00 0.64115896224975586E+01
0.17249998450279236E+00 0.64195590019226074E+01
0.17749997973442078E+00 0.64537014961242676E+01
0.18249997496604919E+00 0.62219567298889160E+01
0.18749997019767761E+00 0.66063079833984375E+01
0.19249996542930603E+00 0.63301243782043457E+01
0.19749996066093445E+00 0.62624602317810059E+01
0.20249995589256287E+00 0.64451532363891602E+01
0.20749995112419128E+00 0.62625045776367188E+01
0.21249994635581970E+00 0.59258961677551270E+01
0.21749994158744812E+00 0.58319382667541504E+01
0.22249993681907654E+00 0.59172439575195312E+01
0.22749993205070496E+00 0.60604596138000488E+01
0.23249992728233337E+00 0.57343530654907227E+01
0.23749992251396179E+00 0.61415929794311523E+01
0.24249991774559021E+00 0.64098072052001953E+01
0.24749991297721863E+00 0.59247560501098633E+01
0.25249990820884705E+00 0.56799983978271484E+01
0.25749990344047546E+00 0.59683179855346680E+01
0.26249989867210388E+00 0.58692064285278320E+01
0.26749989390373230E+00 0.56740698814392090E+01
0.27249988913536072E+00 0.58360910415649414E+01
0.27749988436698914E+00 0.50517902374267578E+01
0.28249987959861755E+00 0.52882513999938965E+01
0.28749987483024597E+00 0.50061397552490234E+01
0.29249987006187439E+00 0.55607714653015137E+01
0.29749986529350281E+00 0.55708394050598145E+01
0.30249986052513123E+00 0.51953721046447754E+01
0.30749985575675964E+00 0.48730096817016602E+01
0.31249985098838806E+00 0.46808853149414062E+01
0.31749984622001648E+00 0.48237614631652832E+01
0.32249984145164490E+00 0.47278051376342773E+01
0.32749983668327332E+00 0.49533166885375977E+01
0.33249983191490173E+00 0.48158760070800781E+01
0.33749982714653015E+00 0.50458865165710449E+01
0.34249982237815857E+00 0.48558721542358398E+01
0.34749981760978699E+00 0.49685049057006836E+01
0.35249981284141541E+00 0.44616527557373047E+01
0.35749980807304382E+00 0.47274842262268066E+01
0.36249980330467224E+00 0.44236245155334473E+01
0.36749979853630066E+00 0.46229424476623535E+01
0.37249979376792908E+00 0.42683525085449219E+01
0.37749978899955750E+00 0.40737147331237793E+01
0.38249978423118591E+00 0.43455710411071777E+01
0.38749977946281433E+00 0.44895639419555664E+01
0.39249977469444275E+00 0.43503394126892090E+01
0.39749976992607117E+00 0.38542828559875488E+01
0.40249976515769958E+00 0.41075983047485352E+01
0.40749976038932800E+00 0.39627032279968262E+01
0.41249975562095642E+00 0.44813661575317383E+01
0.41749975085258484E+00 0.42983927726745605E+01
0.42249974608421326E+00 0.39952878952026367E+01
0.42749974131584167E+00 0.38931379318237305E+01
0.43249973654747009E+00 0.38975622653961182E+01
0.43749973177909851E+00 0.42573409080505371E+01
0.44249972701072693E+00 0.40005750656127930E+01
0.44749972224235535E+00 0.41557331085205078E+01
0.45249971747398376E+00 0.39210493564605713E+01
0.45749971270561218E+00 0.42607345581054688E+01
0.46249970793724060E+00 0.40120811462402344E+01
0.46749970316886902E+00 0.43088746070861816E+01
0.47249969840049744E+00 0.40148992538452148E+01
0.47749969363212585E+00 0.37364299297332764E+01
0.48249968886375427E+00 0.41699790954589844E+01
0.48749968409538269E+00 0.36409292221069336E+01
0.49249967932701111E+00 0.38827114105224609E+01
0.49749967455863953E+00 0.36781449317932129E+01
0.50249969959259033E+00 0.39726321697235107E+01
0.50749969482421875E+00 0.39477455615997314E+01
0.51249969005584717E+00 0.44074721336364746E+01
0.51749968528747559E+00 0.39484574794769287E+01
0.52249968051910400E+00 0.40650992393493652E+01
0.52749967575073242E+00 0.41019611358642578E+01
0.53249967098236084E+00 0.37047300338745117E+01
0.53749966621398926E+00 0.40181951522827148E+01
0.54249966144561768E+00 0.34712984561920166E+01
0.54749965667724609E+00 0.39411821365356445E+01
0.55249965190887451E+00 0.40931901931762695E+01
0.55749964714050293E+00 0.38098440170288086E+01
0.56249964237213135E+00 0.40471787452697754E+01
0.56749963760375977E+00 0.36864531040191650E+01
0.57249963283538818E+00 0.40833997726440430E+01
0.57749962806701660E+00 0.41067099571228027E+01
0.58249962329864502E+00 0.40796732902526855E+01
0.58749961853027344E+00 0.40909776687622070E+01
0.59249961376190186E+00 0.39126121997833252E+01
0.59749960899353027E+00 0.43952007293701172E+01
0.60249960422515869E+00 0.42728180885314941E+01
0.60749959945678711E+00 0.43231492042541504E+01
0.61249959468841553E+00 0.38396933078765869E+01
0.61749958992004395E+00 0.40661072731018066E+01
0.62249958515167236E+00 0.40687847137451172E+01
0.62749958038330078E+00 0.39830465316772461E+01
0.63249957561492920E+00 0.40991039276123047E+01
0.63749957084655762E+00 0.40179948806762695E+01
0.64249956607818604E+00 0.43118734359741211E+01
0.64749956130981445E+00 0.40716595649719238E+01
0.65249955654144287E+00 0.37899491786956787E+01
0.65749955177307129E+00 0.38978385925292969E+01
0.66249954700469971E+00 0.40023164749145508E+01
0.66749954223632812E+00 0.38840551376342773E+01
0.67249953746795654E+00 0.37602808475494385E+01
0.67749953269958496E+00 0.38445608615875244E+01
0.68249952793121338E+00 0.37323901653289795E+01
0.68749952316284180E+00 0.38474407196044922E+01
0.69249951839447021E+00 0.39588596820831299E+01
0.69749951362609863E+00 0.37529506683349609E+01
0.70249950885772705E+00 0.40441484451293945E+01
0.70749950408935547E+00 0.37400848865509033E+01
0.71249949932098389E+00 0.37074368000030518E+01
0.71749949455261230E+00 0.40780305862426758E+01
0.72249948978424072E+00 0.37461247444152832E+01
0.72749948501586914E+00 0.39349465370178223E+01
0.73249948024749756E+00 0.41192083358764648E+01
0.73749947547912598E+00 0.40419669151306152E+01
0.74249947071075439E+00 0.37649886608123779E+01
0.74749946594238281E+00 0.44314508438110352E+01
0.75249946117401123E+00 0.38474252223968506E+01
0.75749945640563965E+00 0.39117527008056641E+01
0.76249945163726807E+00 0.38330514430999756E+01
0.76749944686889648E+00 0.40132999420166016E+01
0.77249944210052490E+00 0.37716507911682129E+01
0.77749943733215332E+00 0.39527554512023926E+01
0.78249943256378174E+00 0.38252744674682617E+01
0.78749942779541016E+00 0.40246191024780273E+01
0.79249942302703857E+00 0.36801066398620605E+01
0.79749941825866699E+00 0.39877254962921143E+01
0.80249941349029541E+00 0.38508484363555908E+01
0.80749940872192383E+00 0.40995712280273438E+01
0.81249940395355225E+00 0.39005746841430664E+01
0.81749939918518066E+00 0.36661849021911621E+01
0.82249939441680908E+00 0.40505275726318359E+01
0.82749938964843750E+00 0.38374803066253662E+01
0.83249938488006592E+00 0.41117429733276367E+01
0.83749938011169434E+00 0.37232074737548828E+01
0.84249937534332275E+00 0.40595059394836426E+01
0.84749937057495117E+00 0.40380806922912598E+01
0.85249936580657959E+00 0.38778898715972900E+01
0.85749936103820801E+00 0.37957241535186768E+01
0.86249935626983643E+00 0.41674418449401855E+01
0.86749935150146484E+00 0.40948262214660645E+01
0.87249934673309326E+00 0.37982559204101562E+01
0.87749934196472168E+00 0.39077696800231934E+01
0.88249933719635010E+00 0.40066094398498535E+01
0.88749933242797852E+00 0.37354578971862793E+01
0.89249932765960693E+00 0.37658195495605469E+01
0.89749932289123535E+00 0.39187715053558350E+01
0.90249931812286377E+00 0.36142358779907227E+01
0.90749931335449219E+00 0.40505614280700684E+01
0.91249930858612061E+00 0.37151787281036377E+01
0.91749930381774902E+00 0.37002968788146973E+01
0.92249929904937744E+00 0.37378065586090088E+01
0.92749929428100586E+00 0.39322273731231689E+01
0.93249928951263428E+00 0.39191732406616211E+01
0.93749928474426270E+00 0.39479084014892578E+01
0.94249927997589111E+00 0.40533723831176758E+01
0.94749927520751953E+00 0.40828447341918945E+01
0.95249927043914795E+00 0.34302024841308594E+01
0.95749926567077637E+00 0.38348789215087891E+01
0.96249926090240479E+00 0.42477264404296875E+01
0.96749925613403320E+00 0.40486927032470703E+01
0.97249925136566162E+00 0.41592392921447754E+01
0.97749924659729004E+00 0.37364602088928223E+01
0.98249924182891846E+00 0.41958069801330566E+01
0.98749923706054688E+00 0.37189576625823975E+01
0.99249923229217529E+00 0.39018585681915283E+01


==> figure_new/MCM1/velocity.dat <==
0.24999999441206455E-02 -.37691768258810043E-01
0.74999998323619366E-02 0.52056629210710526E-01
0.12500000186264515E-01 -.10804297775030136E+00
0.17500000074505806E-01 -.12648516893386841E+00
0.22500000894069672E-01 0.11365917325019836E+00
0.27500001713633537E-01 -.52666086703538895E-01
0.32500002533197403E-01 -.16411343216896057E+00
0.37500001490116119E-01 -.33525548875331879E-01
0.42500000447034836E-01 -.71997649967670441E-01
0.47499999403953552E-01 -.73519781231880188E-01
0.52499998360872269E-01 -.33451553434133530E-01
0.57499997317790985E-01 0.53397715091705322E-01
0.62499996274709702E-01 -.73927506804466248E-01
0.67499995231628418E-01 -.14840012788772583E+00
0.72499997913837433E-01 -.36618161946535110E-01
0.77500000596046448E-01 -.12124373763799667E+00
0.82500003278255463E-01 0.35957209765911102E-01
0.87500005960464478E-01 -.54342571645975113E-01
0.92500008642673492E-01 -.17118829488754272E+00
0.97500011324882507E-01 -.16200527548789978E-01
0.10250001400709152E+00 -.71264959871768951E-01
0.10750001668930054E+00 -.35162173211574554E-01
0.11250001937150955E+00 -.13172544538974762E+00
0.11750002205371857E+00 -.15907217562198639E+00
0.12250002473592758E+00 -.10938209295272827E+00
0.12750002741813660E+00 -.17933946847915649E+00
0.13250002264976501E+00 -.11423895508050919E+00
0.13750001788139343E+00 -.10243385285139084E+00
0.14250001311302185E+00 -.25846302509307861E+00
0.14750000834465027E+00 -.21518123149871826E+00
0.15250000357627869E+00 -.20994968712329865E+00
0.15749999880790710E+00 -.22753176093101501E+00
0.16249999403953552E+00 -.38422831892967224E+00
0.16749998927116394E+00 -.33130061626434326E+00
0.17249998450279236E+00 -.25343912839889526E+00
0.17749997973442078E+00 -.31444635987281799E+00
0.18249997496604919E+00 -.27153682708740234E+00
0.18749997019767761E+00 -.25011244416236877E+00
0.19249996542930603E+00 -.26661300659179688E+00
0.19749996066093445E+00 -.30288428068161011E+00
0.20249995589256287E+00 -.30905017256736755E+00
0.20749995112419128E+00 -.38396334648132324E+00
0.21249994635581970E+00 -.48463377356529236E+00
0.21749994158744812E+00 -.46813461184501648E+00
0.22249993681907654E+00 -.56645679473876953E+00
0.22749993205070496E+00 -.46936115622520447E+00
0.23249992728233337E+00 -.48887896537780762E+00
0.23749992251396179E+00 -.50879544019699097E+00
0.24249991774559021E+00 -.52319079637527466E+00
0.24749991297721863E+00 -.66654229164123535E+00
0.25249990820884705E+00 -.69688200950622559E+00
0.25749990344047546E+00 -.60246711969375610E+00
0.26249989867210388E+00 -.68246060609817505E+00
0.26749989390373230E+00 -.70428347587585449E+00
0.27249988913536072E+00 -.55886703729629517E+00
0.27749988436698914E+00 -.78077006340026855E+00
0.28249987959861755E+00 -.80459618568420410E+00
0.28749987483024597E+00 -.83269655704498291E+00
0.29249987006187439E+00 -.79985439777374268E+00
0.29749986529350281E+00 -.76173979043960571E+00
0.30249986052513123E+00 -.80926102399826050E+00
0.30749985575675964E+00 -.79641872644424438E+00
0.31249985098838806E+00 -.92277902364730835E+00
0.31749984622001648E+00 -.96284490823745728E+00
0.32249984145164490E+00 -.89123213291168213E+00
0.32749983668327332E+00 -.89839035272598267E+00
0.33249983191490173E+00 -.92700845003128052E+00
0.33749982714653015E+00 -.82215839624404907E+00
0.34249982237815857E+00 -.87964355945587158E+00
0.34749981760978699E+00 -.88149404525756836E+00
0.35249981284141541E+00 -.90829193592071533E+00
0.35749980807304382E+00 -.92749279737472534E+00
0.36249980330467224E+00 -.88126373291015625E+00
0.36749979853630066E+00 -.91465371847152710E+00
0.37249979376792908E+00 -.98407012224197388E+00
0.37749978899955750E+00 -.83802443742752075E+00
0.38249978423118591E+00 -.84530186653137207E+00
0.38749977946281433E+00 -.10265215635299683E+01
0.39249977469444275E+00 -.10138128995895386E+01
0.39749976992607117E+00 -.97055017948150635E+00
0.40249976515769958E+00 -.10274795293807983E+01
0.40749976038932800E+00 -.89212012290954590E+00
0.41249975562095642E+00 -.10511324405670166E+01
0.41749975085258484E+00 -.10007752180099487E+01
0.42249974608421326E+00 -.89970660209655762E+00
0.42749974131584167E+00 -.97786980867385864E+00
0.43249973654747009E+00 -.93134087324142456E+00
0.43749973177909851E+00 -.99500614404678345E+00
0.44249972701072693E+00 -.96148961782455444E+00
0.44749972224235535E+00 -.10162438154220581E+01
0.45249971747398376E+00 -.96826010942459106E+00
0.45749971270561218E+00 -.89846402406692505E+00
0.46249970793724060E+00 -.10930460691452026E+01
0.46749970316886902E+00 -.10793616771697998E+01
0.47249969840049744E+00 -.10442646741867065E+01
0.47749969363212585E+00 -.95505201816558838E+00
0.48249968886375427E+00 -.97083884477615356E+00
0.48749968409538269E+00 -.93507772684097290E+00
0.49249967932701111E+00 -.92738062143325806E+00
0.49749967455863953E+00 -.96767872571945190E+00
0.50249969959259033E+00 -.10682398080825806E+01
0.50749969482421875E+00 -.99149709939956665E+00
0.51249969005584717E+00 -.99277603626251221E+00
0.51749968528747559E+00 -.10349020957946777E+01
0.52249968051910400E+00 -.10045219659805298E+01
0.52749967575073242E+00 -.95004594326019287E+00
0.53249967098236084E+00 -.10734757184982300E+01
0.53749966621398926E+00 -.88589709997177124E+00
0.54249966144561768E+00 -.10680946111679077E+01
0.54749965667724609E+00 -.91284358501434326E+00
0.55249965190887451E+00 -.10020260810852051E+01
0.55749964714050293E+00 -.95925611257553101E+00
0.56249964237213135E+00 -.10440819263458252E+01
0.56749963760375977E+00 -.97756791114807129E+00
0.57249963283538818E+00 -.10669472217559814E+01
0.57749962806701660E+00 -.97292232513427734E+00
0.58249962329864502E+00 -.98628669977188110E+00
0.58749961853027344E+00 -.10737137794494629E+01
0.59249961376190186E+00 -.10761864185333252E+01
0.59749960899353027E+00 -.11041972637176514E+01
0.60249960422515869E+00 -.95421767234802246E+00
0.60749959945678711E+00 -.95379549264907837E+00
0.61249959468841553E+00 -.10036653280258179E+01
0.61749958992004395E+00 -.99071830511093140E+00
0.62249958515167236E+00 -.98981899023056030E+00
0.62749958038330078E+00 -.92185533046722412E+00
0.63249957561492920E+00 -.10686194896697998E+01
0.63749957084655762E+00 -.10090647935867310E+01
0.64249956607818604E+00 -.10505683422088623E+01
0.64749956130981445E+00 -.10178204774856567E+01
0.65249955654144287E+00 -.98162633180618286E+00
0.65749955177307129E+00 -.10030299425125122E+01
0.66249954700469971E+00 -.11495020389556885E+01
0.66749954223632812E+00 -.92738425731658936E+00
0.67249953746795654E+00 -.10346639156341553E+01
0.67749953269958496E+00 -.94463461637496948E+00
0.68249952793121338E+00 -.97945088148117065E+00
0.68749952316284180E+00 -.93985241651535034E+00
0.69249951839447021E+00 -.96398806571960449E+00
0.69749951362609863E+00 -.10511645078659058E+01
0.70249950885772705E+00 -.10398404598236084E+01
0.70749950408935547E+00 -.94283211231231689E+00
0.71249949932098389E+00 -.90816140174865723E+00
0.71749949455261230E+00 -.91289615631103516E+00
0.72249948978424072E+00 -.99462038278579712E+00
0.72749948501586914E+00 -.97121345996856689E+00
0.73249948024749756E+00 -.91425383090972900E+00
0.73749947547912598E+00 -.97614103555679321E+00
0.74249947071075439E+00 -.98393797874450684E+00
0.74749946594238281E+00 -.92672836780548096E+00
0.75249946117401123E+00 -.96886199712753296E+00
0.75749945640563965E+00 -.94005757570266724E+00
0.76249945163726807E+00 -.93094605207443237E+00
0.76749944686889648E+00 -.10365371704101562E+01
0.77249944210052490E+00 -.96843630075454712E+00
0.77749943733215332E+00 -.98459708690643311E+00
0.78249943256378174E+00 -.99426472187042236E+00
0.78749942779541016E+00 -.99001264572143555E+00
0.79249942302703857E+00 -.98301362991333008E+00
0.79749941825866699E+00 -.10300958156585693E+01
0.80249941349029541E+00 -.10255295038223267E+01
0.80749940872192383E+00 -.96663135290145874E+00
0.81249940395355225E+00 -.97111970186233521E+00
0.81749939918518066E+00 -.93537259101867676E+00
0.82249939441680908E+00 -.10740660429000854E+01
0.82749938964843750E+00 -.10220353603363037E+01
0.83249938488006592E+00 -.97897052764892578E+00
0.83749938011169434E+00 -.92080467939376831E+00
0.84249937534332275E+00 -.11027605533599854E+01
0.84749937057495117E+00 -.10041860342025757E+01
0.85249936580657959E+00 -.10055767297744751E+01
0.85749936103820801E+00 -.99573260545730591E+00
0.86249935626983643E+00 -.89963585138320923E+00
0.86749935150146484E+00 -.98091942071914673E+00
0.87249934673309326E+00 -.88492608070373535E+00
0.87749934196472168E+00 -.91926431655883789E+00
0.88249933719635010E+00 -.10459455251693726E+01
0.88749933242797852E+00 -.92289531230926514E+00
0.89249932765960693E+00 -.10267003774642944E+01
0.89749932289123535E+00 -.97471779584884644E+00
0.90249931812286377E+00 -.10035444498062134E+01
0.90749931335449219E+00 -.88842624425888062E+00
0.91249930858612061E+00 -.99066561460494995E+00
0.91749930381774902E+00 -.96984869241714478E+00
0.92249929904937744E+00 -.87761527299880981E+00
0.92749929428100586E+00 -.96737289428710938E+00
0.93249928951263428E+00 -.95698207616806030E+00
0.93749928474426270E+00 -.10242453813552856E+01
0.94249927997589111E+00 -.93060266971588135E+00
0.94749927520751953E+00 -.10298968553543091E+01
0.95249927043914795E+00 -.83232122659683228E+00
0.95749926567077637E+00 -.10244579315185547E+01
0.96249926090240479E+00 -.87253391742706299E+00
0.96749925613403320E+00 -.84716820716857910E+00
0.97249925136566162E+00 -.10877742767333984E+01
0.97749924659729004E+00 -.10081237554550171E+01
0.98249924182891846E+00 -.98862057924270630E+00
0.98749923706054688E+00 -.89643341302871704E+00
0.99249923229217529E+00 -.10274702310562134E+01


==> figure_new/MCM2/density.dat <==
0.24999999441206455E-02 0.13333055973052979E+01
0.74999998323619366E-02 0.13343007564544678E+01
0.12500000186264515E-01 0.13452457189559937E+01
0.17500000074505806E-01 0.13183805942535400E+01
0.22500000894069672E-01 0.13492257595062256E+01
0.27500001713633537E-01 0.13810658454895020E+01
0.32500002533197403E-01 0.14487261772155762E+01
0.37500001490116119E-01 0.13024605512619019E+01
0.42500000447034836E-01 0.13333057165145874E+01
0.47499999403953552E-01 0.12835555076599121E+01
0.52499998360872269E-01 0.13163905143737793E+01
0.57499997317790985E-01 0.13382806777954102E+01
0.62499996274709702E-01 0.12915154695510864E+01
0.67499995231628418E-01 0.12964905500411987E+01
0.72499997913837433E-01 0.12855455875396729E+01
0.77500000596046448E-01 0.13203705549240112E+01
0.82500003278255463E-01 0.12556953430175781E+01
0.87500005960464478E-01 0.13711159229278564E+01
0.92500008642673492E-01 0.13641507625579834E+01
0.97500011324882507E-01 0.12994754314422607E+01
0.10250001400709152E+00 0.12537053823471069E+01
0.10750001668930054E+00 0.13114156723022461E+01
0.11250001937150955E+00 0.12467403411865234E+01
0.11750002205371857E+00 0.12487304210662842E+01
0.12250002473592758E+00 0.12158951759338379E+01
0.12750002741813660E+00 0.12348002195358276E+01
0.13250002264976501E+00 0.11910200119018555E+01
0.13750001788139343E+00 0.12149001359939575E+01
0.14250001311302185E+00 0.11770899295806885E+01
0.14750000834465027E+00 0.12258452177047729E+01
0.15250000357627869E+00 0.12049500942230225E+01
0.15749999880790710E+00 0.12397753000259399E+01
0.16249999403953552E+00 0.12377852201461792E+01
0.16749998927116394E+00 0.11989800930023193E+01
0.17249998450279236E+00 0.12238552570343018E+01
0.17749997973442078E+00 0.11950000524520874E+01
0.18249997496604919E+00 0.12726104259490967E+01
0.18749997019767761E+00 0.12507202625274658E+01
0.19249996542930603E+00 0.11890301704406738E+01
0.19749996066093445E+00 0.12198752164840698E+01
0.20249995589256287E+00 0.11691299676895142E+01
0.20749995112419128E+00 0.11581848859786987E+01
0.21249994635581970E+00 0.10954996347427368E+01
0.21749994158744812E+00 0.11800750494003296E+01
0.22249993681907654E+00 0.11512199640274048E+01
0.22749993205070496E+00 0.10835596323013306E+01
0.23249992728233337E+00 0.11233597993850708E+01
0.23749992251396179E+00 0.11323148012161255E+01
0.24249991774559021E+00 0.11074397563934326E+01
0.24749991297721863E+00 0.11144047975540161E+01
0.25249990820884705E+00 0.11482348442077637E+01
0.25749990344047546E+00 0.10348044633865356E+01
0.26249989867210388E+00 0.10338094234466553E+01
0.26749989390373230E+00 0.10636595487594604E+01
0.27249988913536072E+00 0.10288343429565430E+01
0.27749988436698914E+00 0.10457494258880615E+01
0.28249987959861755E+00 0.94525402784347534E+00
0.28749987483024597E+00 0.10547045469284058E+01
0.29249987006187439E+00 0.10188843011856079E+01
0.29749986529350281E+00 0.10357993841171265E+01
0.30249986052513123E+00 0.10099292993545532E+01
0.30749985575675964E+00 0.10099292993545532E+01
0.31249985098838806E+00 0.10626645088195801E+01
0.31749984622001648E+00 0.10238593816757202E+01
0.32249984145164490E+00 0.95520401000976562E+00
0.32749983668327332E+00 0.10019692182540894E+01
0.33249983191490173E+00 0.10377894639968872E+01
0.33749982714653015E+00 0.97410911321640015E+00
0.34249982237815857E+00 0.10039592981338501E+01
0.34749981760978699E+00 0.10158993005752563E+01
0.35249981284141541E+00 0.96913409233093262E+00
0.35749980807304382E+00 0.10119193792343140E+01
0.36249980330467224E+00 0.10268443822860718E+01
0.36749979853630066E+00 0.99201917648315430E+00
0.37249979376792908E+00 0.99500417709350586E+00
0.37749978899955750E+00 0.96614909172058105E+00
0.38249978423118591E+00 0.99500423669815063E+00
0.38749977946281433E+00 0.10387843847274780E+01
0.39249977469444275E+00 0.10547045469284058E+01
0.39749976992607117E+00 0.99102419614791870E+00
0.40249976515769958E+00 0.99997925758361816E+00
0.40749976038932800E+00 0.98107421398162842E+00
0.41249975562095642E+00 0.10039592981338501E+01
0.41749975085258484E+00 0.94226902723312378E+00
0.42249974608421326E+00 0.98306417465209961E+00
0.42749974131584167E+00 0.99301421642303467E+00
0.43249973654747009E+00 0.93729400634765625E+00
0.43749973177909851E+00 0.98206913471221924E+00
0.44249972701072693E+00 0.97908419370651245E+00
0.44749972224235535E+00 0.10089342594146729E+01
0.45249971747398376E+00 0.10039592981338501E+01
0.45749971270561218E+00 0.10308244228363037E+01
0.46249970793724060E+00 0.10537095069885254E+01
0.46749970316886902E+00 0.99201923608779907E+00
0.47249969840049744E+00 0.97211909294128418E+00
0.47749969363212585E+00 0.10089342594146729E+01
0.48249968886375427E+00 0.96415913105010986E+00
0.48749968409538269E+00 0.10049543380737305E+01
0.49249967932701111E+00 0.10059492588043213E+01
0.49749967455863953E+00 0.97112417221069336E+00
0.50249969959259033E+00 0.10228643417358398E+01
0.50749969482421875E+00 0.10049542188644409E+01
0.51249969005584717E+00 0.10338094234466553E+01
0.51749968528747559E+00 0.10308243036270142E+01
0.52249968051910400E+00 0.10775896310806274E+01
0.52749967575073242E+00 0.98306417465209961E+00
0.53249967098236084E+00 0.10417693853378296E+01
0.53749966621398926E+00 0.10069442987442017E+01
0.54249966144561768E+00 0.97410917282104492E+00
0.54749965667724609E+00 0.10427644252777100E+01
0.55249965190887451E+00 0.98107415437698364E+00
0.55749964714050293E+00 0.10417693853378296E+01
0.56249964237213135E+00 0.99798923730850220E+00
0.56749963760375977E+00 0.10278393030166626E+01
0.57249963283538818E+00 0.10338094234466553E+01
0.57749962806701660E+00 0.10198793411254883E+01
0.58249962329864502E+00 0.10178892612457275E+01
0.58749961853027344E+00 0.97609913349151611E+00
0.59249961376190186E+00 0.10248544216156006E+01
0.59749960899353027E+00 0.11104247570037842E+01
0.60249960422515869E+00 0.98007917404174805E+00
0.60749959945678711E+00 0.10009742975234985E+01
0.61249959468841553E+00 0.10616694688796997E+01
0.61749958992004395E+00 0.10129142999649048E+01
0.62249958515167236E+00 0.99301421642303467E+00
0.62749958038330078E+00 0.10019692182540894E+01
0.63249957561492920E+00 0.97808921337127686E+00
0.63749957084655762E+00 0.10258493423461914E+01
0.64249956607818604E+00 0.10079393386840820E+01
0.64749956130981445E+00 0.96614909172058105E+00
0.65249955654144287E+00 0.10288343429565430E+01
0.65749955177307129E+00 0.10547044277191162E+01
0.66249954700469971E+00 0.10188843011856079E+01
0.66749954223632812E+00 0.10397794246673584E+01
0.67249953746795654E+00 0.96515411138534546E+00
0.67749953269958496E+00 0.99002921581268311E+00
0.68249952793121338E+00 0.98206919431686401E+00
0.68749952316284180E+00 0.99599921703338623E+00
0.69249951839447021E+00 0.99500417709350586E+00
0.69749951362609863E+00 0.96515405178070068E+00
0.70249950885772705E+00 0.96117413043975830E+00
0.70749950408935547E+00 0.10218693017959595E+01
0.71249949932098389E+00 0.97012913227081299E+00
0.71749949455261230E+00 0.96216905117034912E+00
0.72249948978424072E+00 0.98604917526245117E+00
0.72749948501586914E+00 0.10288343429565430E+01
0.73249948024749756E+00 0.10785845518112183E+01
0.73749947547912598E+00 0.98903417587280273E+00
0.74249947071075439E+00 0.99500423669815063E+00
0.74749946594238281E+00 0.96714413166046143E+00
0.75249946117401123E+00 0.10089342594146729E+01
0.75749945640563965E+00 0.93331396579742432E+00
0.76249945163726807E+00 0.94027900695800781E+00
0.76749944686889648E+00 0.95719408988952637E+00
0.77249944210052490E+00 0.98803919553756714E+00
0.77749943733215332E+00 0.10407744646072388E+01
0.78249943256378174E+00 0.10079392194747925E+01
0.78749942779541016E+00 0.98007917404174805E+00
0.79249942302703857E+00 0.10168943405151367E+01
0.79749941825866699E+00 0.10477393865585327E+01
0.80249941349029541E+00 0.10059492588043213E+01
0.80749940872192383E+00 0.97311413288116455E+00
0.81249940395355225E+00 0.99002921581268311E+00
0.81749939918518066E+00 0.99500423669815063E+00
0.82249939441680908E+00 0.10069442987442017E+01
0.82749938964843750E+00 0.10427644252777100E+01
0.83249938488006592E+00 0.10367944240570068E+01
0.83749938011169434E+00 0.98803919553756714E+00
0.84249937534332275E+00 0.93828898668289185E+00
0.84749937057495117E+00 0.94624900817871094E+00
0.85249936580657959E+00 0.92435896396636963E+00
0.85749936103820801E+00 0.93729400634765625E+00
0.86249935626983643E+00 0.96117413043975830E+00
0.86749935150146484E+00 0.99002921581268311E+00
0.87249934673309326E+00 0.92634892463684082E+00
0.87749934196472168E+00 0.99002921581268311E+00
0.88249933719635010E+00 0.10357993841171265E+01
0.88749933242797852E+00 0.98007917404174805E+00
0.89249932765960693E+00 0.10706245899200439E+01
0.89749932289123535E+00 0.97211915254592896E+00
0.90249931812286377E+00 0.10726145505905151E+01
0.90749931335449219E+00 0.10149043798446655E+01
0.91249930858612061E+00 0.96017909049987793E+00
0.91749930381774902E+00 0.98803925514221191E+00
0.92249929904937744E+00 0.98803925514221191E+00
0.92749929428100586E+00 0.95918405055999756E+00
0.93249928951263428E+00 0.98007917404174805E+00
0.93749928474426270E+00 0.98306417465209961E+00
0.94249927997589111E+00 0.10467444658279419E+01
0.94749927520751953E+00 0.94724404811859131E+00
0.95249927043914795E+00 0.10149042606353760E+01
0.95749926567077637E+00 0.98704415559768677E+00
0.96249926090240479E+00 0.96216905117034912E+00
0.96749925613403320E+00 0.10586844682693481E+01
0.97249925136566162E+00 0.96415913105010986E+00
0.97749924659729004E+00 0.94127398729324341E+00
0.98249924182891846E+00 0.99699419736862183E+00
0.98749923706054688E+00 0.96017909049987793E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new/MCM2/temperature.dat <==
0.24999999441206455E-02 0.64539456367492676E+01
0.74999998323619366E-02 0.67957787513732910E+01
0.12500000186264515E-01 0.70564522743225098E+01
0.17500000074505806E-01 0.72700943946838379E+01
0.22500000894069672E-01 0.71769928932189941E+01
0.27500001713633537E-01 0.66966180801391602E+01
0.32500002533197403E-01 0.64841947555541992E+01
0.37500001490116119E-01 0.67790675163269043E+01
0.42500000447034836E-01 0.72873392105102539E+01
0.47499999403953552E-01 0.74850974082946777E+01
0.52499998360872269E-01 0.66745777130126953E+01
0.57499997317790985E-01 0.66528639793395996E+01
0.62499996274709702E-01 0.73217568397521973E+01
0.67499995231628418E-01 0.69416761398315430E+01
0.72499997913837433E-01 0.64075670242309570E+01
0.77500000596046448E-01 0.69327354431152344E+01
0.82500003278255463E-01 0.69352331161499023E+01
0.87500005960464478E-01 0.67027754783630371E+01
0.92500008642673492E-01 0.63679599761962891E+01
0.97500011324882507E-01 0.71595125198364258E+01
0.10250001400709152E+00 0.68816537857055664E+01
0.10750001668930054E+00 0.65452299118041992E+01
0.11250001937150955E+00 0.70206961631774902E+01
0.11750002205371857E+00 0.61455240249633789E+01
0.12250002473592758E+00 0.64012451171875000E+01
0.12750002741813660E+00 0.65708708763122559E+01
0.13250002264976501E+00 0.62753796577453613E+01
0.13750001788139343E+00 0.70021753311157227E+01
0.14250001311302185E+00 0.63728203773498535E+01
0.14750000834465027E+00 0.67502226829528809E+01
0.15250000357627869E+00 0.67378287315368652E+01
0.15749999880790710E+00 0.65088472366333008E+01
0.16249999403953552E+00 0.65539174079895020E+01
0.16749998927116394E+00 0.66154775619506836E+01
0.17249998450279236E+00 0.66873116493225098E+01
0.17749997973442078E+00 0.65675349235534668E+01
0.18249997496604919E+00 0.65221810340881348E+01
0.18749997019767761E+00 0.66972961425781250E+01
0.19249996542930603E+00 0.67822237014770508E+01
0.19749996066093445E+00 0.66206707954406738E+01
0.20249995589256287E+00 0.67725095748901367E+01
0.20749995112419128E+00 0.60209136009216309E+01
0.21249994635581970E+00 0.64351382255554199E+01
0.21749994158744812E+00 0.67499866485595703E+01
0.22249993681907654E+00 0.60539355278015137E+01
0.22749993205070496E+00 0.61689639091491699E+01
0.23249992728233337E+00 0.52985839843750000E+01
0.23749992251396179E+00 0.54030261039733887E+01
0.24249991774559021E+00 0.54107017517089844E+01
0.24749991297721863E+00 0.51110076904296875E+01
0.25249990820884705E+00 0.56401720046997070E+01
0.25749990344047546E+00 0.51729063987731934E+01
0.26249989867210388E+00 0.51329903602600098E+01
0.26749989390373230E+00 0.50194921493530273E+01
0.27249988913536072E+00 0.47473726272583008E+01
0.27749988436698914E+00 0.50138649940490723E+01
0.28249987959861755E+00 0.45320944786071777E+01
0.28749987483024597E+00 0.44793367385864258E+01
0.29249987006187439E+00 0.46829609870910645E+01
0.29749986529350281E+00 0.42347698211669922E+01
0.30249986052513123E+00 0.42307977676391602E+01
0.30749985575675964E+00 0.42679424285888672E+01
0.31249985098838806E+00 0.39876594543457031E+01
0.31749984622001648E+00 0.38367824554443359E+01
0.32249984145164490E+00 0.42128429412841797E+01
0.32749983668327332E+00 0.40379652976989746E+01
0.33249983191490173E+00 0.41313290596008301E+01
0.33749982714653015E+00 0.41357283592224121E+01
0.34249982237815857E+00 0.42295789718627930E+01
0.34749981760978699E+00 0.41353397369384766E+01
0.35249981284141541E+00 0.37630469799041748E+01
0.35749980807304382E+00 0.38816714286804199E+01
0.36249980330467224E+00 0.41524100303649902E+01
0.36749979853630066E+00 0.39963946342468262E+01
0.37249979376792908E+00 0.40395669937133789E+01
0.37749978899955750E+00 0.41590838432312012E+01
0.38249978423118591E+00 0.42948126792907715E+01
0.38749977946281433E+00 0.41427493095397949E+01
0.39249977469444275E+00 0.40206613540649414E+01
0.39749976992607117E+00 0.39904386997222900E+01
0.40249976515769958E+00 0.37436804771423340E+01
0.40749976038932800E+00 0.39134378433227539E+01
0.41249975562095642E+00 0.38161156177520752E+01
0.41749975085258484E+00 0.40529055595397949E+01
0.42249974608421326E+00 0.37204301357269287E+01
0.42749974131584167E+00 0.39706196784973145E+01
0.43249973654747009E+00 0.44647636413574219E+01
0.43749973177909851E+00 0.38724141120910645E+01
0.44249972701072693E+00 0.39592301845550537E+01
0.44749972224235535E+00 0.38771877288818359E+01
0.45249971747398376E+00 0.42205133438110352E+01
0.45749971270561218E+00 0.43258132934570312E+01
0.46249970793724060E+00 0.43329505920410156E+01
0.46749970316886902E+00 0.38882443904876709E+01
0.47249969840049744E+00 0.41648845672607422E+01
0.47749969363212585E+00 0.41011285781860352E+01
0.48249968886375427E+00 0.39695019721984863E+01
0.48749968409538269E+00 0.36955363750457764E+01
0.49249967932701111E+00 0.40538783073425293E+01
0.49749967455863953E+00 0.43436870574951172E+01
0.50249969959259033E+00 0.39390177726745605E+01
0.50749969482421875E+00 0.39165606498718262E+01
0.51249969005584717E+00 0.39704031944274902E+01
0.51749968528747559E+00 0.42409553527832031E+01
0.52249968051910400E+00 0.42285089492797852E+01
0.52749967575073242E+00 0.40825700759887695E+01
0.53249967098236084E+00 0.46029558181762695E+01
0.53749966621398926E+00 0.40826277732849121E+01
0.54249966144561768E+00 0.40658617019653320E+01
0.54749965667724609E+00 0.38199508190155029E+01
0.55249965190887451E+00 0.38642351627349854E+01
0.55749964714050293E+00 0.37235214710235596E+01
0.56249964237213135E+00 0.38129961490631104E+01
0.56749963760375977E+00 0.40976004600524902E+01
0.57249963283538818E+00 0.39142384529113770E+01
0.57749962806701660E+00 0.40988402366638184E+01
0.58249962329864502E+00 0.35159304141998291E+01
0.58749961853027344E+00 0.39436347484588623E+01
0.59249961376190186E+00 0.40306701660156250E+01
0.59749960899353027E+00 0.40196714401245117E+01
0.60249960422515869E+00 0.40846886634826660E+01
0.60749959945678711E+00 0.40758552551269531E+01
0.61249959468841553E+00 0.41549730300903320E+01
0.61749958992004395E+00 0.45326294898986816E+01
0.62249958515167236E+00 0.40051794052124023E+01
0.62749958038330078E+00 0.41160392761230469E+01
0.63249957561492920E+00 0.38470385074615479E+01
0.63749957084655762E+00 0.44988870620727539E+01
0.64249956607818604E+00 0.41216301918029785E+01
0.64749956130981445E+00 0.40572876930236816E+01
0.65249955654144287E+00 0.43423914909362793E+01
0.65749955177307129E+00 0.39870688915252686E+01
0.66249954700469971E+00 0.43356599807739258E+01
0.66749954223632812E+00 0.42285666465759277E+01
0.67249953746795654E+00 0.41342535018920898E+01
0.67749953269958496E+00 0.37376818656921387E+01
0.68249952793121338E+00 0.40020189285278320E+01
0.68749952316284180E+00 0.43341379165649414E+01
0.69249951839447021E+00 0.38022565841674805E+01
0.69749951362609863E+00 0.44526987075805664E+01
0.70249950885772705E+00 0.40778207778930664E+01
0.70749950408935547E+00 0.39235517978668213E+01
0.71249949932098389E+00 0.44084396362304688E+01
0.71749949455261230E+00 0.42141146659851074E+01
0.72249948978424072E+00 0.40591354370117188E+01
0.72749948501586914E+00 0.37930917739868164E+01
0.73249948024749756E+00 0.37098317146301270E+01
0.73749947547912598E+00 0.37693243026733398E+01
0.74249947071075439E+00 0.38399291038513184E+01
0.74749946594238281E+00 0.34039397239685059E+01
0.75249946117401123E+00 0.37536525726318359E+01
0.75749945640563965E+00 0.36297748088836670E+01
0.76249945163726807E+00 0.38667542934417725E+01
0.76749944686889648E+00 0.41010589599609375E+01
0.77249944210052490E+00 0.40205311775207520E+01
0.77749943733215332E+00 0.40910739898681641E+01
0.78249943256378174E+00 0.38677556514739990E+01
0.78749942779541016E+00 0.39583015441894531E+01
0.79249942302703857E+00 0.40803194046020508E+01
0.79749941825866699E+00 0.39949517250061035E+01
0.80249941349029541E+00 0.36243691444396973E+01
0.80749940872192383E+00 0.36248939037322998E+01
0.81249940395355225E+00 0.38369185924530029E+01
0.81749939918518066E+00 0.40281143188476562E+01
0.82249939441680908E+00 0.39240186214447021E+01
0.82749938964843750E+00 0.36947786808013916E+01
0.83249938488006592E+00 0.41502022743225098E+01
0.83749938011169434E+00 0.36633076667785645E+01
0.84249937534332275E+00 0.38038363456726074E+01
0.84749937057495117E+00 0.43048062324523926E+01
0.85249936580657959E+00 0.38072314262390137E+01
0.85749936103820801E+00 0.43191161155700684E+01
0.86249935626983643E+00 0.35954630374908447E+01
0.86749935150146484E+00 0.38469719886779785E+01
0.87249934673309326E+00 0.40134391784667969E+01
0.87749934196472168E+00 0.36472096443176270E+01
0.88249933719635010E+00 0.37743606567382812E+01
0.88749933242797852E+00 0.36157822608947754E+01
0.89249932765960693E+00 0.38919575214385986E+01
0.89749932289123535E+00 0.40749559402465820E+01
0.90249931812286377E+00 0.43385453224182129E+01
0.90749931335449219E+00 0.37461841106414795E+01
0.91249930858612061E+00 0.41368532180786133E+01
0.91749930381774902E+00 0.39361054897308350E+01
0.92249929904937744E+00 0.39212148189544678E+01
0.92749929428100586E+00 0.37588155269622803E+01
0.93249928951263428E+00 0.38777129650115967E+01
0.93749928474426270E+00 0.39226663112640381E+01
0.94249927997589111E+00 0.35731084346771240E+01
0.94749927520751953E+00 0.40834922790527344E+01
0.95249927043914795E+00 0.35692262649536133E+01
0.95749926567077637E+00 0.38096413612365723E+01
0.96249926090240479E+00 0.39246027469635010E+01
0.96749925613403320E+00 0.42158522605895996E+01
0.97249925136566162E+00 0.39333071708679199E+01
0.97749924659729004E+00 0.40083603858947754E+01
0.98249924182891846E+00 0.38202309608459473E+01
0.98749923706054688E+00 0.39463875293731689E+01
0.99249923229217529E+00 0.39528837203979492E+01


==> figure_new/MCM2/velocity.dat <==
0.24999999441206455E-02 -.50791189074516296E-01
0.74999998323619366E-02 -.39079796522855759E-01
0.12500000186264515E-01 0.86645513772964478E-01
0.17500000074505806E-01 -.28201540932059288E-01
0.22500000894069672E-01 -.20628560334444046E-01
0.27500001713633537E-01 0.14212230220437050E-01
0.32500002533197403E-01 -.31087173148989677E-01
0.37500001490116119E-01 0.36308672279119492E-01
0.42500000447034836E-01 -.29426179826259613E-01
0.47499999403953552E-01 -.77687159180641174E-01
0.52499998360872269E-01 -.83647854626178741E-01
0.57499997317790985E-01 -.26200247928500175E-01
0.62499996274709702E-01 0.10543102025985718E+00
0.67499995231628418E-01 -.38610200863331556E-02
0.72499997913837433E-01 -.35910915583372116E-01
0.77500000596046448E-01 -.26114607229828835E-01
0.82500003278255463E-01 0.98110824823379517E-01
0.87500005960464478E-01 0.36653932183980942E-01
0.92500008642673492E-01 0.24080263450741768E-01
0.97500011324882507E-01 0.91816715896129608E-01
0.10250001400709152E+00 -.25175143033266068E-01
0.10750001668930054E+00 -.38584817200899124E-01
0.11250001937150955E+00 -.56186016649007797E-01
0.11750002205371857E+00 -.78691862523555756E-01
0.12250002473592758E+00 -.13687202334403992E+00
0.12750002741813660E+00 -.14798131585121155E+00
0.13250002264976501E+00 -.13043321669101715E-01
0.13750001788139343E+00 -.73140367865562439E-01
0.14250001311302185E+00 -.10200662165880203E+00
0.14750000834465027E+00 -.28260067105293274E-01
0.15250000357627869E+00 -.58958996087312698E-01
0.15749999880790710E+00 -.34699477255344391E-01
0.16249999403953552E+00 -.11474045366048813E+00
0.16749998927116394E+00 -.15739424526691437E+00
0.17249998450279236E+00 -.10253909975290298E+00
0.17749997973442078E+00 -.13047294318675995E+00
0.18249997496604919E+00 -.11660323292016983E+00
0.18749997019767761E+00 -.79073354601860046E-01
0.19249996542930603E+00 -.12107678502798080E+00
0.19749996066093445E+00 -.55455740541219711E-01
0.20249995589256287E+00 -.83272077143192291E-01
0.20749995112419128E+00 -.19632439315319061E+00
0.21249994635581970E+00 -.39957785606384277E+00
0.21749994158744812E+00 -.25219080969691277E-01
0.22249993681907654E+00 -.27085179090499878E+00
0.22749993205070496E+00 -.34317192435264587E+00
0.23249992728233337E+00 -.43644610047340393E+00
0.23749992251396179E+00 -.41931062936782837E+00
0.24249991774559021E+00 -.38990083336830139E+00
0.24749991297721863E+00 -.53751826286315918E+00
0.25249990820884705E+00 -.56922620534896851E+00
0.25749990344047546E+00 -.60559159517288208E+00
0.26249989867210388E+00 -.74701166152954102E+00
0.26749989390373230E+00 -.80578839778900146E+00
0.27249988913536072E+00 -.87321192026138306E+00
0.27749988436698914E+00 -.63811713457107544E+00
0.28249987959861755E+00 -.79005187749862671E+00
0.28749987483024597E+00 -.88607066869735718E+00
0.29249987006187439E+00 -.83989495038986206E+00
0.29749986529350281E+00 -.84684091806411743E+00
0.30249986052513123E+00 -.97610586881637573E+00
0.30749985575675964E+00 -.88107967376708984E+00
0.31249985098838806E+00 -.89769542217254639E+00
0.31749984622001648E+00 -.91433393955230713E+00
0.32249984145164490E+00 -.83143925666809082E+00
0.32749983668327332E+00 -.84568953514099121E+00
0.33249983191490173E+00 -.92106449604034424E+00
0.33749982714653015E+00 -.96456593275070190E+00
0.34249982237815857E+00 -.92149728536605835E+00
0.34749981760978699E+00 -.89615142345428467E+00
0.35249981284141541E+00 -.97696149349212646E+00
0.35749980807304382E+00 -.89242851734161377E+00
0.36249980330467224E+00 -.88619202375411987E+00
0.36749979853630066E+00 -.97476387023925781E+00
0.37249979376792908E+00 -.92845427989959717E+00
0.37749978899955750E+00 -.10688908100128174E+01
0.38249978423118591E+00 -.10003873109817505E+01
0.38749977946281433E+00 -.10198557376861572E+01
0.39249977469444275E+00 -.11372174024581909E+01
0.39749976992607117E+00 -.90828830003738403E+00
0.40249976515769958E+00 -.94955253601074219E+00
0.40749976038932800E+00 -.87914681434631348E+00
0.41249975562095642E+00 -.90920943021774292E+00
0.41749975085258484E+00 -.88874989748001099E+00
0.42249974608421326E+00 -.84753537178039551E+00
0.42749974131584167E+00 -.89562493562698364E+00
0.43249973654747009E+00 -.10361285209655762E+01
0.43749973177909851E+00 -.85130238533020020E+00
0.44249972701072693E+00 -.87075644731521606E+00
0.44749972224235535E+00 -.78756463527679443E+00
0.45249971747398376E+00 -.78648179769515991E+00
0.45749971270561218E+00 -.95070368051528931E+00
0.46249970793724060E+00 -.87020307779312134E+00
0.46749970316886902E+00 -.98028409481048584E+00
0.47249969840049744E+00 -.94265902042388916E+00
0.47749969363212585E+00 -.10410733222961426E+01
0.48249968886375427E+00 -.93748408555984497E+00
0.48749968409538269E+00 -.97718107700347900E+00
0.49249967932701111E+00 -.10349831581115723E+01
0.49749967455863953E+00 -.11498221158981323E+01
0.50249969959259033E+00 -.11048526763916016E+01
0.50749969482421875E+00 -.10776258707046509E+01
0.51249969005584717E+00 -.91747862100601196E+00
0.51749968528747559E+00 -.96468210220336914E+00
0.52249968051910400E+00 -.98590880632400513E+00
0.52749967575073242E+00 -.92199039459228516E+00
0.53249967098236084E+00 -.10909125804901123E+01
0.53749966621398926E+00 -.11336065530776978E+01
0.54249966144561768E+00 -.11495069265365601E+01
0.54749965667724609E+00 -.98703837394714355E+00
0.55249965190887451E+00 -.10507880449295044E+01
0.55749964714050293E+00 -.10691820383071899E+01
0.56249964237213135E+00 -.98723185062408447E+00
0.56749963760375977E+00 -.97657275199890137E+00
0.57249963283538818E+00 -.99028104543685913E+00
0.57749962806701660E+00 -.10320549011230469E+01
0.58249962329864502E+00 -.10257753133773804E+01
0.58749961853027344E+00 -.87356489896774292E+00
0.59249961376190186E+00 -.72471725940704346E+00
0.59749960899353027E+00 -.97518098354339600E+00
0.60249960422515869E+00 -.10028012990951538E+01
0.60749959945678711E+00 -.10319088697433472E+01
0.61249959468841553E+00 -.10346425771713257E+01
0.61749958992004395E+00 -.10440925359725952E+01
0.62249958515167236E+00 -.11161266565322876E+01
0.62749958038330078E+00 -.10987328290939331E+01
0.63249957561492920E+00 -.11173839569091797E+01
0.63749957084655762E+00 -.11036483049392700E+01
0.64249956607818604E+00 -.10716494321823120E+01
0.64749956130981445E+00 -.11153022050857544E+01
0.65249955654144287E+00 -.10243638753890991E+01
0.65749955177307129E+00 -.10984759330749512E+01
0.66249954700469971E+00 -.11845600605010986E+01
0.66749954223632812E+00 -.10250016450881958E+01
0.67249953746795654E+00 -.95527011156082153E+00
0.67749953269958496E+00 -.11241426467895508E+01
0.68249952793121338E+00 -.10426865816116333E+01
0.68749952316284180E+00 -.11163939237594604E+01
0.69249951839447021E+00 -.10339342355728149E+01
0.69749951362609863E+00 -.10868502855300903E+01
0.70249950885772705E+00 -.10702456235885620E+01
0.70749950408935547E+00 -.11238768100738525E+01
0.71249949932098389E+00 -.11041935682296753E+01
0.71749949455261230E+00 -.10955686569213867E+01
0.72249948978424072E+00 -.92845636606216431E+00
0.72749948501586914E+00 -.10798548460006714E+01
0.73249948024749756E+00 -.94985520839691162E+00
0.73749947547912598E+00 -.10870997905731201E+01
0.74249947071075439E+00 -.95045930147171021E+00
0.74749946594238281E+00 -.10606931447982788E+01
0.75249946117401123E+00 -.10012593269348145E+01
0.75749945640563965E+00 -.92641019821166992E+00
0.76249945163726807E+00 -.96790701150894165E+00
0.76749944686889648E+00 -.11202878952026367E+01
0.77249944210052490E+00 -.96158516407012939E+00
0.77749943733215332E+00 -.10058732032775879E+01
0.78249943256378174E+00 -.96702271699905396E+00
0.78749942779541016E+00 -.98638981580734253E+00
0.79249942302703857E+00 -.92731857299804688E+00
0.79749941825866699E+00 -.99519538879394531E+00
0.80249941349029541E+00 -.89335203170776367E+00
0.80749940872192383E+00 -.11067764759063721E+01
0.81249940395355225E+00 -.98973548412322998E+00
0.81749939918518066E+00 -.99857640266418457E+00
0.82249939441680908E+00 -.88602989912033081E+00
0.82749938964843750E+00 -.99736469984054565E+00
0.83249938488006592E+00 -.10321059226989746E+01
0.83749938011169434E+00 -.92665231227874756E+00
0.84249937534332275E+00 -.93488800525665283E+00
0.84749937057495117E+00 -.10621501207351685E+01
0.85249936580657959E+00 -.10698755979537964E+01
0.85749936103820801E+00 -.99959021806716919E+00
0.86249935626983643E+00 -.10445227622985840E+01
0.86749935150146484E+00 -.10568102598190308E+01
0.87249934673309326E+00 -.10679473876953125E+01
0.87749934196472168E+00 -.10493130683898926E+01
0.88249933719635010E+00 -.95923507213592529E+00
0.88749933242797852E+00 -.10499380826950073E+01
0.89249932765960693E+00 -.10219628810882568E+01
0.89749932289123535E+00 -.91557949781417847E+00
0.90249931812286377E+00 -.10285948514938354E+01
0.90749931335449219E+00 -.94644284248352051E+00
0.91249930858612061E+00 -.96456551551818848E+00
0.91749930381774902E+00 -.86844271421432495E+00
0.92249929904937744E+00 -.98722934722900391E+00
0.92749929428100586E+00 -.92189198732376099E+00
0.93249928951263428E+00 -.11566271781921387E+01
0.93749928474426270E+00 -.10269352197647095E+01
0.94249927997589111E+00 -.91510432958602905E+00
0.94749927520751953E+00 -.94865584373474121E+00
0.95249927043914795E+00 -.96913480758666992E+00
0.95749926567077637E+00 -.10877815485000610E+01
0.96249926090240479E+00 -.10306450128555298E+01
0.96749925613403320E+00 -.93170434236526489E+00
0.97249925136566162E+00 -.10703008174896240E+01
0.97749924659729004E+00 -.12318569421768188E+01
0.98249924182891846E+00 -.10139383077621460E+01
0.98749923706054688E+00 -.99448025226593018E+00
0.99249923229217529E+00 -.10591471195220947E+01


==> figure_new/MCM3/density.dat <==
0.24999999441206455E-02 0.13372857570648193E+01
0.74999998323619366E-02 0.13203706741333008E+01
0.12500000186264515E-01 0.13532056808471680E+01
0.17500000074505806E-01 0.12895255088806152E+01
0.22500000894069672E-01 0.12785804271697998E+01
0.27500001713633537E-01 0.12736054658889771E+01
0.32500002533197403E-01 0.12726104259490967E+01
0.37500001490116119E-01 0.13104205131530762E+01
0.42500000447034836E-01 0.12367902994155884E+01
0.47499999403953552E-01 0.12278351783752441E+01
0.52499998360872269E-01 0.12497253417968750E+01
0.57499997317790985E-01 0.12278351783752441E+01
0.62499996274709702E-01 0.12109202146530151E+01
0.67499995231628418E-01 0.13034555912017822E+01
0.72499997913837433E-01 0.12626603841781616E+01
0.77500000596046448E-01 0.12149002552032471E+01
0.82500003278255463E-01 0.12497253417968750E+01
0.87500005960464478E-01 0.12069401741027832E+01
0.92500008642673492E-01 0.12785804271697998E+01
0.97500011324882507E-01 0.12298252582550049E+01
0.10250001400709152E+00 0.12636554241180420E+01
0.10750001668930054E+00 0.13283307552337646E+01
0.11250001937150955E+00 0.12815654277801514E+01
0.11750002205371857E+00 0.12049500942230225E+01
0.12250002473592758E+00 0.12954955101013184E+01
0.12750002741813660E+00 0.12895255088806152E+01
0.13250002264976501E+00 0.13671357631683350E+01
0.13750001788139343E+00 0.13999710083007812E+01
0.14250001311302185E+00 0.12994755506515503E+01
0.14750000834465027E+00 0.13770858049392700E+01
0.15250000357627869E+00 0.13502206802368164E+01
0.15749999880790710E+00 0.13502206802368164E+01
0.16249999403953552E+00 0.13760907649993896E+01
0.16749998927116394E+00 0.13323106765747070E+01
0.17249998450279236E+00 0.12726104259490967E+01
0.17749997973442078E+00 0.14079309701919556E+01
0.18249997496604919E+00 0.13243505954742432E+01
0.18749997019767761E+00 0.13382806777954102E+01
0.19249996542930603E+00 0.13034555912017822E+01
0.19749996066093445E+00 0.13153955936431885E+01
0.20249995589256287E+00 0.13571858406066895E+01
0.20749995112419128E+00 0.12178852558135986E+01
0.21249994635581970E+00 0.13591758012771606E+01
0.21749994158744812E+00 0.11462448835372925E+01
0.22249993681907654E+00 0.11651499271392822E+01
0.22749993205070496E+00 0.11969900131225586E+01
0.23249992728233337E+00 0.10825645923614502E+01
0.23749992251396179E+00 0.99400925636291504E+00
0.24249991774559021E+00 0.11054496765136719E+01
0.24749991297721863E+00 0.11452498435974121E+01
0.25249990820884705E+00 0.10646545886993408E+01
0.25749990344047546E+00 0.95818912982940674E+00
0.26249989867210388E+00 0.94425898790359497E+00
0.26749989390373230E+00 0.97211915254592896E+00
0.27249988913536072E+00 0.10198793411254883E+01
0.27749988436698914E+00 0.98206919431686401E+00
0.28249987959861755E+00 0.10049543380737305E+01
0.28749987483024597E+00 0.10556995868682861E+01
0.29249987006187439E+00 0.97908413410186768E+00
0.29749986529350281E+00 0.98206913471221924E+00
0.30249986052513123E+00 0.10208742618560791E+01
0.30749985575675964E+00 0.97908413410186768E+00
0.31249985098838806E+00 0.10626645088195801E+01
0.31749984622001648E+00 0.10656495094299316E+01
0.32249984145164490E+00 0.10377893447875977E+01
0.32749983668327332E+00 0.10029642581939697E+01
0.33249983191490173E+00 0.98704421520233154E+00
0.33749982714653015E+00 0.10109243392944336E+01
0.34249982237815857E+00 0.99798929691314697E+00
0.34749981760978699E+00 0.99798929691314697E+00
0.35249981284141541E+00 0.90246880054473877E+00
0.35749980807304382E+00 0.98107421398162842E+00
0.36249980330467224E+00 0.97510415315628052E+00
0.36749979853630066E+00 0.10109243392944336E+01
0.37249979376792908E+00 0.10089342594146729E+01
0.37749978899955750E+00 0.92734396457672119E+00
0.38249978423118591E+00 0.10248543024063110E+01
0.38749977946281433E+00 0.10457494258880615E+01
0.39249977469444275E+00 0.10218693017959595E+01
0.39749976992607117E+00 0.99201923608779907E+00
0.40249976515769958E+00 0.95321404933929443E+00
0.40749976038932800E+00 0.97112411260604858E+00
0.41249975562095642E+00 0.89450883865356445E+00
0.41749975085258484E+00 0.98604917526245117E+00
0.42249974608421326E+00 0.98803925514221191E+00
0.42749974131584167E+00 0.10785845518112183E+01
0.43249973654747009E+00 0.10198793411254883E+01
0.43749973177909851E+00 0.10258493423461914E+01
0.44249972701072693E+00 0.10706245899200439E+01
0.44749972224235535E+00 0.10258493423461914E+01
0.45249971747398376E+00 0.97808921337127686E+00
0.45749971270561218E+00 0.95520401000976562E+00
0.46249970793724060E+00 0.10308244228363037E+01
0.46749970316886902E+00 0.10576895475387573E+01
0.47249969840049744E+00 0.10556994676589966E+01
0.47749969363212585E+00 0.10656495094299316E+01
0.48249968886375427E+00 0.10865446329116821E+01
0.48749968409538269E+00 0.10009741783142090E+01
0.49249967932701111E+00 0.96714413166046143E+00
0.49749967455863953E+00 0.10208743810653687E+01
0.50249969959259033E+00 0.10984846353530884E+01
0.50749969482421875E+00 0.99798929691314697E+00
0.51249969005584717E+00 0.90843880176544189E+00
0.51749968528747559E+00 0.10119192600250244E+01
0.52249968051910400E+00 0.10656495094299316E+01
0.52749967575073242E+00 0.97908413410186768E+00
0.53249967098236084E+00 0.95520406961441040E+00
0.53749966621398926E+00 0.89550381898880005E+00
0.54249966144561768E+00 0.94027900695800781E+00
0.54749965667724609E+00 0.94127404689788818E+00
0.55249965190887451E+00 0.94425904750823975E+00
0.55749964714050293E+00 0.86963373422622681E+00
0.56249964237213135E+00 0.96316409111022949E+00
0.56749963760375977E+00 0.10278394222259521E+01
0.57249963283538818E+00 0.93530404567718506E+00
0.57749962806701660E+00 0.93828898668289185E+00
0.58249962329864502E+00 0.92833900451660156E+00
0.58749961853027344E+00 0.10686345100402832E+01
0.59249961376190186E+00 0.96415913105010986E+00
0.59749960899353027E+00 0.97709417343139648E+00
0.60249960422515869E+00 0.99997925758361816E+00
0.60749959945678711E+00 0.10129142999649048E+01
0.61249959468841553E+00 0.97112417221069336E+00
0.61749958992004395E+00 0.10457494258880615E+01
0.62249958515167236E+00 0.10248544216156006E+01
0.62749958038330078E+00 0.10139093399047852E+01
0.63249957561492920E+00 0.10019693374633789E+01
0.63749957084655762E+00 0.98505413532257080E+00
0.64249956607818604E+00 0.10208742618560791E+01
0.64749956130981445E+00 0.97808915376663208E+00
0.65249955654144287E+00 0.93928396701812744E+00
0.65749955177307129E+00 0.99002921581268311E+00
0.66249954700469971E+00 0.10119192600250244E+01
0.66749954223632812E+00 0.10596795082092285E+01
0.67249953746795654E+00 0.10417693853378296E+01
0.67749953269958496E+00 0.10805746316909790E+01
0.68249952793121338E+00 0.10825645923614502E+01
0.68749952316284180E+00 0.10049543380737305E+01
0.69249951839447021E+00 0.99898427724838257E+00
0.69749951362609863E+00 0.10676395893096924E+01
0.70249950885772705E+00 0.99898421764373779E+00
0.70749950408935547E+00 0.10039592981338501E+01
0.71249949932098389E+00 0.10716195106506348E+01
0.71749949455261230E+00 0.10875396728515625E+01
0.72249948978424072E+00 0.94823902845382690E+00
0.72749948501586914E+00 0.93530398607254028E+00
0.73249948024749756E+00 0.95918405055999756E+00
0.73749947547912598E+00 0.86565363407135010E+00
0.74249947071075439E+00 0.90346384048461914E+00
0.74749946594238281E+00 0.92236888408660889E+00
0.75249946117401123E+00 0.85769367218017578E+00
0.75749945640563965E+00 0.95122408866882324E+00
0.76249945163726807E+00 0.10357993841171265E+01
0.76749944686889648E+00 0.94326400756835938E+00
0.77249944210052490E+00 0.93629896640777588E+00
0.77749943733215332E+00 0.10338094234466553E+01
0.78249943256378174E+00 0.97012913227081299E+00
0.78749942779541016E+00 0.99500423669815063E+00
0.79249942302703857E+00 0.99301421642303467E+00
0.79749941825866699E+00 0.98704421520233154E+00
0.80249941349029541E+00 0.99898421764373779E+00
0.80749940872192383E+00 0.89450883865356445E+00
0.81249940395355225E+00 0.98206919431686401E+00
0.81749939918518066E+00 0.96415913105010986E+00
0.82249939441680908E+00 0.89251881837844849E+00
0.82749938964843750E+00 0.93729400634765625E+00
0.83249938488006592E+00 0.98306417465209961E+00
0.83749938011169434E+00 0.10377893447875977E+01
0.84249937534332275E+00 0.99201923608779907E+00
0.84749937057495117E+00 0.10915195941925049E+01
0.85249936580657959E+00 0.11502249240875244E+01
0.85749936103820801E+00 0.11203747987747192E+01
0.86249935626983643E+00 0.10895296335220337E+01
0.86749935150146484E+00 0.10238593816757202E+01
0.87249934673309326E+00 0.10109243392944336E+01
0.87749934196472168E+00 0.97609913349151611E+00
0.88249933719635010E+00 0.96913415193557739E+00
0.88749933242797852E+00 0.10089342594146729E+01
0.89249932765960693E+00 0.10119192600250244E+01
0.89749932289123535E+00 0.10178893804550171E+01
0.90249931812286377E+00 0.10656495094299316E+01
0.90749931335449219E+00 0.10308244228363037E+01
0.91249930858612061E+00 0.10497294664382935E+01
0.91749930381774902E+00 0.98903417587280273E+00
0.92249929904937744E+00 0.90943384170532227E+00
0.92749929428100586E+00 0.98206913471221924E+00
0.93249928951263428E+00 0.10716195106506348E+01
0.93749928474426270E+00 0.10626645088195801E+01
0.94249927997589111E+00 0.10397794246673584E+01
0.94749927520751953E+00 0.94326400756835938E+00
0.95249927043914795E+00 0.92634892463684082E+00
0.95749926567077637E+00 0.94425904750823975E+00
0.96249926090240479E+00 0.96117413043975830E+00
0.96749925613403320E+00 0.10268443822860718E+01
0.97249925136566162E+00 0.95520406961441040E+00
0.97749924659729004E+00 0.10139093399047852E+01
0.98249924182891846E+00 0.10755995512008667E+01
0.98749923706054688E+00 0.96515411138534546E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new/MCM3/temperature.dat <==
0.24999999441206455E-02 0.64819335937500000E+01
0.74999998323619366E-02 0.61278338432312012E+01
0.12500000186264515E-01 0.61061687469482422E+01
0.17500000074505806E-01 0.58047428131103516E+01
0.22500000894069672E-01 0.55349588394165039E+01
0.27500001713633537E-01 0.54513096809387207E+01
0.32500002533197403E-01 0.57274203300476074E+01
0.37500001490116119E-01 0.58617172241210938E+01
0.42500000447034836E-01 0.57613792419433594E+01
0.47499999403953552E-01 0.61717014312744141E+01
0.52499998360872269E-01 0.63109636306762695E+01
0.57499997317790985E-01 0.65133137702941895E+01
0.62499996274709702E-01 0.62941164970397949E+01
0.67499995231628418E-01 0.71625270843505859E+01
0.72499997913837433E-01 0.71202793121337891E+01
0.77500000596046448E-01 0.65735926628112793E+01
0.82500003278255463E-01 0.71367125511169434E+01
0.87500005960464478E-01 0.71534466743469238E+01
0.92500008642673492E-01 0.70055422782897949E+01
0.97500011324882507E-01 0.69677190780639648E+01
0.10250001400709152E+00 0.71047606468200684E+01
0.10750001668930054E+00 0.63752856254577637E+01
0.11250001937150955E+00 0.68654837608337402E+01
0.11750002205371857E+00 0.72947096824645996E+01
0.12250002473592758E+00 0.70505008697509766E+01
0.12750002741813660E+00 0.71091890335083008E+01
0.13250002264976501E+00 0.69441738128662109E+01
0.13750001788139343E+00 0.66985640525817871E+01
0.14250001311302185E+00 0.72939934730529785E+01
0.14750000834465027E+00 0.68432822227478027E+01
0.15250000357627869E+00 0.68471813201904297E+01
0.15749999880790710E+00 0.71796417236328125E+01
0.16249999403953552E+00 0.73592429161071777E+01
0.16749998927116394E+00 0.67536239624023438E+01
0.17249998450279236E+00 0.70869464874267578E+01
0.17749997973442078E+00 0.75965514183044434E+01
0.18249997496604919E+00 0.64539813995361328E+01
0.18749997019767761E+00 0.69342937469482422E+01
0.19249996542930603E+00 0.62460670471191406E+01
0.19749996066093445E+00 0.65525588989257812E+01
0.20249995589256287E+00 0.58939046859741211E+01
0.20749995112419128E+00 0.63525400161743164E+01
0.21249994635581970E+00 0.58177452087402344E+01
0.21749994158744812E+00 0.60412502288818359E+01
0.22249993681907654E+00 0.58826823234558105E+01
0.22749993205070496E+00 0.60257863998413086E+01
0.23249992728233337E+00 0.56485638618469238E+01
0.23749992251396179E+00 0.57555742263793945E+01
0.24249991774559021E+00 0.48780965805053711E+01
0.24749991297721863E+00 0.48796572685241699E+01
0.25249990820884705E+00 0.45022683143615723E+01
0.25749990344047546E+00 0.39397554397583008E+01
0.26249989867210388E+00 0.35917675495147705E+01
0.26749989390373230E+00 0.34546604156494141E+01
0.27249988913536072E+00 0.37253279685974121E+01
0.27749988436698914E+00 0.36479499340057373E+01
0.28249987959861755E+00 0.40375962257385254E+01
0.28749987483024597E+00 0.39308965206146240E+01
0.29249987006187439E+00 0.42058672904968262E+01
0.29749986529350281E+00 0.44702095985412598E+01
0.30249986052513123E+00 0.46349902153015137E+01
0.30749985575675964E+00 0.38043823242187500E+01
0.31249985098838806E+00 0.44528427124023438E+01
0.31749984622001648E+00 0.43510007858276367E+01
0.32249984145164490E+00 0.43486895561218262E+01
0.32749983668327332E+00 0.40318431854248047E+01
0.33249983191490173E+00 0.37878437042236328E+01
0.33749982714653015E+00 0.40124015808105469E+01
0.34249982237815857E+00 0.40071821212768555E+01
0.34749981760978699E+00 0.39208612442016602E+01
0.35249981284141541E+00 0.43996601104736328E+01
0.35749980807304382E+00 0.44082236289978027E+01
0.36249980330467224E+00 0.38959352970123291E+01
0.36749979853630066E+00 0.36019558906555176E+01
0.37249979376792908E+00 0.36870360374450684E+01
0.37749978899955750E+00 0.35933310985565186E+01
0.38249978423118591E+00 0.36489753723144531E+01
0.38749977946281433E+00 0.41762285232543945E+01
0.39249977469444275E+00 0.38860733509063721E+01
0.39749976992607117E+00 0.36850631237030029E+01
0.40249976515769958E+00 0.42002906799316406E+01
0.40749976038932800E+00 0.38604443073272705E+01
0.41249975562095642E+00 0.39014647006988525E+01
0.41749975085258484E+00 0.37658631801605225E+01
0.42249974608421326E+00 0.40061197280883789E+01
0.42749974131584167E+00 0.39118564128875732E+01
0.43249973654747009E+00 0.39045011997222900E+01
0.43749973177909851E+00 0.40101594924926758E+01
0.44249972701072693E+00 0.41134953498840332E+01
0.44749972224235535E+00 0.35908384323120117E+01
0.45249971747398376E+00 0.35619640350341797E+01
0.45749971270561218E+00 0.44209599494934082E+01
0.46249970793724060E+00 0.41170535087585449E+01
0.46749970316886902E+00 0.44536204338073730E+01
0.47249969840049744E+00 0.41989173889160156E+01
0.47749969363212585E+00 0.42487964630126953E+01
0.48249968886375427E+00 0.37053565979003906E+01
0.48749968409538269E+00 0.36026413440704346E+01
0.49249967932701111E+00 0.36843063831329346E+01
0.49749967455863953E+00 0.37430341243743896E+01
0.50249969959259033E+00 0.38186299800872803E+01
0.50749969482421875E+00 0.36714260578155518E+01
0.51249969005584717E+00 0.36919960975646973E+01
0.51749968528747559E+00 0.37959625720977783E+01
0.52249968051910400E+00 0.43253822326660156E+01
0.52749967575073242E+00 0.47301998138427734E+01
0.53249967098236084E+00 0.43908691406250000E+01
0.53749966621398926E+00 0.46124143600463867E+01
0.54249966144561768E+00 0.40718312263488770E+01
0.54749965667724609E+00 0.42463769912719727E+01
0.55249965190887451E+00 0.37492067813873291E+01
0.55749964714050293E+00 0.34620406627655029E+01
0.56249964237213135E+00 0.35977401733398438E+01
0.56749963760375977E+00 0.33296091556549072E+01
0.57249963283538818E+00 0.37689759731292725E+01
0.57749962806701660E+00 0.38865828514099121E+01
0.58249962329864502E+00 0.40234451293945312E+01
0.58749961853027344E+00 0.36816034317016602E+01
0.59249961376190186E+00 0.37382841110229492E+01
0.59749960899353027E+00 0.35981292724609375E+01
0.60249960422515869E+00 0.36738648414611816E+01
0.60749959945678711E+00 0.35661470890045166E+01
0.61249959468841553E+00 0.38156309127807617E+01
0.61749958992004395E+00 0.39924128055572510E+01
0.62249958515167236E+00 0.36373426914215088E+01
0.62749958038330078E+00 0.41935410499572754E+01
0.63249957561492920E+00 0.38851013183593750E+01
0.63749957084655762E+00 0.39627377986907959E+01
0.64249956607818604E+00 0.36176626682281494E+01
0.64749956130981445E+00 0.40152783393859863E+01
0.65249955654144287E+00 0.37878000736236572E+01
0.65749955177307129E+00 0.39602444171905518E+01
0.66249954700469971E+00 0.43880643844604492E+01
0.66749954223632812E+00 0.41957612037658691E+01
0.67249953746795654E+00 0.43480634689331055E+01
0.67749953269958496E+00 0.45484552383422852E+01
0.68249952793121338E+00 0.47105274200439453E+01
0.68749952316284180E+00 0.39750201702117920E+01
0.69249951839447021E+00 0.41606736183166504E+01
0.69749951362609863E+00 0.42618894577026367E+01
0.70249950885772705E+00 0.43018932342529297E+01
0.70749950408935547E+00 0.42665677070617676E+01
0.71249949932098389E+00 0.41947765350341797E+01
0.71749949455261230E+00 0.41978359222412109E+01
0.72249948978424072E+00 0.36871411800384521E+01
0.72749948501586914E+00 0.38210666179656982E+01
0.73249948024749756E+00 0.34914042949676514E+01
0.73749947547912598E+00 0.37842714786529541E+01
0.74249947071075439E+00 0.36631417274475098E+01
0.74749946594238281E+00 0.39134106636047363E+01
0.75249946117401123E+00 0.38792641162872314E+01
0.75749945640563965E+00 0.43334703445434570E+01
0.76249945163726807E+00 0.42947344779968262E+01
0.76749944686889648E+00 0.43809905052185059E+01
0.77249944210052490E+00 0.43673033714294434E+01
0.77749943733215332E+00 0.45725049972534180E+01
0.78249943256378174E+00 0.44759445190429688E+01
0.78749942779541016E+00 0.38755409717559814E+01
0.79249942302703857E+00 0.36665549278259277E+01
0.79749941825866699E+00 0.37058494091033936E+01
0.80249941349029541E+00 0.36735706329345703E+01
0.80749940872192383E+00 0.38702318668365479E+01
0.81249940395355225E+00 0.38751492500305176E+01
0.81749939918518066E+00 0.42390155792236328E+01
0.82249939441680908E+00 0.36935756206512451E+01
0.82749938964843750E+00 0.39202208518981934E+01
0.83249938488006592E+00 0.39783573150634766E+01
0.83749938011169434E+00 0.36645550727844238E+01
0.84249937534332275E+00 0.42175126075744629E+01
0.84749937057495117E+00 0.39687211513519287E+01
0.85249936580657959E+00 0.47238788604736328E+01
0.85749936103820801E+00 0.42970061302185059E+01
0.86249935626983643E+00 0.44551448822021484E+01
0.86749935150146484E+00 0.46412544250488281E+01
0.87249934673309326E+00 0.44944906234741211E+01
0.87749934196472168E+00 0.44305477142333984E+01
0.88249933719635010E+00 0.44628887176513672E+01
0.88749933242797852E+00 0.44070529937744141E+01
0.89249932765960693E+00 0.46240110397338867E+01
0.89749932289123535E+00 0.44194321632385254E+01
0.90249931812286377E+00 0.47400116920471191E+01
0.90749931335449219E+00 0.41028132438659668E+01
0.91249930858612061E+00 0.42528777122497559E+01
0.91749930381774902E+00 0.42154316902160645E+01
0.92249929904937744E+00 0.36789109706878662E+01
0.92749929428100586E+00 0.40798430442810059E+01
0.93249928951263428E+00 0.39766991138458252E+01
0.93749928474426270E+00 0.40878911018371582E+01
0.94249927997589111E+00 0.36339657306671143E+01
0.94749927520751953E+00 0.36686837673187256E+01
0.95249927043914795E+00 0.36492433547973633E+01
0.95749926567077637E+00 0.36689271926879883E+01
0.96249926090240479E+00 0.40319361686706543E+01
0.96749925613403320E+00 0.37075915336608887E+01
0.97249925136566162E+00 0.37623250484466553E+01
0.97749924659729004E+00 0.34718368053436279E+01
0.98249924182891846E+00 0.36846282482147217E+01
0.98749923706054688E+00 0.37295887470245361E+01
0.99249923229217529E+00 0.41045618057250977E+01


==> figure_new/MCM3/velocity.dat <==
0.24999999441206455E-02 -.53444750607013702E-01
0.74999998323619366E-02 -.12488969415426254E+00
0.12500000186264515E-01 0.18979424610733986E-01
0.17500000074505806E-01 -.11050302535295486E+00
0.22500000894069672E-01 -.16978461062535644E-02
0.27500001713633537E-01 0.34270823001861572E-01
0.32500002533197403E-01 -.35749737173318863E-01
0.37500001490116119E-01 0.12070474773645401E+00
0.42500000447034836E-01 -.20347332581877708E-01
0.47499999403953552E-01 0.61236795037984848E-01
0.52499998360872269E-01 0.13935554027557373E+00
0.57499997317790985E-01 -.10366138070821762E+00
0.62499996274709702E-01 0.15677645569667220E-02
0.67499995231628418E-01 -.56741435080766678E-01
0.72499997913837433E-01 -.14743864536285400E+00
0.77500000596046448E-01 -.38106641173362732E+00
0.82500003278255463E-01 -.21860191226005554E+00
0.87500005960464478E-01 -.21527089178562164E+00
0.92500008642673492E-01 -.14289502799510956E+00
0.97500011324882507E-01 -.18303063511848450E+00
0.10250001400709152E+00 -.11341408640146255E+00
0.10750001668930054E+00 -.14320619404315948E+00
0.11250001937150955E+00 -.15812990069389343E+00
0.11750002205371857E+00 -.11068967729806900E+00
0.12250002473592758E+00 -.36711704730987549E+00
0.12750002741813660E+00 -.42400440573692322E+00
0.13250002264976501E+00 -.11938447505235672E+00
0.13750001788139343E+00 -.17086809873580933E+00
0.14250001311302185E+00 -.11153773218393326E+00
0.14750000834465027E+00 -.79180456697940826E-01
0.15250000357627869E+00 -.10088213719427586E-01
0.15749999880790710E+00 -.12978316843509674E+00
0.16249999403953552E+00 0.48539269715547562E-01
0.16749998927116394E+00 0.75991831719875336E-01
0.17249998450279236E+00 0.13096272945404053E-01
0.17749997973442078E+00 -.11668920516967773E-01
0.18249997496604919E+00 -.22873442620038986E-01
0.18749997019767761E+00 -.64317800104618073E-01
0.19249996542930603E+00 0.41753392666578293E-01
0.19749996066093445E+00 -.30859865248203278E-01
0.20249995589256287E+00 -.96699588000774384E-01
0.20749995112419128E+00 -.50393961369991302E-01
0.21249994635581970E+00 -.63305743038654327E-01
0.21749994158744812E+00 -.21073691546916962E+00
0.22249993681907654E+00 -.26976108551025391E+00
0.22749993205070496E+00 -.44873917102813721E+00
0.23249992728233337E+00 -.49141237139701843E+00
0.23749992251396179E+00 -.56546831130981445E+00
0.24249991774559021E+00 -.67023444175720215E+00
0.24749991297721863E+00 -.83078891038894653E+00
0.25249990820884705E+00 -.85142487287521362E+00
0.25749990344047546E+00 -.10171637535095215E+01
0.26249989867210388E+00 -.95732325315475464E+00
0.26749989390373230E+00 -.81827205419540405E+00
0.27249988913536072E+00 -.79920631647109985E+00
0.27749988436698914E+00 -.91832679510116577E+00
0.28249987959861755E+00 -.93225675821304321E+00
0.28749987483024597E+00 -.93074870109558105E+00
0.29249987006187439E+00 -.75407153367996216E+00
0.29749986529350281E+00 -.80788761377334595E+00
0.30249986052513123E+00 -.87599784135818481E+00
0.30749985575675964E+00 -.92711877822875977E+00
0.31249985098838806E+00 -.81494736671447754E+00
0.31749984622001648E+00 -.83458304405212402E+00
0.32249984145164490E+00 -.71050727367401123E+00
0.32749983668327332E+00 -.55229514837265015E+00
0.33249983191490173E+00 -.51373368501663208E+00
0.33749982714653015E+00 -.65017282962799072E+00
0.34249982237815857E+00 -.83272129297256470E+00
0.34749981760978699E+00 -.78081011772155762E+00
0.35249981284141541E+00 -.93731176853179932E+00
0.35749980807304382E+00 -.11348720788955688E+01
0.36249980330467224E+00 -.11143112182617188E+01
0.36749979853630066E+00 -.12871028184890747E+01
0.37249979376792908E+00 -.13570225238800049E+01
0.37749978899955750E+00 -.14680390357971191E+01
0.38249978423118591E+00 -.13117686510086060E+01
0.38749977946281433E+00 -.13091328144073486E+01
0.39249977469444275E+00 -.12336188554763794E+01
0.39749976992607117E+00 -.11829701662063599E+01
0.40249976515769958E+00 -.12555060386657715E+01
0.40749976038932800E+00 -.13786585330963135E+01
0.41249975562095642E+00 -.11319020986557007E+01
0.41749975085258484E+00 -.11259299516677856E+01
0.42249974608421326E+00 -.11355578899383545E+01
0.42749974131584167E+00 -.10833878517150879E+01
0.43249973654747009E+00 -.10316673517227173E+01
0.43749973177909851E+00 -.95788240432739258E+00
0.44249972701072693E+00 -.95260429382324219E+00
0.44749972224235535E+00 -.98608392477035522E+00
0.45249971747398376E+00 -.87768477201461792E+00
0.45749971270561218E+00 -.10352313518524170E+01
0.46249970793724060E+00 -.11737322807312012E+01
0.46749970316886902E+00 -.12285572290420532E+01
0.47249969840049744E+00 -.12177377939224243E+01
0.47749969363212585E+00 -.11746735572814941E+01
0.48249968886375427E+00 -.12153983116149902E+01
0.48749968409538269E+00 -.11996955871582031E+01
0.49249967932701111E+00 -.90647435188293457E+00
0.49749967455863953E+00 -.90009069442749023E+00
0.50249969959259033E+00 -.94648206233978271E+00
0.50749969482421875E+00 -.98457598686218262E+00
0.51249969005584717E+00 -.92914485931396484E+00
0.51749968528747559E+00 -.88788592815399170E+00
0.52249968051910400E+00 -.79607456922531128E+00
0.52749967575073242E+00 -.80580133199691772E+00
0.53249967098236084E+00 -.81323266029357910E+00
0.53749966621398926E+00 -.10111447572708130E+01
0.54249966144561768E+00 -.10758594274520874E+01
0.54749965667724609E+00 -.11941556930541992E+01
0.55249965190887451E+00 -.13270308971405029E+01
0.55749964714050293E+00 -.12862154245376587E+01
0.56249964237213135E+00 -.10505741834640503E+01
0.56749963760375977E+00 -.99487459659576416E+00
0.57249963283538818E+00 -.10714932680130005E+01
0.57749962806701660E+00 -.12140332460403442E+01
0.58249962329864502E+00 -.12807651758193970E+01
0.58749961853027344E+00 -.11908026933670044E+01
0.59249961376190186E+00 -.13988349437713623E+01
0.59749960899353027E+00 -.12991718053817749E+01
0.60249960422515869E+00 -.11324198246002197E+01
0.60749959945678711E+00 -.11358677148818970E+01
0.61249959468841553E+00 -.98069447278976440E+00
0.61749958992004395E+00 -.11797559261322021E+01
0.62249958515167236E+00 -.13062815666198730E+01
0.62749958038330078E+00 -.11221272945404053E+01
0.63249957561492920E+00 -.10758943557739258E+01
0.63749957084655762E+00 -.12399275302886963E+01
0.64249956607818604E+00 -.11527616977691650E+01
0.64749956130981445E+00 -.10571914911270142E+01
0.65249955654144287E+00 -.12138220071792603E+01
0.65749955177307129E+00 -.12496037483215332E+01
0.66249954700469971E+00 -.12186477184295654E+01
0.66749954223632812E+00 -.12380999326705933E+01
0.67249953746795654E+00 -.11246788501739502E+01
0.67749953269958496E+00 -.11514894962310791E+01
0.68249952793121338E+00 -.10775892734527588E+01
0.68749952316284180E+00 -.13041626214981079E+01
0.69249951839447021E+00 -.11732580661773682E+01
0.69749951362609863E+00 -.12240769863128662E+01
0.70249950885772705E+00 -.11031724214553833E+01
0.70749950408935547E+00 -.11552819013595581E+01
0.71249949932098389E+00 -.97543597221374512E+00
0.71749949455261230E+00 -.79502773284912109E+00
0.72249948978424072E+00 -.80943322181701660E+00
0.72749948501586914E+00 -.10074568986892700E+01
0.73249948024749756E+00 -.11340615749359131E+01
0.73749947547912598E+00 -.97658818960189819E+00
0.74249947071075439E+00 -.12937378883361816E+01
0.74749946594238281E+00 -.10589298009872437E+01
0.75249946117401123E+00 -.99741321802139282E+00
0.75749945640563965E+00 -.10498275756835938E+01
0.76249945163726807E+00 -.11299375295639038E+01
0.76749944686889648E+00 -.98038047552108765E+00
0.77249944210052490E+00 -.77500444650650024E+00
0.77749943733215332E+00 -.86815220117568970E+00
0.78249943256378174E+00 -.88052630424499512E+00
0.78749942779541016E+00 -.76257956027984619E+00
0.79249942302703857E+00 -.88792228698730469E+00
0.79749941825866699E+00 -.96077090501785278E+00
0.80249941349029541E+00 -.98729544878005981E+00
0.80749940872192383E+00 -.88765305280685425E+00
0.81249940395355225E+00 -.87909317016601562E+00
0.81749939918518066E+00 -.95449846982955933E+00
0.82249939441680908E+00 -.96066474914550781E+00
0.82749938964843750E+00 -.98042440414428711E+00
0.83249938488006592E+00 -.89812493324279785E+00
0.83749938011169434E+00 -.86695265769958496E+00
0.84249937534332275E+00 -.88561075925827026E+00
0.84749937057495117E+00 -.10182777643203735E+01
0.85249936580657959E+00 -.91207194328308105E+00
0.85749936103820801E+00 -.71152740716934204E+00
0.86249935626983643E+00 -.87889575958251953E+00
0.86749935150146484E+00 -.83653026819229126E+00
0.87249934673309326E+00 -.98423105478286743E+00
0.87749934196472168E+00 -.85102587938308716E+00
0.88249933719635010E+00 -.97365731000900269E+00
0.88749933242797852E+00 -.92796730995178223E+00
0.89249932765960693E+00 -.93523192405700684E+00
0.89749932289123535E+00 -.90268957614898682E+00
0.90249931812286377E+00 -.10297569036483765E+01
0.90749931335449219E+00 -.94860893487930298E+00
0.91249930858612061E+00 -.82584059238433838E+00
0.91749930381774902E+00 -.79215615987777710E+00
0.92249929904937744E+00 -.69563251733779907E+00
0.92749929428100586E+00 -.63733488321304321E+00
0.93249928951263428E+00 -.79334551095962524E+00
0.93749928474426270E+00 -.74897468090057373E+00
0.94249927997589111E+00 -.87606418132781982E+00
0.94749927520751953E+00 -.77039301395416260E+00
0.95249927043914795E+00 -.95538264513015747E+00
0.95749926567077637E+00 -.10773020982742310E+01
0.96249926090240479E+00 -.10006195306777954E+01
0.96749925613403320E+00 -.11632937192916870E+01
0.97249925136566162E+00 -.11145906448364258E+01
0.97749924659729004E+00 -.11571687459945679E+01
0.98249924182891846E+00 -.11226119995117188E+01
0.98749923706054688E+00 -.10587780475616455E+01
0.99249923229217529E+00 -.11211584806442261E+01


==> figure_new/MCM4/density.dat <==
0.24999999441206455E-02 0.12517153024673462E+01
0.74999998323619366E-02 0.13134056329727173E+01
0.12500000186264515E-01 0.13372856378555298E+01
0.17500000074505806E-01 0.13551957607269287E+01
0.22500000894069672E-01 0.13203706741333008E+01
0.27500001713633537E-01 0.12795754671096802E+01
0.32500002533197403E-01 0.12537053823471069E+01
0.37500001490116119E-01 0.12885304689407349E+01
0.42500000447034836E-01 0.12994755506515503E+01
0.47499999403953552E-01 0.13173855543136597E+01
0.52499998360872269E-01 0.12188801765441895E+01
0.57499997317790985E-01 0.12178851366043091E+01
0.62499996274709702E-01 0.11940051317214966E+01
0.67499995231628418E-01 0.12367902994155884E+01
0.72499997913837433E-01 0.12447502613067627E+01
0.77500000596046448E-01 0.13094255924224854E+01
0.82500003278255463E-01 0.12974854707717896E+01
0.87500005960464478E-01 0.12507202625274658E+01
0.92500008642673492E-01 0.12537053823471069E+01
0.97500011324882507E-01 0.12576853036880493E+01
0.10250001400709152E+00 0.13004705905914307E+01
0.10750001668930054E+00 0.12407702207565308E+01
0.11250001937150955E+00 0.11800750494003296E+01
0.11750002205371857E+00 0.11661449670791626E+01
0.12250002473592758E+00 0.12676353454589844E+01
0.12750002741813660E+00 0.12188801765441895E+01
0.13250002264976501E+00 0.11999751329421997E+01
0.13750001788139343E+00 0.12726104259490967E+01
0.14250001311302185E+00 0.13273355960845947E+01
0.14750000834465027E+00 0.14278310537338257E+01
0.15250000357627869E+00 0.14089260101318359E+01
0.15749999880790710E+00 0.13452457189559937E+01
0.16249999403953552E+00 0.13810658454895020E+01
0.16749998927116394E+00 0.13243505954742432E+01
0.17249998450279236E+00 0.13392757177352905E+01
0.17749997973442078E+00 0.13362907171249390E+01
0.18249997496604919E+00 0.13144005537033081E+01
0.18749997019767761E+00 0.12596753835678101E+01
0.19249996542930603E+00 0.13163906335830688E+01
0.19749996066093445E+00 0.13303207159042358E+01
0.20249995589256287E+00 0.13243505954742432E+01
0.20749995112419128E+00 0.13233556747436523E+01
0.21249994635581970E+00 0.12437553405761719E+01
0.21749994158744812E+00 0.11472399234771729E+01
0.22249993681907654E+00 0.11651499271392822E+01
0.22749993205070496E+00 0.10925146341323853E+01
0.23249992728233337E+00 0.10716195106506348E+01
0.23749992251396179E+00 0.86465865373611450E+00
0.24249991774559021E+00 0.86266869306564331E+00
0.24749991297721863E+00 0.88754379749298096E+00
0.25249990820884705E+00 0.91341388225555420E+00
0.25749990344047546E+00 0.90545386075973511E+00
0.26249989867210388E+00 0.94624900817871094E+00
0.26749989390373230E+00 0.93729400634765625E+00
0.27249988913536072E+00 0.96415913105010986E+00
0.27749988436698914E+00 0.10925146341323853E+01
0.28249987959861755E+00 0.10357993841171265E+01
0.28749987483024597E+00 0.11502249240875244E+01
0.29249987006187439E+00 0.10805746316909790E+01
0.29749986529350281E+00 0.99201917648315430E+00
0.30249986052513123E+00 0.10208743810653687E+01
0.30749985575675964E+00 0.99301421642303467E+00
0.31249985098838806E+00 0.92236894369125366E+00
0.31749984622001648E+00 0.10576895475387573E+01
0.32249984145164490E+00 0.10925146341323853E+01
0.32749983668327332E+00 0.10258493423461914E+01
0.33249983191490173E+00 0.10457494258880615E+01
0.33749982714653015E+00 0.98405921459197998E+00
0.34249982237815857E+00 0.10298293828964233E+01
0.34749981760978699E+00 0.98107415437698364E+00
0.35249981284141541E+00 0.10457494258880615E+01
0.35749980807304382E+00 0.10964946746826172E+01
0.36249980330467224E+00 0.10298293828964233E+01
0.36749979853630066E+00 0.99102419614791870E+00
0.37249979376792908E+00 0.10208743810653687E+01
0.37749978899955750E+00 0.10387843847274780E+01
0.38249978423118591E+00 0.10029642581939697E+01
0.38749977946281433E+00 0.90445882081985474E+00
0.39249977469444275E+00 0.10984846353530884E+01
0.39749976992607117E+00 0.10974897146224976E+01
0.40249976515769958E+00 0.98704421520233154E+00
0.40749976038932800E+00 0.10487344264984131E+01
0.41249975562095642E+00 0.10785845518112183E+01
0.41749975085258484E+00 0.11034597158432007E+01
0.42249974608421326E+00 0.10636595487594604E+01
0.42749974131584167E+00 0.10308244228363037E+01
0.43249973654747009E+00 0.99500423669815063E+00
0.43749973177909851E+00 0.10925146341323853E+01
0.44249972701072693E+00 0.10298293828964233E+01
0.44749972224235535E+00 0.10517194271087646E+01
0.45249971747398376E+00 0.10397794246673584E+01
0.45749971270561218E+00 0.10437594652175903E+01
0.46249970793724060E+00 0.10059492588043213E+01
0.46749970316886902E+00 0.99699425697326660E+00
0.47249969840049744E+00 0.10397794246673584E+01
0.47749969363212585E+00 0.98206919431686401E+00
0.48249968886375427E+00 0.10049542188644409E+01
0.48749968409538269E+00 0.93729400634765625E+00
0.49249967932701111E+00 0.10109243392944336E+01
0.49749967455863953E+00 0.10397794246673584E+01
0.50249969959259033E+00 0.10188843011856079E+01
0.50749969482421875E+00 0.10427644252777100E+01
0.51249969005584717E+00 0.10208743810653687E+01
0.51749968528747559E+00 0.99500423669815063E+00
0.52249968051910400E+00 0.97012913227081299E+00
0.52749967575073242E+00 0.93032896518707275E+00
0.53249967098236084E+00 0.91639888286590576E+00
0.53749966621398926E+00 0.84873861074447632E+00
0.54249966144561768E+00 0.97510415315628052E+00
0.54749965667724609E+00 0.10069442987442017E+01
0.55249965190887451E+00 0.11542049646377563E+01
0.55749964714050293E+00 0.11163947582244873E+01
0.56249964237213135E+00 0.11163947582244873E+01
0.56749963760375977E+00 0.11203747987747192E+01
0.57249963283538818E+00 0.10686345100402832E+01
0.57749962806701660E+00 0.91540390253067017E+00
0.58249962329864502E+00 0.86764371395111084E+00
0.58749961853027344E+00 0.91639888286590576E+00
0.59249961376190186E+00 0.97012913227081299E+00
0.59749960899353027E+00 0.10288343429565430E+01
0.60249960422515869E+00 0.98803919553756714E+00
0.60749959945678711E+00 0.91241890192031860E+00
0.61249959468841553E+00 0.99599921703338623E+00
0.61749958992004395E+00 0.94724404811859131E+00
0.62249958515167236E+00 0.86963367462158203E+00
0.62749958038330078E+00 0.10268443822860718E+01
0.63249957561492920E+00 0.99201923608779907E+00
0.63749957084655762E+00 0.10467444658279419E+01
0.64249956607818604E+00 0.10019693374633789E+01
0.64749956130981445E+00 0.10666445493698120E+01
0.65249955654144287E+00 0.10099292993545532E+01
0.65749955177307129E+00 0.11233597993850708E+01
0.66249954700469971E+00 0.10915195941925049E+01
0.66749954223632812E+00 0.96813911199569702E+00
0.67249953746795654E+00 0.10069442987442017E+01
0.67749953269958496E+00 0.98206919431686401E+00
0.68249952793121338E+00 0.96714413166046143E+00
0.68749952316284180E+00 0.93331396579742432E+00
0.69249951839447021E+00 0.94226902723312378E+00
0.69749951362609863E+00 0.10537095069885254E+01
0.70249950885772705E+00 0.10049542188644409E+01
0.70749950408935547E+00 0.10696295499801636E+01
0.71249949932098389E+00 0.10417693853378296E+01
0.71749949455261230E+00 0.98505419492721558E+00
0.72249948978424072E+00 0.94823902845382690E+00
0.72749948501586914E+00 0.95420908927917480E+00
0.73249948024749756E+00 0.99997925758361816E+00
0.73749947547912598E+00 0.99002921581268311E+00
0.74249947071075439E+00 0.97311413288116455E+00
0.74749946594238281E+00 0.96017909049987793E+00
0.75249946117401123E+00 0.95520406961441040E+00
0.75749945640563965E+00 0.99599921703338623E+00
0.76249945163726807E+00 0.98604917526245117E+00
0.76749944686889648E+00 0.10218693017959595E+01
0.77249944210052490E+00 0.10338094234466553E+01
0.77749943733215332E+00 0.10109243392944336E+01
0.78249943256378174E+00 0.10059492588043213E+01
0.78749942779541016E+00 0.10437594652175903E+01
0.79249942302703857E+00 0.10905246734619141E+01
0.79749941825866699E+00 0.97808915376663208E+00
0.80249941349029541E+00 0.89948379993438721E+00
0.80749940872192383E+00 0.90445882081985474E+00
0.81249940395355225E+00 0.89450877904891968E+00
0.81749939918518066E+00 0.90644884109497070E+00
0.82249939441680908E+00 0.96216911077499390E+00
0.82749938964843750E+00 0.89848881959915161E+00
0.83249938488006592E+00 0.94226902723312378E+00
0.83749938011169434E+00 0.89251881837844849E+00
0.84249937534332275E+00 0.10417693853378296E+01
0.84749937057495117E+00 0.98803919553756714E+00
0.85249936580657959E+00 0.10129142999649048E+01
0.85749936103820801E+00 0.99500423669815063E+00
0.86249935626983643E+00 0.99201923608779907E+00
0.86749935150146484E+00 0.94425898790359497E+00
0.87249934673309326E+00 0.94226902723312378E+00
0.87749934196472168E+00 0.89848881959915161E+00
0.88249933719635010E+00 0.94923406839370728E+00
0.88749933242797852E+00 0.99500423669815063E+00
0.89249932765960693E+00 0.97311413288116455E+00
0.89749932289123535E+00 0.98206919431686401E+00
0.90249931812286377E+00 0.10188843011856079E+01
0.90749931335449219E+00 0.10119192600250244E+01
0.91249930858612061E+00 0.97112411260604858E+00
0.91749930381774902E+00 0.10009742975234985E+01
0.92249929904937744E+00 0.10178893804550171E+01
0.92749929428100586E+00 0.10099292993545532E+01
0.93249928951263428E+00 0.92535394430160522E+00
0.93749928474426270E+00 0.10188843011856079E+01
0.94249927997589111E+00 0.95918411016464233E+00
0.94749927520751953E+00 0.10168943405151367E+01
0.95249927043914795E+00 0.99400925636291504E+00
0.95749926567077637E+00 0.10497294664382935E+01
0.96249926090240479E+00 0.10517194271087646E+01
0.96749925613403320E+00 0.10298293828964233E+01
0.97249925136566162E+00 0.10298293828964233E+01
0.97749924659729004E+00 0.10099292993545532E+01
0.98249924182891846E+00 0.99400925636291504E+00
0.98749923706054688E+00 0.10119192600250244E+01
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new/MCM4/temperature.dat <==
0.24999999441206455E-02 0.65164361000061035E+01
0.74999998323619366E-02 0.63976922035217285E+01
0.12500000186264515E-01 0.62042884826660156E+01
0.17500000074505806E-01 0.61253499984741211E+01
0.22500000894069672E-01 0.63438639640808105E+01
0.27500001713633537E-01 0.68529357910156250E+01
0.32500002533197403E-01 0.64011359214782715E+01
0.37500001490116119E-01 0.64022283554077148E+01
0.42500000447034836E-01 0.74711375236511230E+01
0.47499999403953552E-01 0.69417543411254883E+01
0.52499998360872269E-01 0.69683928489685059E+01
0.57499997317790985E-01 0.69961552619934082E+01
0.62499996274709702E-01 0.70026192665100098E+01
0.67499995231628418E-01 0.77668318748474121E+01
0.72499997913837433E-01 0.73997588157653809E+01
0.77500000596046448E-01 0.69584474563598633E+01
0.82500003278255463E-01 0.69813661575317383E+01
0.87500005960464478E-01 0.77876324653625488E+01
0.92500008642673492E-01 0.73254776000976562E+01
0.97500011324882507E-01 0.68703989982604980E+01
0.10250001400709152E+00 0.65326333045959473E+01
0.10750001668930054E+00 0.74689970016479492E+01
0.11250001937150955E+00 0.70300254821777344E+01
0.11750002205371857E+00 0.65166573524475098E+01
0.12250002473592758E+00 0.68188271522521973E+01
0.12750002741813660E+00 0.73211183547973633E+01
0.13250002264976501E+00 0.78919486999511719E+01
0.13750001788139343E+00 0.74182944297790527E+01
0.14250001311302185E+00 0.73586525917053223E+01
0.14750000834465027E+00 0.74764056205749512E+01
0.15250000357627869E+00 0.78465185165405273E+01
0.15749999880790710E+00 0.82471189498901367E+01
0.16249999403953552E+00 0.74119434356689453E+01
0.16749998927116394E+00 0.70561375617980957E+01
0.17249998450279236E+00 0.62031712532043457E+01
0.17749997973442078E+00 0.64361810684204102E+01
0.18249997496604919E+00 0.65892543792724609E+01
0.18749997019767761E+00 0.66334018707275391E+01
0.19249996542930603E+00 0.68770279884338379E+01
0.19749996066093445E+00 0.71263470649719238E+01
0.20249995589256287E+00 0.68051319122314453E+01
0.20749995112419128E+00 0.72811264991760254E+01
0.21249994635581970E+00 0.69442062377929688E+01
0.21749994158744812E+00 0.70237011909484863E+01
0.22249993681907654E+00 0.64235420227050781E+01
0.22749993205070496E+00 0.62433724403381348E+01
0.23249992728233337E+00 0.59987225532531738E+01
0.23749992251396179E+00 0.49832630157470703E+01
0.24249991774559021E+00 0.46936745643615723E+01
0.24749991297721863E+00 0.44281954765319824E+01
0.25249990820884705E+00 0.35765972137451172E+01
0.25749990344047546E+00 0.35696439743041992E+01
0.26249989867210388E+00 0.34666078090667725E+01
0.26749989390373230E+00 0.40768027305603027E+01
0.27249988913536072E+00 0.41752662658691406E+01
0.27749988436698914E+00 0.44647555351257324E+01
0.28249987959861755E+00 0.43158917427062988E+01
0.28749987483024597E+00 0.42993602752685547E+01
0.29249987006187439E+00 0.43090581893920898E+01
0.29749986529350281E+00 0.41175045967102051E+01
0.30249986052513123E+00 0.37003703117370605E+01
0.30749985575675964E+00 0.40984458923339844E+01
0.31249985098838806E+00 0.49560194015502930E+01
0.31749984622001648E+00 0.45562429428100586E+01
0.32249984145164490E+00 0.47064619064331055E+01
0.32749983668327332E+00 0.45757384300231934E+01
0.33249983191490173E+00 0.44831118583679199E+01
0.33749982714653015E+00 0.41178832054138184E+01
0.34249982237815857E+00 0.42122755050659180E+01
0.34749981760978699E+00 0.41543188095092773E+01
0.35249981284141541E+00 0.39508397579193115E+01
0.35749980807304382E+00 0.46440625190734863E+01
0.36249980330467224E+00 0.44994831085205078E+01
0.36749979853630066E+00 0.43614683151245117E+01
0.37249979376792908E+00 0.41466703414916992E+01
0.37749978899955750E+00 0.43992209434509277E+01
0.38249978423118591E+00 0.44177560806274414E+01
0.38749977946281433E+00 0.39464497566223145E+01
0.39249977469444275E+00 0.39182677268981934E+01
0.39749976992607117E+00 0.40033211708068848E+01
0.40249976515769958E+00 0.38904740810394287E+01
0.40749976038932800E+00 0.37000143527984619E+01
0.41249975562095642E+00 0.36529500484466553E+01
0.41749975085258484E+00 0.40937719345092773E+01
0.42249974608421326E+00 0.42468361854553223E+01
0.42749974131584167E+00 0.38835937976837158E+01
0.43249973654747009E+00 0.40806169509887695E+01
0.43749973177909851E+00 0.35520427227020264E+01
0.44249972701072693E+00 0.39478664398193359E+01
0.44749972224235535E+00 0.42595596313476562E+01
0.45249971747398376E+00 0.42461857795715332E+01
0.45749971270561218E+00 0.43286910057067871E+01
0.46249970793724060E+00 0.39285829067230225E+01
0.46749970316886902E+00 0.41277108192443848E+01
0.47249969840049744E+00 0.44225583076477051E+01
0.47749969363212585E+00 0.39975829124450684E+01
0.48249968886375427E+00 0.43109898567199707E+01
0.48749968409538269E+00 0.36394834518432617E+01
0.49249967932701111E+00 0.35446968078613281E+01
0.49749967455863953E+00 0.36373093128204346E+01
0.50249969959259033E+00 0.32500712871551514E+01
0.50749969482421875E+00 0.34427237510681152E+01
0.51249969005584717E+00 0.30889759063720703E+01
0.51749968528747559E+00 0.26995649337768555E+01
0.52249968051910400E+00 0.28102009296417236E+01
0.52749967575073242E+00 0.28483617305755615E+01
0.53249967098236084E+00 0.27352023124694824E+01
0.53749966621398926E+00 0.31204314231872559E+01
0.54249966144561768E+00 0.36471858024597168E+01
0.54749965667724609E+00 0.40104045867919922E+01
0.55249965190887451E+00 0.46899313926696777E+01
0.55749964714050293E+00 0.47655839920043945E+01
0.56249964237213135E+00 0.44552984237670898E+01
0.56749963760375977E+00 0.46011190414428711E+01
0.57249963283538818E+00 0.43701925277709961E+01
0.57749962806701660E+00 0.38422009944915771E+01
0.58249962329864502E+00 0.36136536598205566E+01
0.58749961853027344E+00 0.32505970001220703E+01
0.59249961376190186E+00 0.29402892589569092E+01
0.59749960899353027E+00 0.31085729598999023E+01
0.60249960422515869E+00 0.35397012233734131E+01
0.60749959945678711E+00 0.33477020263671875E+01
0.61249959468841553E+00 0.38557510375976562E+01
0.61749958992004395E+00 0.40233049392700195E+01
0.62249958515167236E+00 0.37740979194641113E+01
0.62749958038330078E+00 0.39672961235046387E+01
0.63249957561492920E+00 0.39371068477630615E+01
0.63749957084655762E+00 0.39473729133605957E+01
0.64249956607818604E+00 0.41203165054321289E+01
0.64749956130981445E+00 0.45036230087280273E+01
0.65249955654144287E+00 0.41023731231689453E+01
0.65749955177307129E+00 0.47103323936462402E+01
0.66249954700469971E+00 0.43321595191955566E+01
0.66749954223632812E+00 0.36091516017913818E+01
0.67249953746795654E+00 0.37321474552154541E+01
0.67749953269958496E+00 0.36111717224121094E+01
0.68249952793121338E+00 0.37341623306274414E+01
0.68749952316284180E+00 0.32469391822814941E+01
0.69249951839447021E+00 0.37828173637390137E+01
0.69749951362609863E+00 0.37179832458496094E+01
0.70249950885772705E+00 0.39222912788391113E+01
0.70749950408935547E+00 0.37197344303131104E+01
0.71249949932098389E+00 0.41869773864746094E+01
0.71749949455261230E+00 0.43742341995239258E+01
0.72249948978424072E+00 0.38217520713806152E+01
0.72749948501586914E+00 0.39227209091186523E+01
0.73249948024749756E+00 0.39562678337097168E+01
0.73749947547912598E+00 0.42650446891784668E+01
0.74249947071075439E+00 0.40836071968078613E+01
0.74749946594238281E+00 0.36259768009185791E+01
0.75249946117401123E+00 0.35168251991271973E+01
0.75749945640563965E+00 0.34800360202789307E+01
0.76249945163726807E+00 0.34233524799346924E+01
0.76749944686889648E+00 0.32163989543914795E+01
0.77249944210052490E+00 0.34649744033813477E+01
0.77749943733215332E+00 0.32248122692108154E+01
0.78249943256378174E+00 0.32107710838317871E+01
0.78749942779541016E+00 0.34876217842102051E+01
0.79249942302703857E+00 0.38522522449493408E+01
0.79749941825866699E+00 0.38901417255401611E+01
0.80249941349029541E+00 0.41543779373168945E+01
0.80749940872192383E+00 0.38007054328918457E+01
0.81249940395355225E+00 0.39027922153472900E+01
0.81749939918518066E+00 0.38376603126525879E+01
0.82249939441680908E+00 0.46264295578002930E+01
0.82749938964843750E+00 0.42229757308959961E+01
0.83249938488006592E+00 0.41952648162841797E+01
0.83749938011169434E+00 0.39817690849304199E+01
0.84249937534332275E+00 0.39221930503845215E+01
0.84749937057495117E+00 0.36287848949432373E+01
0.85249936580657959E+00 0.39056050777435303E+01
0.85749936103820801E+00 0.35506803989410400E+01
0.86249935626983643E+00 0.35566165447235107E+01
0.86749935150146484E+00 0.37378215789794922E+01
0.87249934673309326E+00 0.37340693473815918E+01
0.87749934196472168E+00 0.34908320903778076E+01
0.88249933719635010E+00 0.35826809406280518E+01
0.88749933242797852E+00 0.37954342365264893E+01
0.89249932765960693E+00 0.36578476428985596E+01
0.89749932289123535E+00 0.39258255958557129E+01
0.90249931812286377E+00 0.42251462936401367E+01
0.90749931335449219E+00 0.43106551170349121E+01
0.91249930858612061E+00 0.45116982460021973E+01
0.91749930381774902E+00 0.45369954109191895E+01
0.92249929904937744E+00 0.36851313114166260E+01
0.92749929428100586E+00 0.39556953907012939E+01
0.93249928951263428E+00 0.37565951347351074E+01
0.93749928474426270E+00 0.37641563415527344E+01
0.94249927997589111E+00 0.37115883827209473E+01
0.94749927520751953E+00 0.38535361289978027E+01
0.95249927043914795E+00 0.35049486160278320E+01
0.95749926567077637E+00 0.37448635101318359E+01
0.96249926090240479E+00 0.34577944278717041E+01
0.96749925613403320E+00 0.32502682209014893E+01
0.97249925136566162E+00 0.35039625167846680E+01
0.97749924659729004E+00 0.36076531410217285E+01
0.98249924182891846E+00 0.36649997234344482E+01
0.98749923706054688E+00 0.36339693069458008E+01
0.99249923229217529E+00 0.37525475025177002E+01


==> figure_new/MCM4/velocity.dat <==
0.24999999441206455E-02 0.12934365868568420E+00
0.74999998323619366E-02 -.11361138522624969E+00
0.12500000186264515E-01 -.14496932923793793E+00
0.17500000074505806E-01 -.14360520243644714E+00
0.22500000894069672E-01 0.92473499476909637E-01
0.27500001713633537E-01 -.19131380319595337E+00
0.32500002533197403E-01 -.13060899078845978E+00
0.37500001490116119E-01 0.10863613337278366E+00
0.42500000447034836E-01 -.12229020893573761E+00
0.47499999403953552E-01 0.13982783257961273E+00
0.52499998360872269E-01 0.53728416562080383E-01
0.57499997317790985E-01 0.34403148293495178E+00
0.62499996274709702E-01 0.36319807171821594E+00
0.67499995231628418E-01 0.36285051703453064E+00
0.72499997913837433E-01 0.13735872507095337E+00
0.77500000596046448E-01 0.21621200442314148E+00
0.82500003278255463E-01 0.22784441709518433E+00
0.87500005960464478E-01 0.28896471858024597E+00
0.92500008642673492E-01 0.15152664482593536E+00
0.97500011324882507E-01 0.71930766105651855E-01
0.10250001400709152E+00 0.25718914344906807E-01
0.10750001668930054E+00 -.47752697719261050E-03
0.11250001937150955E+00 0.10138527303934097E+00
0.11750002205371857E+00 0.21692675352096558E+00
0.12250002473592758E+00 -.21111883688718081E-02
0.12750002741813660E+00 0.29431225731968880E-01
0.13250002264976501E+00 -.79752713441848755E-01
0.13750001788139343E+00 0.34271962940692902E-01
0.14250001311302185E+00 0.10426080971956253E+00
0.14750000834465027E+00 0.20436321198940277E+00
0.15250000357627869E+00 0.18778488039970398E+00
0.15749999880790710E+00 -.10932496935129166E+00
0.16249999403953552E+00 -.34509737044572830E-01
0.16749998927116394E+00 -.19033291935920715E+00
0.17249998450279236E+00 0.10007589310407639E+00
0.17749997973442078E+00 0.12818862497806549E+00
0.18249997496604919E+00 0.40881462395191193E-01
0.18749997019767761E+00 0.44869981706142426E-01
0.19249996542930603E+00 -.17377726035192609E-02
0.19749996066093445E+00 -.12125523388385773E+00
0.20249995589256287E+00 0.84429234266281128E-01
0.20749995112419128E+00 -.18645834922790527E+00
0.21249994635581970E+00 -.95630645751953125E-01
0.21749994158744812E+00 -.42158938013017178E-02
0.22249993681907654E+00 0.20807841792702675E-01
0.22749993205070496E+00 0.40215652436017990E-01
0.23249992728233337E+00 -.24184222519397736E+00
0.23749992251396179E+00 -.61764717102050781E+00
0.24249991774559021E+00 -.87423419952392578E+00
0.24749991297721863E+00 -.84596776962280273E+00
0.25249990820884705E+00 -.93493735790252686E+00
0.25749990344047546E+00 -.88051980733871460E+00
0.26249989867210388E+00 -.79306250810623169E+00
0.26749989390373230E+00 -.91670829057693481E+00
0.27249988913536072E+00 -.67887181043624878E+00
0.27749988436698914E+00 -.75056493282318115E+00
0.28249987959861755E+00 -.73640626668930054E+00
0.28749987483024597E+00 -.83751130104064941E+00
0.29249987006187439E+00 -.84853023290634155E+00
0.29749986529350281E+00 -.10070394277572632E+01
0.30249986052513123E+00 -.91541439294815063E+00
0.30749985575675964E+00 -.77186501026153564E+00
0.31249985098838806E+00 -.83254480361938477E+00
0.31749984622001648E+00 -.78089982271194458E+00
0.32249984145164490E+00 -.70165371894836426E+00
0.32749983668327332E+00 -.66180491447448730E+00
0.33249983191490173E+00 -.90570366382598877E+00
0.33749982714653015E+00 -.90071421861648560E+00
0.34249982237815857E+00 -.97130066156387329E+00
0.34749981760978699E+00 -.69321954250335693E+00
0.35249981284141541E+00 -.74992543458938599E+00
0.35749980807304382E+00 -.82174402475357056E+00
0.36249980330467224E+00 -.87757295370101929E+00
0.36749979853630066E+00 -.10178520679473877E+01
0.37249979376792908E+00 -.98675787448883057E+00
0.37749978899955750E+00 -.10956614017486572E+01
0.38249978423118591E+00 -.10613530874252319E+01
0.38749977946281433E+00 -.11317652463912964E+01
0.39249977469444275E+00 -.10485044717788696E+01
0.39749976992607117E+00 -.12174303531646729E+01
0.40249976515769958E+00 -.11000645160675049E+01
0.40749976038932800E+00 -.10759176015853882E+01
0.41249975562095642E+00 -.98324745893478394E+00
0.41749975085258484E+00 -.89200270175933838E+00
0.42249974608421326E+00 -.10530744791030884E+01
0.42749974131584167E+00 -.10865679979324341E+01
0.43249973654747009E+00 -.12518439292907715E+01
0.43749973177909851E+00 -.86520320177078247E+00
0.44249972701072693E+00 -.86002582311630249E+00
0.44749972224235535E+00 -.79329621791839600E+00
0.45249971747398376E+00 -.86005598306655884E+00
0.45749971270561218E+00 -.88840639591217041E+00
0.46249970793724060E+00 -.97558224201202393E+00
0.46749970316886902E+00 -.79043984413146973E+00
0.47249969840049744E+00 -.10032961368560791E+01
0.47749969363212585E+00 -.83017456531524658E+00
0.48249968886375427E+00 -.77669286727905273E+00
0.48749968409538269E+00 -.94206410646438599E+00
0.49249967932701111E+00 -.92234486341476440E+00
0.49749967455863953E+00 -.10311270952224731E+01
0.50249969959259033E+00 -.98797523975372314E+00
0.50749969482421875E+00 -.95494085550308228E+00
0.51249969005584717E+00 -.10377340316772461E+01
0.51749968528747559E+00 -.10834842920303345E+01
0.52249968051910400E+00 -.10120098590850830E+01
0.52749967575073242E+00 -.97679948806762695E+00
0.53249967098236084E+00 -.77697682380676270E+00
0.53749966621398926E+00 -.81008780002593994E+00
0.54249966144561768E+00 -.84746944904327393E+00
0.54749965667724609E+00 -.91548091173171997E+00
0.55249965190887451E+00 -.10881122350692749E+01
0.55749964714050293E+00 -.11571809053421021E+01
0.56249964237213135E+00 -.11275599002838135E+01
0.56749963760375977E+00 -.97698253393173218E+00
0.57249963283538818E+00 -.95537614822387695E+00
0.57749962806701660E+00 -.87744390964508057E+00
0.58249962329864502E+00 -.65974962711334229E+00
0.58749961853027344E+00 -.87579667568206787E+00
0.59249961376190186E+00 -.92143952846527100E+00
0.59749960899353027E+00 -.10191732645034790E+01
0.60249960422515869E+00 -.10688557624816895E+01
0.60749959945678711E+00 -.12625391483306885E+01
0.61249959468841553E+00 -.10848987102508545E+01
0.61749958992004395E+00 -.10924949645996094E+01
0.62249958515167236E+00 -.12714254856109619E+01
0.62749958038330078E+00 -.11150965690612793E+01
0.63249957561492920E+00 -.10895000696182251E+01
0.63749957084655762E+00 -.10086569786071777E+01
0.64249956607818604E+00 -.11387734413146973E+01
0.64749956130981445E+00 -.10994516611099243E+01
0.65249955654144287E+00 -.11358735561370850E+01
0.65749955177307129E+00 -.11464405059814453E+01
0.66249954700469971E+00 -.11061794757843018E+01
0.66749954223632812E+00 -.11421964168548584E+01
0.67249953746795654E+00 -.95969372987747192E+00
0.67749953269958496E+00 -.97319984436035156E+00
0.68249952793121338E+00 -.10713704824447632E+01
0.68749952316284180E+00 -.12340898513793945E+01
0.69249951839447021E+00 -.12575815916061401E+01
0.69749951362609863E+00 -.13922884464263916E+01
0.70249950885772705E+00 -.13499002456665039E+01
0.70749950408935547E+00 -.12464245557785034E+01
0.71249949932098389E+00 -.10506467819213867E+01
0.71749949455261230E+00 -.11079118251800537E+01
0.72249948978424072E+00 -.89259964227676392E+00
0.72749948501586914E+00 -.94630694389343262E+00
0.73249948024749756E+00 -.98434460163116455E+00
0.73749947547912598E+00 -.96419799327850342E+00
0.74249947071075439E+00 -.10926262140274048E+01
0.74749946594238281E+00 -.11295017004013062E+01
0.75249946117401123E+00 -.94770538806915283E+00
0.75749945640563965E+00 -.10006021261215210E+01
0.76249945163726807E+00 -.92037862539291382E+00
0.76749944686889648E+00 -.90864223241806030E+00
0.77249944210052490E+00 -.87244039773941040E+00
0.77749943733215332E+00 -.80181586742401123E+00
0.78249943256378174E+00 -.89240598678588867E+00
0.78749942779541016E+00 -.86719059944152832E+00
0.79249942302703857E+00 -.71887594461441040E+00
0.79749941825866699E+00 -.77021163702011108E+00
0.80249941349029541E+00 -.74445933103561401E+00
0.80749940872192383E+00 -.86985862255096436E+00
0.81249940395355225E+00 -.87068444490432739E+00
0.81749939918518066E+00 -.10183598995208740E+01
0.82249939441680908E+00 -.10151758193969727E+01
0.82749938964843750E+00 -.10235904455184937E+01
0.83249938488006592E+00 -.11521128416061401E+01
0.83749938011169434E+00 -.11034635305404663E+01
0.84249937534332275E+00 -.10954579114913940E+01
0.84749937057495117E+00 -.10934613943099976E+01
0.85249936580657959E+00 -.11068700551986694E+01
0.85749936103820801E+00 -.10405344963073730E+01
0.86249935626983643E+00 -.10125306844711304E+01
0.86749935150146484E+00 -.82912743091583252E+00
0.87249934673309326E+00 -.98118579387664795E+00
0.87749934196472168E+00 -.72083234786987305E+00
0.88249933719635010E+00 -.60750311613082886E+00
0.88749933242797852E+00 -.62827759981155396E+00
0.89249932765960693E+00 -.76330810785293579E+00
0.89749932289123535E+00 -.73584181070327759E+00
0.90249931812286377E+00 -.87694472074508667E+00
0.90749931335449219E+00 -.81606560945510864E+00
0.91249930858612061E+00 -.10076012611389160E+01
0.91749930381774902E+00 -.11037060022354126E+01
0.92249929904937744E+00 -.12036210298538208E+01
0.92749929428100586E+00 -.96734040975570679E+00
0.93249928951263428E+00 -.11561559438705444E+01
0.93749928474426270E+00 -.11028369665145874E+01
0.94249927997589111E+00 -.97161847352981567E+00
0.94749927520751953E+00 -.10356531143188477E+01
0.95249927043914795E+00 -.10653382539749146E+01
0.95749926567077637E+00 -.10618100166320801E+01
0.96249926090240479E+00 -.97481393814086914E+00
0.96749925613403320E+00 -.10914376974105835E+01
0.97249925136566162E+00 -.99170827865600586E+00
0.97749924659729004E+00 -.10135855674743652E+01
0.98249924182891846E+00 -.94994759559631348E+00
0.98749923706054688E+00 -.10454537868499756E+01
0.99249923229217529E+00 -.10773031711578369E+01


==> figure_new/MCM54/density.dat <==
0.24999999441206455E-02 0.13243505954742432E+01
0.74999998323619366E-02 0.13681308031082153E+01
0.12500000186264515E-01 0.12726104259490967E+01
0.17500000074505806E-01 0.12736054658889771E+01
0.22500000894069672E-01 0.12974854707717896E+01
0.27500001713633537E-01 0.12268402576446533E+01
0.32500002533197403E-01 0.13522107601165771E+01
0.37500001490116119E-01 0.12775853872299194E+01
0.42500000447034836E-01 0.12228602170944214E+01
0.47499999403953552E-01 0.12497253417968750E+01
0.52499998360872269E-01 0.11601749658584595E+01
0.57499997317790985E-01 0.12188801765441895E+01
0.62499996274709702E-01 0.11979850530624390E+01
0.67499995231628418E-01 0.12795754671096802E+01
0.72499997913837433E-01 0.13034555912017822E+01
0.77500000596046448E-01 0.12487303018569946E+01
0.82500003278255463E-01 0.12964905500411987E+01
0.87500005960464478E-01 0.12238552570343018E+01
0.92500008642673492E-01 0.12427603006362915E+01
0.97500011324882507E-01 0.12606703042984009E+01
0.10250001400709152E+00 0.12357952594757080E+01
0.10750001668930054E+00 0.12228602170944214E+01
0.11250001937150955E+00 0.11870400905609131E+01
0.11750002205371857E+00 0.12367902994155884E+01
0.12250002473592758E+00 0.12676353454589844E+01
0.12750002741813660E+00 0.12338052988052368E+01
0.13250002264976501E+00 0.12755954265594482E+01
0.13750001788139343E+00 0.13900209665298462E+01
0.14250001311302185E+00 0.13860409259796143E+01
0.14750000834465027E+00 0.13631558418273926E+01
0.15250000357627869E+00 0.13343006372451782E+01
0.15749999880790710E+00 0.13750958442687988E+01
0.16249999403953552E+00 0.12915154695510864E+01
0.16749998927116394E+00 0.13223606348037720E+01
0.17249998450279236E+00 0.13253456354141235E+01
0.17749997973442078E+00 0.13522107601165771E+01
0.18249997496604919E+00 0.13770858049392700E+01
0.18749997019767761E+00 0.13402707576751709E+01
0.19249996542930603E+00 0.13313156366348267E+01
0.19749996066093445E+00 0.13114155530929565E+01
0.20249995589256287E+00 0.12825604677200317E+01
0.20749995112419128E+00 0.12149001359939575E+01
0.21249994635581970E+00 0.11263447999954224E+01
0.21749994158744812E+00 0.11741050481796265E+01
0.22249993681907654E+00 0.11542049646377563E+01
0.22749993205070496E+00 0.10855495929718018E+01
0.23249992728233337E+00 0.10497294664382935E+01
0.23749992251396179E+00 0.93629896640777588E+00
0.24249991774559021E+00 0.93032896518707275E+00
0.24749991297721863E+00 0.90644884109497070E+00
0.25249990820884705E+00 0.97709417343139648E+00
0.25749990344047546E+00 0.92634892463684082E+00
0.26249989867210388E+00 0.97709417343139648E+00
0.26749989390373230E+00 0.10139093399047852E+01
0.27249988913536072E+00 0.10875396728515625E+01
0.27749988436698914E+00 0.11969901323318481E+01
0.28249987959861755E+00 0.10348043441772461E+01
0.28749987483024597E+00 0.10059492588043213E+01
0.29249987006187439E+00 0.10357993841171265E+01
0.29749986529350281E+00 0.10089342594146729E+01
0.30249986052513123E+00 0.10059492588043213E+01
0.30749985575675964E+00 0.10716195106506348E+01
0.31249985098838806E+00 0.10228643417358398E+01
0.31749984622001648E+00 0.10228643417358398E+01
0.32249984145164490E+00 0.97012913227081299E+00
0.32749983668327332E+00 0.96714413166046143E+00
0.33249983191490173E+00 0.98903423547744751E+00
0.33749982714653015E+00 0.10059492588043213E+01
0.34249982237815857E+00 0.10178893804550171E+01
0.34749981760978699E+00 0.10825645923614502E+01
0.35249981284141541E+00 0.10348043441772461E+01
0.35749980807304382E+00 0.94724404811859131E+00
0.36249980330467224E+00 0.10367944240570068E+01
0.36749979853630066E+00 0.10377894639968872E+01
0.37249979376792908E+00 0.95022904872894287E+00
0.37749978899955750E+00 0.97211915254592896E+00
0.38249978423118591E+00 0.10298293828964233E+01
0.38749977946281433E+00 0.10726145505905151E+01
0.39249977469444275E+00 0.10198793411254883E+01
0.39749976992607117E+00 0.10755995512008667E+01
0.40249976515769958E+00 0.10964946746826172E+01
0.40749976038932800E+00 0.10716195106506348E+01
0.41249975562095642E+00 0.10736095905303955E+01
0.41749975085258484E+00 0.10059492588043213E+01
0.42249974608421326E+00 0.10835596323013306E+01
0.42749974131584167E+00 0.10407744646072388E+01
0.43249973654747009E+00 0.10487344264984131E+01
0.43749973177909851E+00 0.10646545886993408E+01
0.44249972701072693E+00 0.10527144670486450E+01
0.44749972224235535E+00 0.10387843847274780E+01
0.45249971747398376E+00 0.98206919431686401E+00
0.45749971270561218E+00 0.99898427724838257E+00
0.46249970793724060E+00 0.10089342594146729E+01
0.46749970316886902E+00 0.10109243392944336E+01
0.47249969840049744E+00 0.98505419492721558E+00
0.47749969363212585E+00 0.94525402784347534E+00
0.48249968886375427E+00 0.97112411260604858E+00
0.48749968409538269E+00 0.10367944240570068E+01
0.49249967932701111E+00 0.10935096740722656E+01
0.49749967455863953E+00 0.99898427724838257E+00
0.50249969959259033E+00 0.10437594652175903E+01
0.50749969482421875E+00 0.10596795082092285E+01
0.51249969005584717E+00 0.96216911077499390E+00
0.51749968528747559E+00 0.93430894613265991E+00
0.52249968051910400E+00 0.89550381898880005E+00
0.52749967575073242E+00 0.92236894369125366E+00
0.53249967098236084E+00 0.97311413288116455E+00
0.53749966621398926E+00 0.10497294664382935E+01
0.54249966144561768E+00 0.11173897981643677E+01
0.54749965667724609E+00 0.11502249240875244E+01
0.55249965190887451E+00 0.10915195941925049E+01
0.55749964714050293E+00 0.10785845518112183E+01
0.56249964237213135E+00 0.10706245899200439E+01
0.56749963760375977E+00 0.89948379993438721E+00
0.57249963283538818E+00 0.85769367218017578E+00
0.57749962806701660E+00 0.87361371517181396E+00
0.58249962329864502E+00 0.93928396701812744E+00
0.58749961853027344E+00 0.99201923608779907E+00
0.59249961376190186E+00 0.93828898668289185E+00
0.59749960899353027E+00 0.98007917404174805E+00
0.60249960422515869E+00 0.99301421642303467E+00
0.60749959945678711E+00 0.95022904872894287E+00
0.61249959468841553E+00 0.91540390253067017E+00
0.61749958992004395E+00 0.93629896640777588E+00
0.62249958515167236E+00 0.99201923608779907E+00
0.62749958038330078E+00 0.10676395893096924E+01
0.63249957561492920E+00 0.10129142999649048E+01
0.63749957084655762E+00 0.10785845518112183E+01
0.64249956607818604E+00 0.10895296335220337E+01
0.64749956130981445E+00 0.10606745481491089E+01
0.65249955654144287E+00 0.10835596323013306E+01
0.65749955177307129E+00 0.98803919553756714E+00
0.66249954700469971E+00 0.97709417343139648E+00
0.66749954223632812E+00 0.98604917526245117E+00
0.67249953746795654E+00 0.96515411138534546E+00
0.67749953269958496E+00 0.96316409111022949E+00
0.68249952793121338E+00 0.93629896640777588E+00
0.68749952316284180E+00 0.10825645923614502E+01
0.69249951839447021E+00 0.10318193435668945E+01
0.69749951362609863E+00 0.10457494258880615E+01
0.70249950885772705E+00 0.10228643417358398E+01
0.70749950408935547E+00 0.96913415193557739E+00
0.71249949932098389E+00 0.96415913105010986E+00
0.71749949455261230E+00 0.95619904994964600E+00
0.72249948978424072E+00 0.10387843847274780E+01
0.72749948501586914E+00 0.10009742975234985E+01
0.73249948024749756E+00 0.95619904994964600E+00
0.73749947547912598E+00 0.95719408988952637E+00
0.74249947071075439E+00 0.90943384170532227E+00
0.74749946594238281E+00 0.95719408988952637E+00
0.75249946117401123E+00 0.10278394222259521E+01
0.75749945640563965E+00 0.99599921703338623E+00
0.76249945163726807E+00 0.10765945911407471E+01
0.76749944686889648E+00 0.10348043441772461E+01
0.77249944210052490E+00 0.10616694688796997E+01
0.77749943733215332E+00 0.10556994676589966E+01
0.78249943256378174E+00 0.10497294664382935E+01
0.78749942779541016E+00 0.97311413288116455E+00
0.79249942302703857E+00 0.96515411138534546E+00
0.79749941825866699E+00 0.92037892341613770E+00
0.80249941349029541E+00 0.87958371639251709E+00
0.80749940872192383E+00 0.94525402784347534E+00
0.81249940395355225E+00 0.96614909172058105E+00
0.81749939918518066E+00 0.92833894491195679E+00
0.82249939441680908E+00 0.95619904994964600E+00
0.82749938964843750E+00 0.92734396457672119E+00
0.83249938488006592E+00 0.99301421642303467E+00
0.83749938011169434E+00 0.10029642581939697E+01
0.84249937534332275E+00 0.96415913105010986E+00
0.84749937057495117E+00 0.93430894613265991E+00
0.85249936580657959E+00 0.96515411138534546E+00
0.85749936103820801E+00 0.94624900817871094E+00
0.86249935626983643E+00 0.90047883987426758E+00
0.86749935150146484E+00 0.91042888164520264E+00
0.87249934673309326E+00 0.93928396701812744E+00
0.87749934196472168E+00 0.99898427724838257E+00
0.88249933719635010E+00 0.93331396579742432E+00
0.88749933242797852E+00 0.10089342594146729E+01
0.89249932765960693E+00 0.10119192600250244E+01
0.89749932289123535E+00 0.10278394222259521E+01
0.90249931812286377E+00 0.95818907022476196E+00
0.90749931335449219E+00 0.97908419370651245E+00
0.91249930858612061E+00 0.10338094234466553E+01
0.91749930381774902E+00 0.95321404933929443E+00
0.92249929904937744E+00 0.95619904994964600E+00
0.92749929428100586E+00 0.96913415193557739E+00
0.93249928951263428E+00 0.98107415437698364E+00
0.93749928474426270E+00 0.96614909172058105E+00
0.94249927997589111E+00 0.98306417465209961E+00
0.94749927520751953E+00 0.99898427724838257E+00
0.95249927043914795E+00 0.10994796752929688E+01
0.95749926567077637E+00 0.10726145505905151E+01
0.96249926090240479E+00 0.10029642581939697E+01
0.96749925613403320E+00 0.10208743810653687E+01
0.97249925136566162E+00 0.10009742975234985E+01
0.97749924659729004E+00 0.10367944240570068E+01
0.98249924182891846E+00 0.99500423669815063E+00
0.98749923706054688E+00 0.96216911077499390E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new/MCM54/temperature.dat <==
0.24999999441206455E-02 0.77137532234191895E+01
0.74999998323619366E-02 0.63656282424926758E+01
0.12500000186264515E-01 0.60654940605163574E+01
0.17500000074505806E-01 0.64028453826904297E+01
0.22500000894069672E-01 0.64711098670959473E+01
0.27500001713633537E-01 0.65228505134582520E+01
0.32500002533197403E-01 0.69228920936584473E+01
0.37500001490116119E-01 0.70567131042480469E+01
0.42500000447034836E-01 0.66885809898376465E+01
0.47499999403953552E-01 0.71795377731323242E+01
0.52499998360872269E-01 0.70408616065979004E+01
0.57499997317790985E-01 0.71851415634155273E+01
0.62499996274709702E-01 0.68855724334716797E+01
0.67499995231628418E-01 0.69735817909240723E+01
0.72499997913837433E-01 0.72584495544433594E+01
0.77500000596046448E-01 0.67720599174499512E+01
0.82500003278255463E-01 0.71796321868896484E+01
0.87500005960464478E-01 0.70338339805603027E+01
0.92500008642673492E-01 0.67607936859130859E+01
0.97500011324882507E-01 0.71214580535888672E+01
0.10250001400709152E+00 0.73908376693725586E+01
0.10750001668930054E+00 0.67912859916687012E+01
0.11250001937150955E+00 0.64809513092041016E+01
0.11750002205371857E+00 0.69803824424743652E+01
0.12250002473592758E+00 0.76612029075622559E+01
0.12750002741813660E+00 0.69528985023498535E+01
0.13250002264976501E+00 0.80359401702880859E+01
0.13750001788139343E+00 0.71842775344848633E+01
0.14250001311302185E+00 0.78115077018737793E+01
0.14750000834465027E+00 0.73853921890258789E+01
0.15250000357627869E+00 0.76085400581359863E+01
0.15749999880790710E+00 0.71608719825744629E+01
0.16249999403953552E+00 0.67967023849487305E+01
0.16749998927116394E+00 0.59636969566345215E+01
0.17249998450279236E+00 0.74320545196533203E+01
0.17749997973442078E+00 0.71724028587341309E+01
0.18249997496604919E+00 0.72728919982910156E+01
0.18749997019767761E+00 0.71948695182800293E+01
0.19249996542930603E+00 0.74364061355590820E+01
0.19749996066093445E+00 0.69385905265808105E+01
0.20249995589256287E+00 0.66583228111267090E+01
0.20749995112419128E+00 0.65351262092590332E+01
0.21249994635581970E+00 0.67962713241577148E+01
0.21749994158744812E+00 0.64773507118225098E+01
0.22249993681907654E+00 0.67168865203857422E+01
0.22749993205070496E+00 0.65813369750976562E+01
0.23249992728233337E+00 0.60998582839965820E+01
0.23749992251396179E+00 0.58094954490661621E+01
0.24249991774559021E+00 0.43983159065246582E+01
0.24749991297721863E+00 0.35338015556335449E+01
0.25249990820884705E+00 0.38335382938385010E+01
0.25749990344047546E+00 0.40440120697021484E+01
0.26249989867210388E+00 0.43657588958740234E+01
0.26749989390373230E+00 0.40658264160156250E+01
0.27249988913536072E+00 0.45417795181274414E+01
0.27749988436698914E+00 0.40729417800903320E+01
0.28249987959861755E+00 0.39800753593444824E+01
0.28749987483024597E+00 0.39564640522003174E+01
0.29249987006187439E+00 0.37650401592254639E+01
0.29749986529350281E+00 0.41475715637207031E+01
0.30249986052513123E+00 0.47860603332519531E+01
0.30749985575675964E+00 0.48745427131652832E+01
0.31249985098838806E+00 0.44172191619873047E+01
0.31749984622001648E+00 0.44390478134155273E+01
0.32249984145164490E+00 0.43413043022155762E+01
0.32749983668327332E+00 0.40897541046142578E+01
0.33249983191490173E+00 0.42728481292724609E+01
0.33749982714653015E+00 0.40382466316223145E+01
0.34249982237815857E+00 0.40366230010986328E+01
0.34749981760978699E+00 0.42200207710266113E+01
0.35249981284141541E+00 0.47431793212890625E+01
0.35749980807304382E+00 0.40630745887756348E+01
0.36249980330467224E+00 0.38299515247344971E+01
0.36749979853630066E+00 0.40891346931457520E+01
0.37249979376792908E+00 0.41705589294433594E+01
0.37749978899955750E+00 0.41605381965637207E+01
0.38249978423118591E+00 0.40403413772583008E+01
0.38749977946281433E+00 0.41630234718322754E+01
0.39249977469444275E+00 0.39476351737976074E+01
0.39749976992607117E+00 0.39762783050537109E+01
0.40249976515769958E+00 0.39294607639312744E+01
0.40749976038932800E+00 0.42123689651489258E+01
0.41249975562095642E+00 0.42353620529174805E+01
0.41749975085258484E+00 0.38466687202453613E+01
0.42249974608421326E+00 0.41939725875854492E+01
0.42749974131584167E+00 0.34650301933288574E+01
0.43249973654747009E+00 0.37791430950164795E+01
0.43749973177909851E+00 0.45977158546447754E+01
0.44249972701072693E+00 0.42297067642211914E+01
0.44749972224235535E+00 0.37847819328308105E+01
0.45249971747398376E+00 0.39096238613128662E+01
0.45749971270561218E+00 0.44204545021057129E+01
0.46249970793724060E+00 0.43546056747436523E+01
0.46749970316886902E+00 0.39628236293792725E+01
0.47249969840049744E+00 0.39007401466369629E+01
0.47749969363212585E+00 0.38370404243469238E+01
0.48249968886375427E+00 0.36057322025299072E+01
0.48749968409538269E+00 0.34345841407775879E+01
0.49249967932701111E+00 0.34984488487243652E+01
0.49749967455863953E+00 0.33928184509277344E+01
0.50249969959259033E+00 0.31989393234252930E+01
0.50749969482421875E+00 0.27787008285522461E+01
0.51249969005584717E+00 0.27733070850372314E+01
0.51749968528747559E+00 0.28872847557067871E+01
0.52249968051910400E+00 0.27701926231384277E+01
0.52749967575073242E+00 0.30635378360748291E+01
0.53249967098236084E+00 0.32453236579895020E+01
0.53749966621398926E+00 0.40543961524963379E+01
0.54249966144561768E+00 0.43268561363220215E+01
0.54749965667724609E+00 0.47231764793395996E+01
0.55249965190887451E+00 0.42132973670959473E+01
0.55749964714050293E+00 0.47305607795715332E+01
0.56249964237213135E+00 0.40995831489562988E+01
0.56749963760375977E+00 0.39142861366271973E+01
0.57249963283538818E+00 0.38271124362945557E+01
0.57749962806701660E+00 0.31336545944213867E+01
0.58249962329864502E+00 0.28705298900604248E+01
0.58749961853027344E+00 0.32324030399322510E+01
0.59249961376190186E+00 0.34938232898712158E+01
0.59749960899353027E+00 0.34758076667785645E+01
0.60249960422515869E+00 0.40275959968566895E+01
0.60749959945678711E+00 0.39025707244873047E+01
0.61249959468841553E+00 0.39692561626434326E+01
0.61749958992004395E+00 0.37035534381866455E+01
0.62249958515167236E+00 0.35823636054992676E+01
0.62749958038330078E+00 0.38130321502685547E+01
0.63249957561492920E+00 0.40009207725524902E+01
0.63749957084655762E+00 0.41975030899047852E+01
0.64249956607818604E+00 0.43665332794189453E+01
0.64749956130981445E+00 0.44776763916015625E+01
0.65249955654144287E+00 0.42544803619384766E+01
0.65749955177307129E+00 0.39871158599853516E+01
0.66249954700469971E+00 0.34128739833831787E+01
0.66749954223632812E+00 0.38623943328857422E+01
0.67249953746795654E+00 0.35580739974975586E+01
0.67749953269958496E+00 0.33698127269744873E+01
0.68249952793121338E+00 0.39976413249969482E+01
0.68749952316284180E+00 0.36476838588714600E+01
0.69249951839447021E+00 0.38493189811706543E+01
0.69749951362609863E+00 0.36997737884521484E+01
0.70249950885772705E+00 0.42826323509216309E+01
0.70749950408935547E+00 0.39942383766174316E+01
0.71249949932098389E+00 0.40949435234069824E+01
0.71749949455261230E+00 0.40503325462341309E+01
0.72249948978424072E+00 0.42247695922851562E+01
0.72749948501586914E+00 0.42191948890686035E+01
0.73249948024749756E+00 0.38490784168243408E+01
0.73749947547912598E+00 0.35861124992370605E+01
0.74249947071075439E+00 0.37293992042541504E+01
0.74749946594238281E+00 0.34776008129119873E+01
0.75249946117401123E+00 0.35793786048889160E+01
0.75749945640563965E+00 0.31976609230041504E+01
0.76249945163726807E+00 0.33791897296905518E+01
0.76749944686889648E+00 0.32184405326843262E+01
0.77249944210052490E+00 0.33089063167572021E+01
0.77749943733215332E+00 0.32941591739654541E+01
0.78249943256378174E+00 0.37530837059020996E+01
0.78749942779541016E+00 0.40137257575988770E+01
0.79249942302703857E+00 0.36565747261047363E+01
0.79749941825866699E+00 0.39027750492095947E+01
0.80249941349029541E+00 0.37182967662811279E+01
0.80749940872192383E+00 0.41244549751281738E+01
0.81249940395355225E+00 0.41823201179504395E+01
0.81749939918518066E+00 0.43448543548583984E+01
0.82249939441680908E+00 0.41832313537597656E+01
0.82749938964843750E+00 0.40347309112548828E+01
0.83249938488006592E+00 0.39678125381469727E+01
0.83749938011169434E+00 0.38998918533325195E+01
0.84249937534332275E+00 0.36798219680786133E+01
0.84749937057495117E+00 0.36204357147216797E+01
0.85249936580657959E+00 0.34947168827056885E+01
0.85749936103820801E+00 0.38021514415740967E+01
0.86249935626983643E+00 0.38323378562927246E+01
0.86749935150146484E+00 0.33872265815734863E+01
0.87249934673309326E+00 0.36448919773101807E+01
0.87749934196472168E+00 0.32610578536987305E+01
0.88249933719635010E+00 0.33608841896057129E+01
0.88749933242797852E+00 0.36572337150573730E+01
0.89249932765960693E+00 0.38436701297760010E+01
0.89749932289123535E+00 0.41912393569946289E+01
0.90249931812286377E+00 0.44838995933532715E+01
0.90749931335449219E+00 0.45107626914978027E+01
0.91249930858612061E+00 0.40119838714599609E+01
0.91749930381774902E+00 0.35606205463409424E+01
0.92249929904937744E+00 0.40758109092712402E+01
0.92749929428100586E+00 0.40844292640686035E+01
0.93249928951263428E+00 0.36580095291137695E+01
0.93749928474426270E+00 0.40346550941467285E+01
0.94249927997589111E+00 0.35900888442993164E+01
0.94749927520751953E+00 0.35385324954986572E+01
0.95249927043914795E+00 0.36971361637115479E+01
0.95749926567077637E+00 0.33616416454315186E+01
0.96249926090240479E+00 0.34482865333557129E+01
0.96749925613403320E+00 0.35655155181884766E+01
0.97249925136566162E+00 0.35568726062774658E+01
0.97749924659729004E+00 0.32995944023132324E+01
0.98249924182891846E+00 0.35669744014739990E+01
0.98749923706054688E+00 0.37402563095092773E+01
0.99249923229217529E+00 0.39376943111419678E+01


==> figure_new/MCM54/velocity.dat <==
0.24999999441206455E-02 0.20256401970982552E-01
0.74999998323619366E-02 -.56444957852363586E-01
0.12500000186264515E-01 0.20604986697435379E-01
0.17500000074505806E-01 -.10092307627201080E+00
0.22500000894069672E-01 -.13064466416835785E+00
0.27500001713633537E-01 -.47857489436864853E-01
0.32500002533197403E-01 -.12983579933643341E+00
0.37500001490116119E-01 0.15169444959610701E-02
0.42500000447034836E-01 0.42622186243534088E-01
0.47499999403953552E-01 0.21552708745002747E+00
0.52499998360872269E-01 0.28337925672531128E+00
0.57499997317790985E-01 0.34276285767555237E+00
0.62499996274709702E-01 0.13598422706127167E+00
0.67499995231628418E-01 0.13673081994056702E+00
0.72499997913837433E-01 0.40504467487335205E+00
0.77500000596046448E-01 0.37482056021690369E+00
0.82500003278255463E-01 0.49665030092000961E-01
0.87500005960464478E-01 0.29344001412391663E+00
0.92500008642673492E-01 0.14842544496059418E+00
0.97500011324882507E-01 0.53036805242300034E-01
0.10250001400709152E+00 0.13036531209945679E+00
0.10750001668930054E+00 0.25765290856361389E+00
0.11250001937150955E+00 0.46507712453603745E-01
0.11750002205371857E+00 -.16103671863675117E-01
0.12250002473592758E+00 -.58823686093091965E-01
0.12750002741813660E+00 -.12915450334548950E+00
0.13250002264976501E+00 -.82840006798505783E-02
0.13750001788139343E+00 0.21047700941562653E+00
0.14250001311302185E+00 0.13119882345199585E+00
0.14750000834465027E+00 0.60337573289871216E-01
0.15250000357627869E+00 0.52453458309173584E-01
0.15749999880790710E+00 0.13513930607587099E-02
0.16249999403953552E+00 -.35763490945100784E-01
0.16749998927116394E+00 0.29219433665275574E+00
0.17249998450279236E+00 0.22382266819477081E-01
0.17749997973442078E+00 0.26103354990482330E-01
0.18249997496604919E+00 -.40616340935230255E-01
0.18749997019767761E+00 -.31905781477689743E-01
0.19249996542930603E+00 -.79071059823036194E-01
0.19749996066093445E+00 -.30913262162357569E-02
0.20249995589256287E+00 0.82357555627822876E-01
0.20749995112419128E+00 -.21525097545236349E-02
0.21249994635581970E+00 0.10112475603818893E+00
0.21749994158744812E+00 0.89974880218505859E-01
0.22249993681907654E+00 0.13590107858181000E+00
0.22749993205070496E+00 -.10232122242450714E+00
0.23249992728233337E+00 -.29351550340652466E+00
0.23749992251396179E+00 -.50646311044692993E+00
0.24249991774559021E+00 -.71626645326614380E+00
0.24749991297721863E+00 -.70353633165359497E+00
0.25249990820884705E+00 -.87086910009384155E+00
0.25749990344047546E+00 -.89154374599456787E+00
0.26249989867210388E+00 -.80434376001358032E+00
0.26749989390373230E+00 -.83136099576950073E+00
0.27249988913536072E+00 -.77362185716629028E+00
0.27749988436698914E+00 -.79921168088912964E+00
0.28249987959861755E+00 -.95720744132995605E+00
0.28749987483024597E+00 -.10398466587066650E+01
0.29249987006187439E+00 -.91693300008773804E+00
0.29749986529350281E+00 -.73835361003875732E+00
0.30249986052513123E+00 -.88028585910797119E+00
0.30749985575675964E+00 -.84346956014633179E+00
0.31249985098838806E+00 -.62681329250335693E+00
0.31749984622001648E+00 -.69044178724288940E+00
0.32249984145164490E+00 -.80278527736663818E+00
0.32749983668327332E+00 -.81658416986465454E+00
0.33249983191490173E+00 -.85219353437423706E+00
0.33749982714653015E+00 -.74594300985336304E+00
0.34249982237815857E+00 -.78142344951629639E+00
0.34749981760978699E+00 -.84123915433883667E+00
0.35249981284141541E+00 -.82947641611099243E+00
0.35749980807304382E+00 -.10579335689544678E+01
0.36249980330467224E+00 -.10612193346023560E+01
0.36749979853630066E+00 -.10960742235183716E+01
0.37249979376792908E+00 -.10804834365844727E+01
0.37749978899955750E+00 -.10902161598205566E+01
0.38249978423118591E+00 -.11304687261581421E+01
0.38749977946281433E+00 -.11353503465652466E+01
0.39249977469444275E+00 -.10442101955413818E+01
0.39749976992607117E+00 -.10143423080444336E+01
0.40249976515769958E+00 -.98245704174041748E+00
0.40749976038932800E+00 -.97014802694320679E+00
0.41249975562095642E+00 -.10845010280609131E+01
0.41749975085258484E+00 -.11297836303710938E+01
0.42249974608421326E+00 -.11747494935989380E+01
0.42749974131584167E+00 -.95354443788528442E+00
0.43249973654747009E+00 -.87258017063140869E+00
0.43749973177909851E+00 -.85667991638183594E+00
0.44249972701072693E+00 -.85483914613723755E+00
0.44749972224235535E+00 -.97981458902359009E+00
0.45249971747398376E+00 -.92793840169906616E+00
0.45749971270561218E+00 -.84044551849365234E+00
0.46249970793724060E+00 -.82448911666870117E+00
0.46749970316886902E+00 -.91283577680587769E+00
0.47249969840049744E+00 -.90870124101638794E+00
0.47749969363212585E+00 -.91552311182022095E+00
0.48249968886375427E+00 -.10471115112304688E+01
0.48749968409538269E+00 -.89341700077056885E+00
0.49249967932701111E+00 -.88897836208343506E+00
0.49749967455863953E+00 -.10384694337844849E+01
0.50249969959259033E+00 -.98625177145004272E+00
0.50749969482421875E+00 -.10282860994338989E+01
0.51249969005584717E+00 -.10185601711273193E+01
0.51749968528747559E+00 -.97378379106521606E+00
0.52249968051910400E+00 -.69351804256439209E+00
0.52749967575073242E+00 -.77771544456481934E+00
0.53249967098236084E+00 -.82275539636611938E+00
0.53749966621398926E+00 -.10551582574844360E+01
0.54249966144561768E+00 -.11623411178588867E+01
0.54749965667724609E+00 -.12120205163955688E+01
0.55249965190887451E+00 -.96252918243408203E+00
0.55749964714050293E+00 -.82306659221649170E+00
0.56249964237213135E+00 -.91189551353454590E+00
0.56749963760375977E+00 -.86112892627716064E+00
0.57249963283538818E+00 -.70603579282760620E+00
0.57749962806701660E+00 -.88428592681884766E+00
0.58249962329864502E+00 -.10295394659042358E+01
0.58749961853027344E+00 -.10252944231033325E+01
0.59249961376190186E+00 -.10627037286758423E+01
0.59749960899353027E+00 -.11602200269699097E+01
0.60249960422515869E+00 -.11738663911819458E+01
0.60749959945678711E+00 -.10597831010818481E+01
0.61249959468841553E+00 -.12147277593612671E+01
0.61749958992004395E+00 -.11136267185211182E+01
0.62249958515167236E+00 -.11452686786651611E+01
0.62749958038330078E+00 -.97068649530410767E+00
0.63249957561492920E+00 -.10735300779342651E+01
0.63749957084655762E+00 -.99330967664718628E+00
0.64249956607818604E+00 -.12048015594482422E+01
0.64749956130981445E+00 -.10966163873672485E+01
0.65249955654144287E+00 -.12580509185791016E+01
0.65749955177307129E+00 -.11844614744186401E+01
0.66249954700469971E+00 -.91296356916427612E+00
0.66749954223632812E+00 -.89716440439224243E+00
0.67249953746795654E+00 -.10846405029296875E+01
0.67749953269958496E+00 -.11549414396286011E+01
0.68249952793121338E+00 -.13148273229598999E+01
0.68749952316284180E+00 -.13800213336944580E+01
0.69249951839447021E+00 -.14110933542251587E+01
0.69749951362609863E+00 -.12698082923889160E+01
0.70249950885772705E+00 -.10607826709747314E+01
0.70749950408935547E+00 -.11278687715530396E+01
0.71249949932098389E+00 -.98147940635681152E+00
0.71749949455261230E+00 -.93993628025054932E+00
0.72249948978424072E+00 -.11011645793914795E+01
0.72749948501586914E+00 -.98976224660873413E+00
0.73249948024749756E+00 -.11419050693511963E+01
0.73749947547912598E+00 -.11024012565612793E+01
0.74249947071075439E+00 -.10012757778167725E+01
0.74749946594238281E+00 -.97110611200332642E+00
0.75249946117401123E+00 -.92623406648635864E+00
0.75749945640563965E+00 -.87837845087051392E+00
0.76249945163726807E+00 -.83685868978500366E+00
0.76749944686889648E+00 -.93214303255081177E+00
0.77249944210052490E+00 -.80215919017791748E+00
0.77749943733215332E+00 -.82277172803878784E+00
0.78249943256378174E+00 -.69318431615829468E+00
0.78749942779541016E+00 -.73567312955856323E+00
0.79249942302703857E+00 -.91278517246246338E+00
0.79749941825866699E+00 -.79779917001724243E+00
0.80249941349029541E+00 -.91396313905715942E+00
0.80749940872192383E+00 -.10758285522460938E+01
0.81249940395355225E+00 -.10326480865478516E+01
0.81749939918518066E+00 -.11057709455490112E+01
0.82249939441680908E+00 -.11067092418670654E+01
0.82749938964843750E+00 -.10968724489212036E+01
0.83249938488006592E+00 -.11001502275466919E+01
0.83749938011169434E+00 -.11289331912994385E+01
0.84249937534332275E+00 -.10592575073242188E+01
0.84749937057495117E+00 -.96365875005722046E+00
0.85249936580657959E+00 -.85999071598052979E+00
0.85749936103820801E+00 -.84518390893936157E+00
0.86249935626983643E+00 -.84441202878952026E+00
0.86749935150146484E+00 -.77633148431777954E+00
0.87249934673309326E+00 -.64988285303115845E+00
0.87749934196472168E+00 -.67421233654022217E+00
0.88249933719635010E+00 -.73533231019973755E+00
0.88749933242797852E+00 -.71474552154541016E+00
0.89249932765960693E+00 -.71709269285202026E+00
0.89749932289123535E+00 -.67240452766418457E+00
0.90249931812286377E+00 -.10120232105255127E+01
0.90749931335449219E+00 -.10446982383728027E+01
0.91249930858612061E+00 -.11914591789245605E+01
0.91749930381774902E+00 -.10962202548980713E+01
0.92249929904937744E+00 -.10113664865493774E+01
0.92749929428100586E+00 -.10731441974639893E+01
0.93249928951263428E+00 -.10617940425872803E+01
0.93749928474426270E+00 -.11599110364913940E+01
0.94249927997589111E+00 -.10254163742065430E+01
0.94749927520751953E+00 -.96812331676483154E+00
0.95249927043914795E+00 -.98701065778732300E+00
0.95749926567077637E+00 -.11640883684158325E+01
0.96249926090240479E+00 -.10621645450592041E+01
0.96749925613403320E+00 -.96780401468276978E+00
0.97249925136566162E+00 -.10000516176223755E+01
0.97749924659729004E+00 -.10188939571380615E+01
0.98249924182891846E+00 -.90470480918884277E+00
0.98749923706054688E+00 -.99091136455535889E+00
0.99249923229217529E+00 -.10508282184600830E+01


==> figure_new/ghm1/density.dat <==
0.24999999441206455E-02 0.14143279790878296E+01
0.74999998323619366E-02 0.13218731880187988E+01
0.12500000186264515E-01 0.13655835390090942E+01
0.17500000074505806E-01 0.13525781631469727E+01
0.22500000894069672E-01 0.13595404624938965E+01
0.27500001713633537E-01 0.13297220468521118E+01
0.32500002533197403E-01 0.13875499963760376E+01
0.37500001490116119E-01 0.13817636966705322E+01
0.42500000447034836E-01 0.13467187881469727E+01
0.47499999403953552E-01 0.13433618545532227E+01
0.52499998360872269E-01 0.13909195661544800E+01
0.57499997317790985E-01 0.12754449844360352E+01
0.62499996274709702E-01 0.13264238834381104E+01
0.67499995231628418E-01 0.13712190389633179E+01
0.72499997913837433E-01 0.13419520854949951E+01
0.77500000596046448E-01 0.12003804445266724E+01
0.82500003278255463E-01 0.12802360057830811E+01
0.87500005960464478E-01 0.13860216140747070E+01
0.92500008642673492E-01 0.12736558914184570E+01
0.97500011324882507E-01 0.13423453569412231E+01
0.10250001400709152E+00 0.12677406072616577E+01
0.10750001668930054E+00 0.12748396396636963E+01
0.11250001937150955E+00 0.12699177265167236E+01
0.11750002205371857E+00 0.12637720108032227E+01
0.12250002473592758E+00 0.13430395126342773E+01
0.12750002741813660E+00 0.12781406641006470E+01
0.13250002264976501E+00 0.12801791429519653E+01
0.13750001788139343E+00 0.11725612878799438E+01
0.14250001311302185E+00 0.12797583341598511E+01
0.14750000834465027E+00 0.12228446006774902E+01
0.15250000357627869E+00 0.12150418758392334E+01
0.15749999880790710E+00 0.12697938680648804E+01
0.16249999403953552E+00 0.11622428894042969E+01
0.16749998927116394E+00 0.12075322866439819E+01
0.17249998450279236E+00 0.11467651128768921E+01
0.17749997973442078E+00 0.11720675230026245E+01
0.18249997496604919E+00 0.11575529575347900E+01
0.18749997019767761E+00 0.11581994295120239E+01
0.19249996542930603E+00 0.12054158449172974E+01
0.19749996066093445E+00 0.11501617431640625E+01
0.20249995589256287E+00 0.11267048120498657E+01
0.20749995112419128E+00 0.11891326904296875E+01
0.21249994635581970E+00 0.11719861030578613E+01
0.21749994158744812E+00 0.10819908380508423E+01
0.22249993681907654E+00 0.11069395542144775E+01
0.22749993205070496E+00 0.11594800949096680E+01
0.23249992728233337E+00 0.10702933073043823E+01
0.23749992251396179E+00 0.10240058898925781E+01
0.24249991774559021E+00 0.10618296861648560E+01
0.24749991297721863E+00 0.10700145959854126E+01
0.25249990820884705E+00 0.10790278911590576E+01
0.25749990344047546E+00 0.11206837892532349E+01
0.26249989867210388E+00 0.10736476182937622E+01
0.26749989390373230E+00 0.10188922882080078E+01
0.27249988913536072E+00 0.10240255594253540E+01
0.27749988436698914E+00 0.10449044704437256E+01
0.28249987959861755E+00 0.10546218156814575E+01
0.28749987483024597E+00 0.94709831476211548E+00
0.29249987006187439E+00 0.10238441228866577E+01
0.29749986529350281E+00 0.10378603935241699E+01
0.30249986052513123E+00 0.99803620576858521E+00
0.30749985575675964E+00 0.10318711996078491E+01
0.31249985098838806E+00 0.10252704620361328E+01
0.31749984622001648E+00 0.10104359388351440E+01
0.32249984145164490E+00 0.10299727916717529E+01
0.32749983668327332E+00 0.10358600616455078E+01
0.33249983191490173E+00 0.10619256496429443E+01
0.33749982714653015E+00 0.10339832305908203E+01
0.34249982237815857E+00 0.99384760856628418E+00
0.34749981760978699E+00 0.98761224746704102E+00
0.35249981284141541E+00 0.95728850364685059E+00
0.35749980807304382E+00 0.98594868183135986E+00
0.36249980330467224E+00 0.96947032213211060E+00
0.36749979853630066E+00 0.10079419612884521E+01
0.37249979376792908E+00 0.10287674665451050E+01
0.37749978899955750E+00 0.10008020401000977E+01
0.38249978423118591E+00 0.10357776880264282E+01
0.38749977946281433E+00 0.96094208955764771E+00
0.39249977469444275E+00 0.96838432550430298E+00
0.39749976992607117E+00 0.10093973875045776E+01
0.40249976515769958E+00 0.97910499572753906E+00
0.40749976038932800E+00 0.10250164270401001E+01
0.41249975562095642E+00 0.98885303735733032E+00
0.41749975085258484E+00 0.97976046800613403E+00
0.42249974608421326E+00 0.10118619203567505E+01
0.42749974131584167E+00 0.10378016233444214E+01
0.43249973654747009E+00 0.10116215944290161E+01
0.43749973177909851E+00 0.10363665819168091E+01
0.44249972701072693E+00 0.97391468286514282E+00
0.44749972224235535E+00 0.10039412975311279E+01
0.45249971747398376E+00 0.10149089097976685E+01
0.45749971270561218E+00 0.98215317726135254E+00
0.46249970793724060E+00 0.10359061956405640E+01
0.46749970316886902E+00 0.98597311973571777E+00
0.47249969840049744E+00 0.10427080392837524E+01
0.47749969363212585E+00 0.10198891162872314E+01
0.48249968886375427E+00 0.99102216958999634E+00
0.48749968409538269E+00 0.10228946208953857E+01
0.49249967932701111E+00 0.97211408615112305E+00
0.49749967455863953E+00 0.10148736238479614E+01
0.50249969959259033E+00 0.10137935876846313E+01
0.50749969482421875E+00 0.98283427953720093E+00
0.51249969005584717E+00 0.98473101854324341E+00
0.51749968528747559E+00 0.10227469205856323E+01
0.52249968051910400E+00 0.10079786777496338E+01
0.52749967575073242E+00 0.94414252042770386E+00
0.53249967098236084E+00 0.99854522943496704E+00
0.53749966621398926E+00 0.10054569244384766E+01
0.54249966144561768E+00 0.10435736179351807E+01
0.54749965667724609E+00 0.95825004577636719E+00
0.55249965190887451E+00 0.98404818773269653E+00
0.55749964714050293E+00 0.10288317203521729E+01
0.56249964237213135E+00 0.10209012031555176E+01
0.56749963760375977E+00 0.99681478738784790E+00
0.57249963283538818E+00 0.98291456699371338E+00
0.57749962806701660E+00 0.98633313179016113E+00
0.58249962329864502E+00 0.10623265504837036E+01
0.58749961853027344E+00 0.10034384727478027E+01
0.59249961376190186E+00 0.10595127344131470E+01
0.59749960899353027E+00 0.95085811614990234E+00
0.60249960422515869E+00 0.99619930982589722E+00
0.60749959945678711E+00 0.97138231992721558E+00
0.61249959468841553E+00 0.10050835609436035E+01
0.61749958992004395E+00 0.10680049657821655E+01
0.62249958515167236E+00 0.10182853937149048E+01
0.62749958038330078E+00 0.10057708024978638E+01
0.63249957561492920E+00 0.94176715612411499E+00
0.63749957084655762E+00 0.97887575626373291E+00
0.64249956607818604E+00 0.10417958498001099E+01
0.64749956130981445E+00 0.99101054668426514E+00
0.65249955654144287E+00 0.98700487613677979E+00
0.65749955177307129E+00 0.95232188701629639E+00
0.66249954700469971E+00 0.10191807746887207E+01
0.66749954223632812E+00 0.10063877105712891E+01
0.67249953746795654E+00 0.10512621402740479E+01
0.67749953269958496E+00 0.99844038486480713E+00
0.68249952793121338E+00 0.10270570516586304E+01
0.68749952316284180E+00 0.97806745767593384E+00
0.69249951839447021E+00 0.98358440399169922E+00
0.69749951362609863E+00 0.95672261714935303E+00
0.70249950885772705E+00 0.97798734903335571E+00
0.70749950408935547E+00 0.98312312364578247E+00
0.71249949932098389E+00 0.99708318710327148E+00
0.71749949455261230E+00 0.10428054332733154E+01
0.72249948978424072E+00 0.97108632326126099E+00
0.72749948501586914E+00 0.10418115854263306E+01
0.73249948024749756E+00 0.10289056301116943E+01
0.73749947547912598E+00 0.99877965450286865E+00
0.74249947071075439E+00 0.99680101871490479E+00
0.74749946594238281E+00 0.10377267599105835E+01
0.75249946117401123E+00 0.10304950475692749E+01
0.75749945640563965E+00 0.97147649526596069E+00
0.76249945163726807E+00 0.98810666799545288E+00
0.76749944686889648E+00 0.95350277423858643E+00
0.77249944210052490E+00 0.10455490350723267E+01
0.77749943733215332E+00 0.97397124767303467E+00
0.78249943256378174E+00 0.10126010179519653E+01
0.78749942779541016E+00 0.94285225868225098E+00
0.79249942302703857E+00 0.10312308073043823E+01
0.79749941825866699E+00 0.95539849996566772E+00
0.80249941349029541E+00 0.10383856296539307E+01
0.80749940872192383E+00 0.10440045595169067E+01
0.81249940395355225E+00 0.10352239608764648E+01
0.81749939918518066E+00 0.99509412050247192E+00
0.82249939441680908E+00 0.10028833150863647E+01
0.82749938964843750E+00 0.98398876190185547E+00
0.83249938488006592E+00 0.98203891515731812E+00
0.83749938011169434E+00 0.99467575550079346E+00
0.84249937534332275E+00 0.10275330543518066E+01
0.84749937057495117E+00 0.97716778516769409E+00
0.85249936580657959E+00 0.95947349071502686E+00
0.85749936103820801E+00 0.10578498840332031E+01
0.86249935626983643E+00 0.10111134052276611E+01
0.86749935150146484E+00 0.96624457836151123E+00
0.87249934673309326E+00 0.95604097843170166E+00
0.87749934196472168E+00 0.10254416465759277E+01
0.88249933719635010E+00 0.96356666088104248E+00
0.88749933242797852E+00 0.95003086328506470E+00
0.89249932765960693E+00 0.93331706523895264E+00
0.89749932289123535E+00 0.10188608169555664E+01
0.90249931812286377E+00 0.10248441696166992E+01
0.90749931335449219E+00 0.10071635246276855E+01
0.91249930858612061E+00 0.10062054395675659E+01
0.91749930381774902E+00 0.10118108987808228E+01
0.92249929904937744E+00 0.99451231956481934E+00
0.92749929428100586E+00 0.98062592744827271E+00
0.93249928951263428E+00 0.96989750862121582E+00
0.93749928474426270E+00 0.98403704166412354E+00
0.94249927997589111E+00 0.98820745944976807E+00
0.94749927520751953E+00 0.95495754480361938E+00
0.95249927043914795E+00 0.10618258714675903E+01
0.95749926567077637E+00 0.10315415859222412E+01
0.96249926090240479E+00 0.98206502199172974E+00
0.96749925613403320E+00 0.10185064077377319E+01
0.97249925136566162E+00 0.10317530632019043E+01
0.97749924659729004E+00 0.94736212491989136E+00
0.98249924182891846E+00 0.11218163967132568E+01
0.98749923706054688E+00 0.10087714195251465E+01
0.99249923229217529E+00 0.99997943639755249E+00


==> figure_new/ghm1/temperature.dat <==
0.24999999441206455E-02 0.59629888534545898E+01
0.74999998323619366E-02 0.61406941413879395E+01
0.12500000186264515E-01 0.60307607650756836E+01
0.17500000074505806E-01 0.61446657180786133E+01
0.22500000894069672E-01 0.61040315628051758E+01
0.27500001713633537E-01 0.62968811988830566E+01
0.32500002533197403E-01 0.63808736801147461E+01
0.37500001490116119E-01 0.60094561576843262E+01
0.42500000447034836E-01 0.61660532951354980E+01
0.47499999403953552E-01 0.61190929412841797E+01
0.52499998360872269E-01 0.58757877349853516E+01
0.57499997317790985E-01 0.63293290138244629E+01
0.62499996274709702E-01 0.65573415756225586E+01
0.67499995231628418E-01 0.64393353462219238E+01
0.72499997913837433E-01 0.60670537948608398E+01
0.77500000596046448E-01 0.60451087951660156E+01
0.82500003278255463E-01 0.63111853599548340E+01
0.87500005960464478E-01 0.63173451423645020E+01
0.92500008642673492E-01 0.60769805908203125E+01
0.97500011324882507E-01 0.61670670509338379E+01
0.10250001400709152E+00 0.65537362098693848E+01
0.10750001668930054E+00 0.66480588912963867E+01
0.11250001937150955E+00 0.68107118606567383E+01
0.11750002205371857E+00 0.69489583969116211E+01
0.12250002473592758E+00 0.65767202377319336E+01
0.12750002741813660E+00 0.64859828948974609E+01
0.13250002264976501E+00 0.65445003509521484E+01
0.13750001788139343E+00 0.67613778114318848E+01
0.14250001311302185E+00 0.64237475395202637E+01
0.14750000834465027E+00 0.64813036918640137E+01
0.15250000357627869E+00 0.65386600494384766E+01
0.15749999880790710E+00 0.66087079048156738E+01
0.16249999403953552E+00 0.63218522071838379E+01
0.16749998927116394E+00 0.66049022674560547E+01
0.17249998450279236E+00 0.64026842117309570E+01
0.17749997973442078E+00 0.64782257080078125E+01
0.18249997496604919E+00 0.61707377433776855E+01
0.18749997019767761E+00 0.68273530006408691E+01
0.19249996542930603E+00 0.65267314910888672E+01
0.19749996066093445E+00 0.62262187004089355E+01
0.20249995589256287E+00 0.65891585350036621E+01
0.20749995112419128E+00 0.61890969276428223E+01
0.21249994635581970E+00 0.57643241882324219E+01
0.21749994158744812E+00 0.59592270851135254E+01
0.22249993681907654E+00 0.60658621788024902E+01
0.22749993205070496E+00 0.55927090644836426E+01
0.23249992728233337E+00 0.61051478385925293E+01
0.23749992251396179E+00 0.63350105285644531E+01
0.24249991774559021E+00 0.56649074554443359E+01
0.24749991297721863E+00 0.57858166694641113E+01
0.25249990820884705E+00 0.60136790275573730E+01
0.25749990344047546E+00 0.55445446968078613E+01
0.26249989867210388E+00 0.59537472724914551E+01
0.26749989390373230E+00 0.58919029235839844E+01
0.27249988913536072E+00 0.56625475883483887E+01
0.27749988436698914E+00 0.54199523925781250E+01
0.28249987959861755E+00 0.50130782127380371E+01
0.28749987483024597E+00 0.55200033187866211E+01
0.29249987006187439E+00 0.50994815826416016E+01
0.29749986529350281E+00 0.51944298744201660E+01
0.30249986052513123E+00 0.50937476158142090E+01
0.30749985575675964E+00 0.47447733879089355E+01
0.31249985098838806E+00 0.48747825622558594E+01
0.31749984622001648E+00 0.48550877571105957E+01
0.32249984145164490E+00 0.48340086936950684E+01
0.32749983668327332E+00 0.47616291046142578E+01
0.33249983191490173E+00 0.49948415756225586E+01
0.33749982714653015E+00 0.49442105293273926E+01
0.34249982237815857E+00 0.50286283493041992E+01
0.34749981760978699E+00 0.50030431747436523E+01
0.35249981284141541E+00 0.43359885215759277E+01
0.35749980807304382E+00 0.42418117523193359E+01
0.36249980330467224E+00 0.42644543647766113E+01
0.36749979853630066E+00 0.48363580703735352E+01
0.37249979376792908E+00 0.43029026985168457E+01
0.37749978899955750E+00 0.42312016487121582E+01
0.38249978423118591E+00 0.44063053131103516E+01
0.38749977946281433E+00 0.41398119926452637E+01
0.39249977469444275E+00 0.42434821128845215E+01
0.39749976992607117E+00 0.43147115707397461E+01
0.40249976515769958E+00 0.44784965515136719E+01
0.40749976038932800E+00 0.45779175758361816E+01
0.41249975562095642E+00 0.40982127189636230E+01
0.41749975085258484E+00 0.42315239906311035E+01
0.42249974608421326E+00 0.41109395027160645E+01
0.42749974131584167E+00 0.40450277328491211E+01
0.43249973654747009E+00 0.41889843940734863E+01
0.43749973177909851E+00 0.42114105224609375E+01
0.44249972701072693E+00 0.40182723999023438E+01
0.44749972224235535E+00 0.42324008941650391E+01
0.45249971747398376E+00 0.44646744728088379E+01
0.45749971270561218E+00 0.42179789543151855E+01
0.46249970793724060E+00 0.42932972908020020E+01
0.46749970316886902E+00 0.42374019622802734E+01
0.47249969840049744E+00 0.39662125110626221E+01
0.47749969363212585E+00 0.40951452255249023E+01
0.48249968886375427E+00 0.38398568630218506E+01
0.48749968409538269E+00 0.39186847209930420E+01
0.49249967932701111E+00 0.39975924491882324E+01
0.49749967455863953E+00 0.41135039329528809E+01
0.50249969959259033E+00 0.39911384582519531E+01
0.50749969482421875E+00 0.40166554450988770E+01
0.51249969005584717E+00 0.40674681663513184E+01
0.51749968528747559E+00 0.40508680343627930E+01
0.52249968051910400E+00 0.38083491325378418E+01
0.52749967575073242E+00 0.41789398193359375E+01
0.53249967098236084E+00 0.36789369583129883E+01
0.53749966621398926E+00 0.37351241111755371E+01
0.54249966144561768E+00 0.38137333393096924E+01
0.54749965667724609E+00 0.40725660324096680E+01
0.55249965190887451E+00 0.38283782005310059E+01
0.55749964714050293E+00 0.37277579307556152E+01
0.56249964237213135E+00 0.42004413604736328E+01
0.56749963760375977E+00 0.38537123203277588E+01
0.57249963283538818E+00 0.40975823402404785E+01
0.57749962806701660E+00 0.38650312423706055E+01
0.58249962329864502E+00 0.44181499481201172E+01
0.58749961853027344E+00 0.41054487228393555E+01
0.59249961376190186E+00 0.41076688766479492E+01
0.59749960899353027E+00 0.41983776092529297E+01
0.60249960422515869E+00 0.43382706642150879E+01
0.60749959945678711E+00 0.40660223960876465E+01
0.61249959468841553E+00 0.36445894241333008E+01
0.61749958992004395E+00 0.38225462436676025E+01
0.62249958515167236E+00 0.43080639839172363E+01
0.62749958038330078E+00 0.41291108131408691E+01
0.63249957561492920E+00 0.38607094287872314E+01
0.63749957084655762E+00 0.39193747043609619E+01
0.64249956607818604E+00 0.40050821304321289E+01
0.64749956130981445E+00 0.38574175834655762E+01
0.65249955654144287E+00 0.42484054565429688E+01
0.65749955177307129E+00 0.41591801643371582E+01
0.66249954700469971E+00 0.41322946548461914E+01
0.66749954223632812E+00 0.37980451583862305E+01
0.67249953746795654E+00 0.40439753532409668E+01
0.67749953269958496E+00 0.37355227470397949E+01
0.68249952793121338E+00 0.39118344783782959E+01
0.68749952316284180E+00 0.36973404884338379E+01
0.69249951839447021E+00 0.35206527709960938E+01
0.69749951362609863E+00 0.35657060146331787E+01
0.70249950885772705E+00 0.40181846618652344E+01
0.70749950408935547E+00 0.42364277839660645E+01
0.71249949932098389E+00 0.38957886695861816E+01
0.71749949455261230E+00 0.39070553779602051E+01
0.72249948978424072E+00 0.38929479122161865E+01
0.72749948501586914E+00 0.39122736454010010E+01
0.73249948024749756E+00 0.40236639976501465E+01
0.73749947547912598E+00 0.40640077590942383E+01
0.74249947071075439E+00 0.40544090270996094E+01
0.74749946594238281E+00 0.43928136825561523E+01
0.75249946117401123E+00 0.37976963520050049E+01
0.75749945640563965E+00 0.42136073112487793E+01
0.76249945163726807E+00 0.38839881420135498E+01
0.76749944686889648E+00 0.39385175704956055E+01
0.77249944210052490E+00 0.40231647491455078E+01
0.77749943733215332E+00 0.38065760135650635E+01
0.78249943256378174E+00 0.39976384639739990E+01
0.78749942779541016E+00 0.42474679946899414E+01
0.79249942302703857E+00 0.36688857078552246E+01
0.79749941825866699E+00 0.37862329483032227E+01
0.80249941349029541E+00 0.37613711357116699E+01
0.80749940872192383E+00 0.39579436779022217E+01
0.81249940395355225E+00 0.38915536403656006E+01
0.81749939918518066E+00 0.40505218505859375E+01
0.82249939441680908E+00 0.40015888214111328E+01
0.82749938964843750E+00 0.41244335174560547E+01
0.83249938488006592E+00 0.42081179618835449E+01
0.83749938011169434E+00 0.39536793231964111E+01
0.84249937534332275E+00 0.39466011524200439E+01
0.84749937057495117E+00 0.39132006168365479E+01
0.85249936580657959E+00 0.34349534511566162E+01
0.85749936103820801E+00 0.36820876598358154E+01
0.86249935626983643E+00 0.41317086219787598E+01
0.86749935150146484E+00 0.40393919944763184E+01
0.87249934673309326E+00 0.39451944828033447E+01
0.87749934196472168E+00 0.37599890232086182E+01
0.88249933719635010E+00 0.40419836044311523E+01
0.88749933242797852E+00 0.39095745086669922E+01
0.89249932765960693E+00 0.37762110233306885E+01
0.89749932289123535E+00 0.39744482040405273E+01
0.90249931812286377E+00 0.38294839859008789E+01
0.90749931335449219E+00 0.39761836528778076E+01
0.91249930858612061E+00 0.37066683769226074E+01
0.91749930381774902E+00 0.37578988075256348E+01
0.92249929904937744E+00 0.36364793777465820E+01
0.92749929428100586E+00 0.38629074096679688E+01
0.93249928951263428E+00 0.39948945045471191E+01
0.93749928474426270E+00 0.43240385055541992E+01
0.94249927997589111E+00 0.40412859916687012E+01
0.94749927520751953E+00 0.38586001396179199E+01
0.95249927043914795E+00 0.35913395881652832E+01
0.95749926567077637E+00 0.42782735824584961E+01
0.96249926090240479E+00 0.41600341796875000E+01
0.96749925613403320E+00 0.38070995807647705E+01
0.97249925136566162E+00 0.39770340919494629E+01
0.97749924659729004E+00 0.36818418502807617E+01
0.98249924182891846E+00 0.39741883277893066E+01
0.98749923706054688E+00 0.38928208351135254E+01
0.99249923229217529E+00 0.39230165481567383E+01


==> figure_new/ghm1/velocity.dat <==
0.24999999441206455E-02 0.11632665991783142E+00
0.74999998323619366E-02 0.66406235098838806E-01
0.12500000186264515E-01 0.15120957046747208E-01
0.17500000074505806E-01 -.11710911989212036E+00
0.22500000894069672E-01 -.46513274312019348E-01
0.27500001713633537E-01 -.71986146271228790E-01
0.32500002533197403E-01 -.76241247355937958E-01
0.37500001490116119E-01 0.56287184357643127E-01
0.42500000447034836E-01 -.56337986141443253E-01
0.47499999403953552E-01 -.71897104382514954E-01
0.52499998360872269E-01 0.18907649442553520E-01
0.57499997317790985E-01 0.16042307019233704E+00
0.62499996274709702E-01 -.39053570479154587E-01
0.67499995231628418E-01 -.81588499248027802E-01
0.72499997913837433E-01 -.99606260657310486E-01
0.77500000596046448E-01 -.37135090678930283E-01
0.82500003278255463E-01 -.10431678593158722E+00
0.87500005960464478E-01 0.23851092904806137E-01
0.92500008642673492E-01 -.27576168999075890E-01
0.97500011324882507E-01 -.11251415312290192E+00
0.10250001400709152E+00 -.12090106308460236E+00
0.10750001668930054E+00 -.46378277242183685E-01
0.11250001937150955E+00 -.36470528692007065E-01
0.11750002205371857E+00 0.12655125465244055E-02
0.12250002473592758E+00 -.80190002918243408E-01
0.12750002741813660E+00 -.17656037211418152E+00
0.13250002264976501E+00 -.18663813173770905E+00
0.13750001788139343E+00 -.33856272697448730E+00
0.14250001311302185E+00 -.93346782028675079E-01
0.14750000834465027E+00 -.45355573296546936E+00
0.15250000357627869E+00 -.31160172820091248E+00
0.15749999880790710E+00 -.31479054689407349E+00
0.16249999403953552E+00 -.44056582450866699E+00
0.16749998927116394E+00 -.29742470383644104E+00
0.17249998450279236E+00 -.27837878465652466E+00
0.17749997973442078E+00 -.30304539203643799E+00
0.18249997496604919E+00 -.17771001160144806E+00
0.18749997019767761E+00 -.20132131874561310E+00
0.19249996542930603E+00 -.37702798843383789E+00
0.19749996066093445E+00 -.25830844044685364E+00
0.20249995589256287E+00 -.33196553587913513E+00
0.20749995112419128E+00 -.42377951741218567E+00
0.21249994635581970E+00 -.47653919458389282E+00
0.21749994158744812E+00 -.36865425109863281E+00
0.22249993681907654E+00 -.48592177033424377E+00
0.22749993205070496E+00 -.52354651689529419E+00
0.23249992728233337E+00 -.51124256849288940E+00
0.23749992251396179E+00 -.41593423485755920E+00
0.24249991774559021E+00 -.58891350030899048E+00
0.24749991297721863E+00 -.65489977598190308E+00
0.25249990820884705E+00 -.55573874711990356E+00
0.25749990344047546E+00 -.81489527225494385E+00
0.26249989867210388E+00 -.64912593364715576E+00
0.26749989390373230E+00 -.57570254802703857E+00
0.27249988913536072E+00 -.72110950946807861E+00
0.27749988436698914E+00 -.78403931856155396E+00
0.28249987959861755E+00 -.87154269218444824E+00
0.28749987483024597E+00 -.69617992639541626E+00
0.29249987006187439E+00 -.76284390687942505E+00
0.29749986529350281E+00 -.79146331548690796E+00
0.30249986052513123E+00 -.77711105346679688E+00
0.30749985575675964E+00 -.77766436338424683E+00
0.31249985098838806E+00 -.90373653173446655E+00
0.31749984622001648E+00 -.95088213682174683E+00
0.32249984145164490E+00 -.79537689685821533E+00
0.32749983668327332E+00 -.92478108406066895E+00
0.33249983191490173E+00 -.78657072782516479E+00
0.33749982714653015E+00 -.89823269844055176E+00
0.34249982237815857E+00 -.92498165369033813E+00
0.34749981760978699E+00 -.94320082664489746E+00
0.35249981284141541E+00 -.92758113145828247E+00
0.35749980807304382E+00 -.93991124629974365E+00
0.36249980330467224E+00 -.90376466512680054E+00
0.36749979853630066E+00 -.95401823520660400E+00
0.37249979376792908E+00 -.98881101608276367E+00
0.37749978899955750E+00 -.89997446537017822E+00
0.38249978423118591E+00 -.80842518806457520E+00
0.38749977946281433E+00 -.93450051546096802E+00
0.39249977469444275E+00 -.94472795724868774E+00
0.39749976992607117E+00 -.90539562702178955E+00
0.40249976515769958E+00 -.10760849714279175E+01
0.40749976038932800E+00 -.93194091320037842E+00
0.41249975562095642E+00 -.10178368091583252E+01
0.41749975085258484E+00 -.95712488889694214E+00
0.42249974608421326E+00 -.93511438369750977E+00
0.42749974131584167E+00 -.91129666566848755E+00
0.43249973654747009E+00 -.10134971141815186E+01
0.43749973177909851E+00 -.92759209871292114E+00
0.44249972701072693E+00 -.97768640518188477E+00
0.44749972224235535E+00 -.94057166576385498E+00
0.45249971747398376E+00 -.99968075752258301E+00
0.45749971270561218E+00 -.91015869379043579E+00
0.46249970793724060E+00 -.10383671522140503E+01
0.46749970316886902E+00 -.95466369390487671E+00
0.47249969840049744E+00 -.10590337514877319E+01
0.47749969363212585E+00 -.93148577213287354E+00
0.48249968886375427E+00 -.97356361150741577E+00
0.48749968409538269E+00 -.97727745771408081E+00
0.49249967932701111E+00 -.10722631216049194E+01
0.49749967455863953E+00 -.97318494319915771E+00
0.50249969959259033E+00 -.93832719326019287E+00
0.50749969482421875E+00 -.94800531864166260E+00
0.51249969005584717E+00 -.10981574058532715E+01
0.51749968528747559E+00 -.10394860506057739E+01
0.52249968051910400E+00 -.10858496427536011E+01
0.52749967575073242E+00 -.10886052846908569E+01
0.53249967098236084E+00 -.97353011369705200E+00
0.53749966621398926E+00 -.10508316755294800E+01
0.54249966144561768E+00 -.10353050231933594E+01
0.54749965667724609E+00 -.92871868610382080E+00
0.55249965190887451E+00 -.10273107290267944E+01
0.55749964714050293E+00 -.10232013463973999E+01
0.56249964237213135E+00 -.11163824796676636E+01
0.56749963760375977E+00 -.97702336311340332E+00
0.57249963283538818E+00 -.11474003791809082E+01
0.57749962806701660E+00 -.86917275190353394E+00
0.58249962329864502E+00 -.91647082567214966E+00
0.58749961853027344E+00 -.95442795753479004E+00
0.59249961376190186E+00 -.10531629323959351E+01
0.59749960899353027E+00 -.96254003047943115E+00
0.60249960422515869E+00 -.94618368148803711E+00
0.60749959945678711E+00 -.11111340522766113E+01
0.61249959468841553E+00 -.11620886325836182E+01
0.61749958992004395E+00 -.10583815574645996E+01
0.62249958515167236E+00 -.11052733659744263E+01
0.62749958038330078E+00 -.98604726791381836E+00
0.63249957561492920E+00 -.10362242460250854E+01
0.63749957084655762E+00 -.10374469757080078E+01
0.64249956607818604E+00 -.10471879243850708E+01
0.64749956130981445E+00 -.10640188455581665E+01
0.65249955654144287E+00 -.97135561704635620E+00
0.65749955177307129E+00 -.94778877496719360E+00
0.66249954700469971E+00 -.10684664249420166E+01
0.66749954223632812E+00 -.10269268751144409E+01
0.67249953746795654E+00 -.97994506359100342E+00
0.67749953269958496E+00 -.10558162927627563E+01
0.68249952793121338E+00 -.97688794136047363E+00
0.68749952316284180E+00 -.98866856098175049E+00
0.69249951839447021E+00 -.10007398128509521E+01
0.69749951362609863E+00 -.10254732370376587E+01
0.70249950885772705E+00 -.10609720945358276E+01
0.70749950408935547E+00 -.92561918497085571E+00
0.71249949932098389E+00 -.97423392534255981E+00
0.71749949455261230E+00 -.93169850111007690E+00
0.72249948978424072E+00 -.91769534349441528E+00
0.72749948501586914E+00 -.11073950529098511E+01
0.73249948024749756E+00 -.93472957611083984E+00
0.73749947547912598E+00 -.10014849901199341E+01
0.74249947071075439E+00 -.89149183034896851E+00
0.74749946594238281E+00 -.98400062322616577E+00
0.75249946117401123E+00 -.89196759462356567E+00
0.75749945640563965E+00 -.93384689092636108E+00
0.76249945163726807E+00 -.10722817182540894E+01
0.76749944686889648E+00 -.10603756904602051E+01
0.77249944210052490E+00 -.95923966169357300E+00
0.77749943733215332E+00 -.98276299238204956E+00
0.78249943256378174E+00 -.90703880786895752E+00
0.78749942779541016E+00 -.94605845212936401E+00
0.79249942302703857E+00 -.99649065732955933E+00
0.79749941825866699E+00 -.10511536598205566E+01
0.80249941349029541E+00 -.10196647644042969E+01
0.80749940872192383E+00 -.10218839645385742E+01
0.81249940395355225E+00 -.94646775722503662E+00
0.81749939918518066E+00 -.93717133998870850E+00
0.82249939441680908E+00 -.10068708658218384E+01
0.82749938964843750E+00 -.97939801216125488E+00
0.83249938488006592E+00 -.94420212507247925E+00
0.83749938011169434E+00 -.96768176555633545E+00
0.84249937534332275E+00 -.11046533584594727E+01
0.84749937057495117E+00 -.93004930019378662E+00
0.85249936580657959E+00 -.99447876214981079E+00
0.85749936103820801E+00 -.91485482454299927E+00
0.86249935626983643E+00 -.96305370330810547E+00
0.86749935150146484E+00 -.11269301176071167E+01
0.87249934673309326E+00 -.92538154125213623E+00
0.87749934196472168E+00 -.93521136045455933E+00
0.88249933719635010E+00 -.98566061258316040E+00
0.88749933242797852E+00 -.10222624540328979E+01
0.89249932765960693E+00 -.96333903074264526E+00
0.89749932289123535E+00 -.96449565887451172E+00
0.90249931812286377E+00 -.10347627401351929E+01
0.90749931335449219E+00 -.10705723762512207E+01
0.91249930858612061E+00 -.94918304681777954E+00
0.91749930381774902E+00 -.11036187410354614E+01
0.92249929904937744E+00 -.10227731466293335E+01
0.92749929428100586E+00 -.10675029754638672E+01
0.93249928951263428E+00 -.81601613759994507E+00
0.93749928474426270E+00 -.10175058841705322E+01
0.94249927997589111E+00 -.91950190067291260E+00
0.94749927520751953E+00 -.98501741886138916E+00
0.95249927043914795E+00 -.93257325887680054E+00
0.95749926567077637E+00 -.90866732597351074E+00
0.96249926090240479E+00 -.92687839269638062E+00
0.96749925613403320E+00 -.95810467004776001E+00
0.97249925136566162E+00 -.10427864789962769E+01
0.97749924659729004E+00 -.10343108177185059E+01
0.98249924182891846E+00 -.10146481990814209E+01
0.98749923706054688E+00 -.10315290689468384E+01
0.99249923229217529E+00 -.80850452184677124E+00


==> figure_new/ghm2/density.dat <==
0.24999999441206455E-02 0.12952846288681030E+01
0.74999998323619366E-02 0.12842818498611450E+01
0.12500000186264515E-01 0.13049068450927734E+01
0.17500000074505806E-01 0.13056014776229858E+01
0.22500000894069672E-01 0.13711167573928833E+01
0.27500001713633537E-01 0.13081835508346558E+01
0.32500002533197403E-01 0.12833399772644043E+01
0.37500001490116119E-01 0.13074308633804321E+01
0.42500000447034836E-01 0.12937687635421753E+01
0.47499999403953552E-01 0.13314648866653442E+01
0.52499998360872269E-01 0.13945568799972534E+01
0.57499997317790985E-01 0.13503098487854004E+01
0.62499996274709702E-01 0.13310062885284424E+01
0.67499995231628418E-01 0.12348334789276123E+01
0.72499997913837433E-01 0.12612884044647217E+01
0.77500000596046448E-01 0.13298571109771729E+01
0.82500003278255463E-01 0.13310559988021851E+01
0.87500005960464478E-01 0.12929285764694214E+01
0.92500008642673492E-01 0.12645915746688843E+01
0.97500011324882507E-01 0.13083819150924683E+01
0.10250001400709152E+00 0.13020975589752197E+01
0.10750001668930054E+00 0.12828544378280640E+01
0.11250001937150955E+00 0.12810767889022827E+01
0.11750002205371857E+00 0.12345012426376343E+01
0.12250002473592758E+00 0.12275819778442383E+01
0.12750002741813660E+00 0.11732181310653687E+01
0.13250002264976501E+00 0.11957746744155884E+01
0.13750001788139343E+00 0.12434461116790771E+01
0.14250001311302185E+00 0.11956442594528198E+01
0.14750000834465027E+00 0.12603600025177002E+01
0.15250000357627869E+00 0.12875779867172241E+01
0.15749999880790710E+00 0.12812187671661377E+01
0.16249999403953552E+00 0.12119404077529907E+01
0.16749998927116394E+00 0.11823199987411499E+01
0.17249998450279236E+00 0.12080639600753784E+01
0.17749997973442078E+00 0.12435845136642456E+01
0.18249997496604919E+00 0.12793183326721191E+01
0.18749997019767761E+00 0.12216979265213013E+01
0.19249996542930603E+00 0.12665570974349976E+01
0.19749996066093445E+00 0.12672283649444580E+01
0.20249995589256287E+00 0.12086676359176636E+01
0.20749995112419128E+00 0.11234905719757080E+01
0.21249994635581970E+00 0.11635847091674805E+01
0.21749994158744812E+00 0.11332370042800903E+01
0.22249993681907654E+00 0.11714389324188232E+01
0.22749993205070496E+00 0.11932178735733032E+01
0.23249992728233337E+00 0.11583440303802490E+01
0.23749992251396179E+00 0.10758312940597534E+01
0.24249991774559021E+00 0.11516859531402588E+01
0.24749991297721863E+00 0.11156642436981201E+01
0.25249990820884705E+00 0.10497981309890747E+01
0.25749990344047546E+00 0.11228406429290771E+01
0.26249989867210388E+00 0.11125279664993286E+01
0.26749989390373230E+00 0.10619366168975830E+01
0.27249988913536072E+00 0.11055911779403687E+01
0.27749988436698914E+00 0.10368415117263794E+01
0.28249987959861755E+00 0.10590783357620239E+01
0.28749987483024597E+00 0.10500599145889282E+01
0.29249987006187439E+00 0.99456590414047241E+00
0.29749986529350281E+00 0.10578570365905762E+01
0.30249986052513123E+00 0.98743104934692383E+00
0.30749985575675964E+00 0.10438323020935059E+01
0.31249985098838806E+00 0.99777853488922119E+00
0.31749984622001648E+00 0.96456587314605713E+00
0.32249984145164490E+00 0.10002536773681641E+01
0.32749983668327332E+00 0.97169280052185059E+00
0.33249983191490173E+00 0.96848291158676147E+00
0.33749982714653015E+00 0.10145634412765503E+01
0.34249982237815857E+00 0.94214087724685669E+00
0.34749981760978699E+00 0.94306021928787231E+00
0.35249981284141541E+00 0.99862915277481079E+00
0.35749980807304382E+00 0.10202467441558838E+01
0.36249980330467224E+00 0.99103569984436035E+00
0.36749979853630066E+00 0.96115708351135254E+00
0.37249979376792908E+00 0.97201681137084961E+00
0.37749978899955750E+00 0.10110545158386230E+01
0.38249978423118591E+00 0.99881601333618164E+00
0.38749977946281433E+00 0.10454859733581543E+01
0.39249977469444275E+00 0.99194490909576416E+00
0.39749976992607117E+00 0.99974709749221802E+00
0.40249976515769958E+00 0.95171254873275757E+00
0.40749976038932800E+00 0.96127510070800781E+00
0.41249975562095642E+00 0.96617650985717773E+00
0.41749975085258484E+00 0.94580584764480591E+00
0.42249974608421326E+00 0.97238147258758545E+00
0.42749974131584167E+00 0.99673926830291748E+00
0.43249973654747009E+00 0.10311543941497803E+01
0.43749973177909851E+00 0.97723591327667236E+00
0.44249972701072693E+00 0.10386869907379150E+01
0.44749972224235535E+00 0.10089207887649536E+01
0.45249971747398376E+00 0.10100529193878174E+01
0.45749971270561218E+00 0.10630578994750977E+01
0.46249970793724060E+00 0.99979037046432495E+00
0.46749970316886902E+00 0.93052077293395996E+00
0.47249969840049744E+00 0.10310724973678589E+01
0.47749969363212585E+00 0.98873627185821533E+00
0.48249968886375427E+00 0.95670634508132935E+00
0.48749968409538269E+00 0.95833873748779297E+00
0.49249967932701111E+00 0.10308508872985840E+01
0.49749967455863953E+00 0.10259714126586914E+01
0.50249969959259033E+00 0.98611897230148315E+00
0.50749969482421875E+00 0.10134398937225342E+01
0.51249969005584717E+00 0.94522917270660400E+00
0.51749968528747559E+00 0.10120248794555664E+01
0.52249968051910400E+00 0.99901014566421509E+00
0.52749967575073242E+00 0.96786361932754517E+00
0.53249967098236084E+00 0.10115258693695068E+01
0.53749966621398926E+00 0.10081901550292969E+01
0.54249966144561768E+00 0.10321490764617920E+01
0.54749965667724609E+00 0.10121852159500122E+01
0.55249965190887451E+00 0.10607721805572510E+01
0.55749964714050293E+00 0.10605366230010986E+01
0.56249964237213135E+00 0.10048484802246094E+01
0.56749963760375977E+00 0.10674866437911987E+01
0.57249963283538818E+00 0.10561966896057129E+01
0.57749962806701660E+00 0.99999213218688965E+00
0.58249962329864502E+00 0.10123695135116577E+01
0.58749961853027344E+00 0.10008373260498047E+01
0.59249961376190186E+00 0.10285451412200928E+01
0.59749960899353027E+00 0.10386159420013428E+01
0.60249960422515869E+00 0.98789769411087036E+00
0.60749959945678711E+00 0.98978650569915771E+00
0.61249959468841553E+00 0.98654770851135254E+00
0.61749958992004395E+00 0.96267187595367432E+00
0.62249958515167236E+00 0.94790238142013550E+00
0.62749958038330078E+00 0.95259904861450195E+00
0.63249957561492920E+00 0.10010905265808105E+01
0.63749957084655762E+00 0.10016691684722900E+01
0.64249956607818604E+00 0.10022710561752319E+01
0.64749956130981445E+00 0.99883109331130981E+00
0.65249955654144287E+00 0.10647710561752319E+01
0.65749955177307129E+00 0.10135214328765869E+01
0.66249954700469971E+00 0.10281985998153687E+01
0.66749954223632812E+00 0.95609408617019653E+00
0.67249953746795654E+00 0.10165488719940186E+01
0.67749953269958496E+00 0.98836922645568848E+00
0.68249952793121338E+00 0.98843461275100708E+00
0.68749952316284180E+00 0.10521382093429565E+01
0.69249951839447021E+00 0.10233013629913330E+01
0.69749951362609863E+00 0.10317928791046143E+01
0.70249950885772705E+00 0.10179023742675781E+01
0.70749950408935547E+00 0.95073544979095459E+00
0.71249949932098389E+00 0.95800292491912842E+00
0.71749949455261230E+00 0.96048146486282349E+00
0.72249948978424072E+00 0.10222635269165039E+01
0.72749948501586914E+00 0.10100146532058716E+01
0.73249948024749756E+00 0.99496638774871826E+00
0.73749947547912598E+00 0.10111013650894165E+01
0.74249947071075439E+00 0.99280691146850586E+00
0.74749946594238281E+00 0.10376569032669067E+01
0.75249946117401123E+00 0.10008015632629395E+01
0.75749945640563965E+00 0.98319566249847412E+00
0.76249945163726807E+00 0.99843692779541016E+00
0.76749944686889648E+00 0.10109061002731323E+01
0.77249944210052490E+00 0.96609574556350708E+00
0.77749943733215332E+00 0.98742294311523438E+00
0.78249943256378174E+00 0.96678918600082397E+00
0.78749942779541016E+00 0.10078033208847046E+01
0.79249942302703857E+00 0.96367114782333374E+00
0.79749941825866699E+00 0.98020482063293457E+00
0.80249941349029541E+00 0.93801116943359375E+00
0.80749940872192383E+00 0.87091076374053955E+00
0.81249940395355225E+00 0.10232015848159790E+01
0.81749939918518066E+00 0.97508072853088379E+00
0.82249939441680908E+00 0.10115951299667358E+01
0.82749938964843750E+00 0.96911072731018066E+00
0.83249938488006592E+00 0.10768512487411499E+01
0.83749938011169434E+00 0.96191138029098511E+00
0.84249937534332275E+00 0.95566534996032715E+00
0.84749937057495117E+00 0.98457211256027222E+00
0.85249936580657959E+00 0.10465517044067383E+01
0.85749936103820801E+00 0.99496388435363770E+00
0.86249935626983643E+00 0.99427860975265503E+00
0.86749935150146484E+00 0.97308081388473511E+00
0.87249934673309326E+00 0.94943374395370483E+00
0.87749934196472168E+00 0.96329391002655029E+00
0.88249933719635010E+00 0.10243176221847534E+01
0.88749933242797852E+00 0.10268733501434326E+01
0.89249932765960693E+00 0.10304353237152100E+01
0.89749932289123535E+00 0.10149570703506470E+01
0.90249931812286377E+00 0.99624007940292358E+00
0.90749931335449219E+00 0.99419826269149780E+00
0.91249930858612061E+00 0.99479115009307861E+00
0.91749930381774902E+00 0.10559580326080322E+01
0.92249929904937744E+00 0.10697904825210571E+01
0.92749929428100586E+00 0.95992743968963623E+00
0.93249928951263428E+00 0.10350463390350342E+01
0.93749928474426270E+00 0.97770333290100098E+00
0.94249927997589111E+00 0.93371939659118652E+00
0.94749927520751953E+00 0.10269931554794312E+01
0.95249927043914795E+00 0.93801057338714600E+00
0.95749926567077637E+00 0.96296507120132446E+00
0.96249926090240479E+00 0.10365887880325317E+01
0.96749925613403320E+00 0.10607869625091553E+01
0.97249925136566162E+00 0.95403468608856201E+00
0.97749924659729004E+00 0.99484151601791382E+00
0.98249924182891846E+00 0.98456126451492310E+00
0.98749923706054688E+00 0.10153169631958008E+01
0.99249923229217529E+00 0.99998122453689575E+00


==> figure_new/ghm2/temperature.dat <==
0.24999999441206455E-02 0.68311619758605957E+01
0.74999998323619366E-02 0.61750235557556152E+01
0.12500000186264515E-01 0.62919564247131348E+01
0.17500000074505806E-01 0.71856589317321777E+01
0.22500000894069672E-01 0.71281790733337402E+01
0.27500001713633537E-01 0.66832580566406250E+01
0.32500002533197403E-01 0.65659108161926270E+01
0.37500001490116119E-01 0.67922115325927734E+01
0.42500000447034836E-01 0.72921638488769531E+01
0.47499999403953552E-01 0.67564368247985840E+01
0.52499998360872269E-01 0.69020228385925293E+01
0.57499997317790985E-01 0.71882481575012207E+01
0.62499996274709702E-01 0.66774129867553711E+01
0.67499995231628418E-01 0.66963601112365723E+01
0.72499997913837433E-01 0.64182515144348145E+01
0.77500000596046448E-01 0.69152588844299316E+01
0.82500003278255463E-01 0.68749604225158691E+01
0.87500005960464478E-01 0.62405643463134766E+01
0.92500008642673492E-01 0.66883287429809570E+01
0.97500011324882507E-01 0.64763484001159668E+01
0.10250001400709152E+00 0.69349403381347656E+01
0.10750001668930054E+00 0.64374566078186035E+01
0.11250001937150955E+00 0.64742546081542969E+01
0.11750002205371857E+00 0.67184176445007324E+01
0.12250002473592758E+00 0.65205435752868652E+01
0.12750002741813660E+00 0.65632643699645996E+01
0.13250002264976501E+00 0.69918513298034668E+01
0.13750001788139343E+00 0.63961691856384277E+01
0.14250001311302185E+00 0.67548847198486328E+01
0.14750000834465027E+00 0.67325630187988281E+01
0.15250000357627869E+00 0.70767960548400879E+01
0.15749999880790710E+00 0.67005977630615234E+01
0.16249999403953552E+00 0.66866798400878906E+01
0.16749998927116394E+00 0.69995141029357910E+01
0.17249998450279236E+00 0.66932163238525391E+01
0.17749997973442078E+00 0.63665800094604492E+01
0.18249997496604919E+00 0.64891200065612793E+01
0.18749997019767761E+00 0.68047466278076172E+01
0.19249996542930603E+00 0.65373268127441406E+01
0.19749996066093445E+00 0.65114297866821289E+01
0.20249995589256287E+00 0.65978894233703613E+01
0.20749995112419128E+00 0.68216576576232910E+01
0.21249994635581970E+00 0.64576120376586914E+01
0.21749994158744812E+00 0.63648490905761719E+01
0.22249993681907654E+00 0.63170671463012695E+01
0.22749993205070496E+00 0.60831680297851562E+01
0.23249992728233337E+00 0.55592980384826660E+01
0.23749992251396179E+00 0.60054664611816406E+01
0.24249991774559021E+00 0.60621829032897949E+01
0.24749991297721863E+00 0.55291090011596680E+01
0.25249990820884705E+00 0.60136127471923828E+01
0.25749990344047546E+00 0.52931723594665527E+01
0.26249989867210388E+00 0.53901023864746094E+01
0.26749989390373230E+00 0.53830304145812988E+01
0.27249988913536072E+00 0.49248127937316895E+01
0.27749988436698914E+00 0.49182376861572266E+01
0.28249987959861755E+00 0.49868555068969727E+01
0.28749987483024597E+00 0.46730685234069824E+01
0.29249987006187439E+00 0.46972799301147461E+01
0.29749986529350281E+00 0.45904521942138672E+01
0.30249986052513123E+00 0.47091951370239258E+01
0.30749985575675964E+00 0.41701326370239258E+01
0.31249985098838806E+00 0.43584132194519043E+01
0.31749984622001648E+00 0.45772876739501953E+01
0.32249984145164490E+00 0.42057070732116699E+01
0.32749983668327332E+00 0.45926032066345215E+01
0.33249983191490173E+00 0.42417693138122559E+01
0.33749982714653015E+00 0.43519845008850098E+01
0.34249982237815857E+00 0.43927063941955566E+01
0.34749981760978699E+00 0.38548412322998047E+01
0.35249981284141541E+00 0.43649549484252930E+01
0.35749980807304382E+00 0.39221198558807373E+01
0.36249980330467224E+00 0.39413080215454102E+01
0.36749979853630066E+00 0.34993596076965332E+01
0.37249979376792908E+00 0.38286926746368408E+01
0.37749978899955750E+00 0.39885549545288086E+01
0.38249978423118591E+00 0.40314488410949707E+01
0.38749977946281433E+00 0.40501866340637207E+01
0.39249977469444275E+00 0.39796621799468994E+01
0.39749976992607117E+00 0.40052156448364258E+01
0.40249976515769958E+00 0.40229167938232422E+01
0.40749976038932800E+00 0.42916040420532227E+01
0.41249975562095642E+00 0.40646767616271973E+01
0.41749975085258484E+00 0.39717278480529785E+01
0.42249974608421326E+00 0.43923521041870117E+01
0.42749974131584167E+00 0.41465973854064941E+01
0.43249973654747009E+00 0.41617369651794434E+01
0.43749973177909851E+00 0.38012301921844482E+01
0.44249972701072693E+00 0.41414103507995605E+01
0.44749972224235535E+00 0.42978935241699219E+01
0.45249971747398376E+00 0.39153432846069336E+01
0.45749971270561218E+00 0.44481859207153320E+01
0.46249970793724060E+00 0.41280660629272461E+01
0.46749970316886902E+00 0.40772213935852051E+01
0.47249969840049744E+00 0.40521597862243652E+01
0.47749969363212585E+00 0.36869363784790039E+01
0.48249968886375427E+00 0.38023841381072998E+01
0.48749968409538269E+00 0.38033039569854736E+01
0.49249967932701111E+00 0.42685213088989258E+01
0.49749967455863953E+00 0.37076535224914551E+01
0.50249969959259033E+00 0.42648577690124512E+01
0.50749969482421875E+00 0.39661357402801514E+01
0.51249969005584717E+00 0.38376955986022949E+01
0.51749968528747559E+00 0.36642243862152100E+01
0.52249968051910400E+00 0.41220226287841797E+01
0.52749967575073242E+00 0.38367905616760254E+01
0.53249967098236084E+00 0.42259039878845215E+01
0.53749966621398926E+00 0.36155309677124023E+01
0.54249966144561768E+00 0.38408365249633789E+01
0.54749965667724609E+00 0.39906303882598877E+01
0.55249965190887451E+00 0.40017037391662598E+01
0.55749964714050293E+00 0.39426200389862061E+01
0.56249964237213135E+00 0.40747814178466797E+01
0.56749963760375977E+00 0.41253104209899902E+01
0.57249963283538818E+00 0.39290912151336670E+01
0.57749962806701660E+00 0.41156940460205078E+01
0.58249962329864502E+00 0.39459044933319092E+01
0.58749961853027344E+00 0.43188152313232422E+01
0.59249961376190186E+00 0.39802527427673340E+01
0.59749960899353027E+00 0.43440680503845215E+01
0.60249960422515869E+00 0.39944958686828613E+01
0.60749959945678711E+00 0.41400918960571289E+01
0.61249959468841553E+00 0.41196985244750977E+01
0.61749958992004395E+00 0.41813445091247559E+01
0.62249958515167236E+00 0.38282754421234131E+01
0.62749958038330078E+00 0.43529334068298340E+01
0.63249957561492920E+00 0.40688204765319824E+01
0.63749957084655762E+00 0.41845231056213379E+01
0.64249956607818604E+00 0.44185757637023926E+01
0.64749956130981445E+00 0.40129108428955078E+01
0.65249955654144287E+00 0.39514794349670410E+01
0.65749955177307129E+00 0.43572154045104980E+01
0.66249954700469971E+00 0.40359172821044922E+01
0.66749954223632812E+00 0.41932530403137207E+01
0.67249953746795654E+00 0.43758454322814941E+01
0.67749953269958496E+00 0.40144748687744141E+01
0.68249952793121338E+00 0.42043309211730957E+01
0.68749952316284180E+00 0.37179749011993408E+01
0.69249951839447021E+00 0.40494494438171387E+01
0.69749951362609863E+00 0.41840796470642090E+01
0.70249950885772705E+00 0.41132183074951172E+01
0.70749950408935547E+00 0.38633282184600830E+01
0.71249949932098389E+00 0.41978807449340820E+01
0.71749949455261230E+00 0.36300082206726074E+01
0.72249948978424072E+00 0.36777060031890869E+01
0.72749948501586914E+00 0.36164283752441406E+01
0.73249948024749756E+00 0.39713964462280273E+01
0.73749947547912598E+00 0.36426973342895508E+01
0.74249947071075439E+00 0.33603065013885498E+01
0.74749946594238281E+00 0.38093903064727783E+01
0.75249946117401123E+00 0.38297631740570068E+01
0.75749945640563965E+00 0.36286365985870361E+01
0.76249945163726807E+00 0.36969625949859619E+01
0.76749944686889648E+00 0.38042583465576172E+01
0.77249944210052490E+00 0.36071815490722656E+01
0.77749943733215332E+00 0.35867841243743896E+01
0.78249943256378174E+00 0.39153935909271240E+01
0.78749942779541016E+00 0.39557659626007080E+01
0.79249942302703857E+00 0.38813209533691406E+01
0.79749941825866699E+00 0.37984759807586670E+01
0.80249941349029541E+00 0.39216697216033936E+01
0.80749940872192383E+00 0.37854979038238525E+01
0.81249940395355225E+00 0.39300308227539062E+01
0.81749939918518066E+00 0.40396900177001953E+01
0.82249939441680908E+00 0.40074553489685059E+01
0.82749938964843750E+00 0.42018442153930664E+01
0.83249938488006592E+00 0.42409176826477051E+01
0.83749938011169434E+00 0.43634181022644043E+01
0.84249937534332275E+00 0.42537150382995605E+01
0.84749937057495117E+00 0.39973719120025635E+01
0.85249936580657959E+00 0.43018970489501953E+01
0.85749936103820801E+00 0.37351152896881104E+01
0.86249935626983643E+00 0.40871758460998535E+01
0.86749935150146484E+00 0.39916312694549561E+01
0.87249934673309326E+00 0.41932091712951660E+01
0.87749934196472168E+00 0.41925063133239746E+01
0.88249933719635010E+00 0.39898912906646729E+01
0.88749933242797852E+00 0.39393618106842041E+01
0.89249932765960693E+00 0.36628999710083008E+01
0.89749932289123535E+00 0.41983551979064941E+01
0.90249931812286377E+00 0.42071862220764160E+01
0.90749931335449219E+00 0.39843444824218750E+01
0.91249930858612061E+00 0.38239820003509521E+01
0.91749930381774902E+00 0.36108243465423584E+01
0.92249929904937744E+00 0.38982317447662354E+01
0.92749929428100586E+00 0.37477252483367920E+01
0.93249928951263428E+00 0.39422557353973389E+01
0.93749928474426270E+00 0.38359506130218506E+01
0.94249927997589111E+00 0.37194058895111084E+01
0.94749927520751953E+00 0.37408924102783203E+01
0.95249927043914795E+00 0.40983405113220215E+01
0.95749926567077637E+00 0.41753549575805664E+01
0.96249926090240479E+00 0.41093945503234863E+01
0.96749925613403320E+00 0.36238455772399902E+01
0.97249925136566162E+00 0.37193949222564697E+01
0.97749924659729004E+00 0.37352762222290039E+01
0.98249924182891846E+00 0.39117195606231689E+01
0.98749923706054688E+00 0.37668249607086182E+01
0.99249923229217529E+00 0.39230778217315674E+01


==> figure_new/ghm2/velocity.dat <==
0.24999999441206455E-02 -.49734935164451599E-02
0.74999998323619366E-02 0.15305709093809128E-01
0.12500000186264515E-01 -.41590470820665359E-01
0.17500000074505806E-01 0.60054104775190353E-01
0.22500000894069672E-01 0.73702476918697357E-01
0.27500001713633537E-01 -.41770551353693008E-01
0.32500002533197403E-01 -.14690005220472813E-01
0.37500001490116119E-01 0.43376646935939789E-01
0.42500000447034836E-01 0.18893091008067131E-01
0.47499999403953552E-01 -.32359186559915543E-01
0.52499998360872269E-01 0.15178965032100677E+00
0.57499997317790985E-01 0.56608106940984726E-01
0.62499996274709702E-01 0.12556654214859009E+00
0.67499995231628418E-01 0.17351077497005463E+00
0.72499997913837433E-01 -.18236566334962845E-01
0.77500000596046448E-01 0.74151448905467987E-01
0.82500003278255463E-01 0.21538356319069862E-01
0.87500005960464478E-01 0.36342687904834747E-01
0.92500008642673492E-01 0.35295933485031128E-01
0.97500011324882507E-01 0.69896452128887177E-01
0.10250001400709152E+00 -.11985413730144501E+00
0.10750001668930054E+00 0.20858649164438248E-01
0.11250001937150955E+00 -.34473501145839691E-01
0.11750002205371857E+00 -.14790251851081848E+00
0.12250002473592758E+00 -.13236773014068604E+00
0.12750002741813660E+00 -.10388168692588806E+00
0.13250002264976501E+00 -.67661017179489136E-01
0.13750001788139343E+00 -.56061737239360809E-01
0.14250001311302185E+00 -.83645157516002655E-01
0.14750000834465027E+00 -.18422731664031744E-02
0.15250000357627869E+00 0.42565785348415375E-01
0.15749999880790710E+00 -.63540108501911163E-01
0.16249999403953552E+00 -.14297191798686981E+00
0.16749998927116394E+00 -.95165699720382690E-01
0.17249998450279236E+00 -.10098157823085785E+00
0.17749997973442078E+00 -.21980255842208862E-01
0.18249997496604919E+00 -.12863133847713470E+00
0.18749997019767761E+00 -.90525776147842407E-01
0.19249996542930603E+00 -.95969907939434052E-01
0.19749996066093445E+00 -.12024954706430435E+00
0.20249995589256287E+00 -.22503456473350525E+00
0.20749995112419128E+00 -.21756592392921448E+00
0.21249994635581970E+00 -.22887969017028809E+00
0.21749994158744812E+00 -.24869033694267273E+00
0.22249993681907654E+00 -.33392640948295593E+00
0.22749993205070496E+00 -.31239628791809082E+00
0.23249992728233337E+00 -.36261558532714844E+00
0.23749992251396179E+00 -.46423432230949402E+00
0.24249991774559021E+00 -.32764014601707458E+00
0.24749991297721863E+00 -.51799100637435913E+00
0.25249990820884705E+00 -.58181595802307129E+00
0.25749990344047546E+00 -.63569682836532593E+00
0.26249989867210388E+00 -.79430317878723145E+00
0.26749989390373230E+00 -.70591723918914795E+00
0.27249988913536072E+00 -.88670665025711060E+00
0.27749988436698914E+00 -.76940798759460449E+00
0.28249987959861755E+00 -.92054098844528198E+00
0.28749987483024597E+00 -.79262024164199829E+00
0.29249987006187439E+00 -.92540132999420166E+00
0.29749986529350281E+00 -.10382457971572876E+01
0.30249986052513123E+00 -.90324527025222778E+00
0.30749985575675964E+00 -.96647131443023682E+00
0.31249985098838806E+00 -.94198924303054810E+00
0.31749984622001648E+00 -.90427857637405396E+00
0.32249984145164490E+00 -.10318375825881958E+01
0.32749983668327332E+00 -.91104274988174438E+00
0.33249983191490173E+00 -.85555416345596313E+00
0.33749982714653015E+00 -.93557184934616089E+00
0.34249982237815857E+00 -.10273975133895874E+01
0.34749981760978699E+00 -.90438270568847656E+00
0.35249981284141541E+00 -.10155594348907471E+01
0.35749980807304382E+00 -.10154069662094116E+01
0.36249980330467224E+00 -.89300954341888428E+00
0.36749979853630066E+00 -.10781118869781494E+01
0.37249979376792908E+00 -.11491904258728027E+01
0.37749978899955750E+00 -.10449666976928711E+01
0.38249978423118591E+00 -.10568592548370361E+01
0.38749977946281433E+00 -.99010235071182251E+00
0.39249977469444275E+00 -.91252207756042480E+00
0.39749976992607117E+00 -.96751081943511963E+00
0.40249976515769958E+00 -.99360769987106323E+00
0.40749976038932800E+00 -.10618072748184204E+01
0.41249975562095642E+00 -.11154671907424927E+01
0.41749975085258484E+00 -.89642208814620972E+00
0.42249974608421326E+00 -.87955218553543091E+00
0.42749974131584167E+00 -.83368456363677979E+00
0.43249973654747009E+00 -.91508322954177856E+00
0.43749973177909851E+00 -.94026565551757812E+00
0.44249972701072693E+00 -.79558897018432617E+00
0.44749972224235535E+00 -.95466351509094238E+00
0.45249971747398376E+00 -.95605438947677612E+00
0.45749971270561218E+00 -.99791061878204346E+00
0.46249970793724060E+00 -.90594214200973511E+00
0.46749970316886902E+00 -.89181113243103027E+00
0.47249969840049744E+00 -.10398168563842773E+01
0.47749969363212585E+00 -.10672448873519897E+01
0.48249968886375427E+00 -.99195188283920288E+00
0.48749968409538269E+00 -.85764068365097046E+00
0.49249967932701111E+00 -.10557773113250732E+01
0.49749967455863953E+00 -.10824071168899536E+01
0.50249969959259033E+00 -.98549294471740723E+00
0.50749969482421875E+00 -.97580409049987793E+00
0.51249969005584717E+00 -.10256845951080322E+01
0.51749968528747559E+00 -.10435842275619507E+01
0.52249968051910400E+00 -.99005913734436035E+00
0.52749967575073242E+00 -.11093678474426270E+01
0.53249967098236084E+00 -.11790629625320435E+01
0.53749966621398926E+00 -.11417857408523560E+01
0.54249966144561768E+00 -.89411991834640503E+00
0.54749965667724609E+00 -.94327157735824585E+00
0.55249965190887451E+00 -.10462627410888672E+01
0.55749964714050293E+00 -.11640989780426025E+01
0.56249964237213135E+00 -.94690740108489990E+00
0.56749963760375977E+00 -.91397714614868164E+00
0.57249963283538818E+00 -.10719424486160278E+01
0.57749962806701660E+00 -.10494104623794556E+01
0.58249962329864502E+00 -.76564121246337891E+00
0.58749961853027344E+00 -.96685159206390381E+00
0.59249961376190186E+00 -.91887480020523071E+00
0.59749960899353027E+00 -.93143343925476074E+00
0.60249960422515869E+00 -.84682643413543701E+00
0.60749959945678711E+00 -.10647815465927124E+01
0.61249959468841553E+00 -.97471183538436890E+00
0.61749958992004395E+00 -.10062469244003296E+01
0.62249958515167236E+00 -.93616199493408203E+00
0.62749958038330078E+00 -.11131380796432495E+01
0.63249957561492920E+00 -.98478829860687256E+00
0.63749957084655762E+00 -.93899399042129517E+00
0.64249956607818604E+00 -.10430407524108887E+01
0.64749956130981445E+00 -.10044085979461670E+01
0.65249955654144287E+00 -.10923658609390259E+01
0.65749955177307129E+00 -.10015127658843994E+01
0.66249954700469971E+00 -.85867613554000854E+00
0.66749954223632812E+00 -.95483571290969849E+00
0.67249953746795654E+00 -.10626859664916992E+01
0.67749953269958496E+00 -.87555503845214844E+00
0.68249952793121338E+00 -.97087079286575317E+00
0.68749952316284180E+00 -.95270085334777832E+00
0.69249951839447021E+00 -.96741199493408203E+00
0.69749951362609863E+00 -.83790796995162964E+00
0.70249950885772705E+00 -.96690893173217773E+00
0.70749950408935547E+00 -.10165926218032837E+01
0.71249949932098389E+00 -.10930664539337158E+01
0.71749949455261230E+00 -.97128224372863770E+00
0.72249948978424072E+00 -.10238652229309082E+01
0.72749948501586914E+00 -.95102590322494507E+00
0.73249948024749756E+00 -.94684749841690063E+00
0.73749947547912598E+00 -.94670683145523071E+00
0.74249947071075439E+00 -.93376684188842773E+00
0.74749946594238281E+00 -.95565336942672729E+00
0.75249946117401123E+00 -.98331314325332642E+00
0.75749945640563965E+00 -.99297171831130981E+00
0.76249945163726807E+00 -.10353628396987915E+01
0.76749944686889648E+00 -.92588543891906738E+00
0.77249944210052490E+00 -.87131583690643311E+00
0.77749943733215332E+00 -.81808483600616455E+00
0.78249943256378174E+00 -.10479800701141357E+01
0.78749942779541016E+00 -.82246953248977661E+00
0.79249942302703857E+00 -.10225477218627930E+01
0.79749941825866699E+00 -.98043978214263916E+00
0.80249941349029541E+00 -.10627442598342896E+01
0.80749940872192383E+00 -.10085315704345703E+01
0.81249940395355225E+00 -.10680592060089111E+01
0.81749939918518066E+00 -.91223597526550293E+00
0.82249939441680908E+00 -.10160331726074219E+01
0.82749938964843750E+00 -.11712095737457275E+01
0.83249938488006592E+00 -.10133142471313477E+01
0.83749938011169434E+00 -.10921573638916016E+01
0.84249937534332275E+00 -.11244783401489258E+01
0.84749937057495117E+00 -.93270397186279297E+00
0.85249936580657959E+00 -.10276616811752319E+01
0.85749936103820801E+00 -.10405485630035400E+01
0.86249935626983643E+00 -.10307430028915405E+01
0.86749935150146484E+00 -.10405533313751221E+01
0.87249934673309326E+00 -.10594415664672852E+01
0.87749934196472168E+00 -.98429811000823975E+00
0.88249933719635010E+00 -.11359683275222778E+01
0.88749933242797852E+00 -.10262681245803833E+01
0.89249932765960693E+00 -.92553859949111938E+00
0.89749932289123535E+00 -.12214736938476562E+01
0.90249931812286377E+00 -.10543649196624756E+01
0.90749931335449219E+00 -.10517922639846802E+01
0.91249930858612061E+00 -.10701553821563721E+01
0.91749930381774902E+00 -.99886792898178101E+00
0.92249929904937744E+00 -.90637242794036865E+00
0.92749929428100586E+00 -.95415723323822021E+00
0.93249928951263428E+00 -.95920950174331665E+00
0.93749928474426270E+00 -.88104736804962158E+00
0.94249927997589111E+00 -.97566735744476318E+00
0.94749927520751953E+00 -.92762202024459839E+00
0.95249927043914795E+00 -.94611763954162598E+00
0.95749926567077637E+00 -.10363012552261353E+01
0.96249926090240479E+00 -.99080908298492432E+00
0.96749925613403320E+00 -.96409350633621216E+00
0.97249925136566162E+00 -.92344701290130615E+00
0.97749924659729004E+00 -.90605199337005615E+00
0.98249924182891846E+00 -.10509859323501587E+01
0.98749923706054688E+00 -.99011433124542236E+00
0.99249923229217529E+00 -.98016911745071411E+00


==> figure_new/ghm3/density.dat <==
0.24999999441206455E-02 0.12167080640792847E+01
0.74999998323619366E-02 0.12234926223754883E+01
0.12500000186264515E-01 0.13069844245910645E+01
0.17500000074505806E-01 0.12521617412567139E+01
0.22500000894069672E-01 0.12607039213180542E+01
0.27500001713633537E-01 0.12342156171798706E+01
0.32500002533197403E-01 0.12532830238342285E+01
0.37500001490116119E-01 0.12832696437835693E+01
0.42500000447034836E-01 0.12075123786926270E+01
0.47499999403953552E-01 0.12221102714538574E+01
0.52499998360872269E-01 0.13011007308959961E+01
0.57499997317790985E-01 0.12809751033782959E+01
0.62499996274709702E-01 0.12726845741271973E+01
0.67499995231628418E-01 0.13395807743072510E+01
0.72499997913837433E-01 0.13793733119964600E+01
0.77500000596046448E-01 0.13358509540557861E+01
0.82500003278255463E-01 0.13718225955963135E+01
0.87500005960464478E-01 0.13805114030838013E+01
0.92500008642673492E-01 0.13411400318145752E+01
0.97500011324882507E-01 0.12721977233886719E+01
0.10250001400709152E+00 0.12286871671676636E+01
0.10750001668930054E+00 0.12466392517089844E+01
0.11250001937150955E+00 0.12864286899566650E+01
0.11750002205371857E+00 0.12493050098419189E+01
0.12250002473592758E+00 0.12423117160797119E+01
0.12750002741813660E+00 0.12730622291564941E+01
0.13250002264976501E+00 0.12556627988815308E+01
0.13750001788139343E+00 0.12792369127273560E+01
0.14250001311302185E+00 0.12451927661895752E+01
0.14750000834465027E+00 0.12827117443084717E+01
0.15250000357627869E+00 0.12405822277069092E+01
0.15749999880790710E+00 0.12739365100860596E+01
0.16249999403953552E+00 0.12762818336486816E+01
0.16749998927116394E+00 0.12831379175186157E+01
0.17249998450279236E+00 0.12802584171295166E+01
0.17749997973442078E+00 0.13318291902542114E+01
0.18249997496604919E+00 0.13241149187088013E+01
0.18749997019767761E+00 0.13450396060943604E+01
0.19249996542930603E+00 0.13408010005950928E+01
0.19749996066093445E+00 0.13081185817718506E+01
0.20249995589256287E+00 0.12819567918777466E+01
0.20749995112419128E+00 0.13136192560195923E+01
0.21249994635581970E+00 0.13322074413299561E+01
0.21749994158744812E+00 0.12843159437179565E+01
0.22249993681907654E+00 0.12269932031631470E+01
0.22749993205070496E+00 0.12215287685394287E+01
0.23249992728233337E+00 0.11932526826858521E+01
0.23749992251396179E+00 0.10859348773956299E+01
0.24249991774559021E+00 0.10373396873474121E+01
0.24749991297721863E+00 0.10647102594375610E+01
0.25249990820884705E+00 0.11080543994903564E+01
0.25749990344047546E+00 0.10678703784942627E+01
0.26249989867210388E+00 0.98850196599960327E+00
0.26749989390373230E+00 0.99612355232238770E+00
0.27249988913536072E+00 0.97413730621337891E+00
0.27749988436698914E+00 0.91418349742889404E+00
0.28249987959861755E+00 0.98301136493682861E+00
0.28749987483024597E+00 0.98432004451751709E+00
0.29249987006187439E+00 0.97548818588256836E+00
0.29749986529350281E+00 0.10141872167587280E+01
0.30249986052513123E+00 0.97954499721527100E+00
0.30749985575675964E+00 0.10026360750198364E+01
0.31249985098838806E+00 0.95542961359024048E+00
0.31749984622001648E+00 0.96125638484954834E+00
0.32249984145164490E+00 0.96465456485748291E+00
0.32749983668327332E+00 0.10221796035766602E+01
0.33249983191490173E+00 0.10077915191650391E+01
0.33749982714653015E+00 0.98248845338821411E+00
0.34249982237815857E+00 0.98182833194732666E+00
0.34749981760978699E+00 0.98709565401077271E+00
0.35249981284141541E+00 0.10202142000198364E+01
0.35749980807304382E+00 0.10527966022491455E+01
0.36249980330467224E+00 0.10594263076782227E+01
0.36749979853630066E+00 0.10674898624420166E+01
0.37249979376792908E+00 0.10363383293151855E+01
0.37749978899955750E+00 0.10229387283325195E+01
0.38249978423118591E+00 0.10310468673706055E+01
0.38749977946281433E+00 0.10171582698822021E+01
0.39249977469444275E+00 0.95815998315811157E+00
0.39749976992607117E+00 0.93302381038665771E+00
0.40249976515769958E+00 0.10040270090103149E+01
0.40749976038932800E+00 0.98823022842407227E+00
0.41249975562095642E+00 0.10355315208435059E+01
0.41749975085258484E+00 0.10690126419067383E+01
0.42249974608421326E+00 0.10863368511199951E+01
0.42749974131584167E+00 0.99246430397033691E+00
0.43249973654747009E+00 0.98242604732513428E+00
0.43749973177909851E+00 0.96011650562286377E+00
0.44249972701072693E+00 0.98356997966766357E+00
0.44749972224235535E+00 0.96499407291412354E+00
0.45249971747398376E+00 0.10140378475189209E+01
0.45749971270561218E+00 0.10297033786773682E+01
0.46249970793724060E+00 0.10398039817810059E+01
0.46749970316886902E+00 0.10308337211608887E+01
0.47249969840049744E+00 0.10508146286010742E+01
0.47749969363212585E+00 0.99529266357421875E+00
0.48249968886375427E+00 0.10172904729843140E+01
0.48749968409538269E+00 0.10133469104766846E+01
0.49249967932701111E+00 0.92647266387939453E+00
0.49749967455863953E+00 0.10083016157150269E+01
0.50249969959259033E+00 0.10171365737915039E+01
0.50749969482421875E+00 0.10128188133239746E+01
0.51249969005584717E+00 0.10294603109359741E+01
0.51749968528747559E+00 0.10181510448455811E+01
0.52249968051910400E+00 0.10123460292816162E+01
0.52749967575073242E+00 0.10026544332504272E+01
0.53249967098236084E+00 0.99693661928176880E+00
0.53749966621398926E+00 0.99319398403167725E+00
0.54249966144561768E+00 0.10176438093185425E+01
0.54749965667724609E+00 0.10104933977127075E+01
0.55249965190887451E+00 0.10035346746444702E+01
0.55749964714050293E+00 0.10237169265747070E+01
0.56249964237213135E+00 0.10552092790603638E+01
0.56749963760375977E+00 0.10313160419464111E+01
0.57249963283538818E+00 0.10161079168319702E+01
0.57749962806701660E+00 0.99636185169219971E+00
0.58249962329864502E+00 0.10057979822158813E+01
0.58749961853027344E+00 0.99527925252914429E+00
0.59249961376190186E+00 0.95978856086730957E+00
0.59749960899353027E+00 0.96861612796783447E+00
0.60249960422515869E+00 0.98425799608230591E+00
0.60749959945678711E+00 0.10127274990081787E+01
0.61249959468841553E+00 0.10147535800933838E+01
0.61749958992004395E+00 0.10135145187377930E+01
0.62249958515167236E+00 0.98442155122756958E+00
0.62749958038330078E+00 0.98073244094848633E+00
0.63249957561492920E+00 0.97889041900634766E+00
0.63749957084655762E+00 0.95819514989852905E+00
0.64249956607818604E+00 0.96894747018814087E+00
0.64749956130981445E+00 0.96090495586395264E+00
0.65249955654144287E+00 0.10407601594924927E+01
0.65749955177307129E+00 0.10789551734924316E+01
0.66249954700469971E+00 0.10261954069137573E+01
0.66749954223632812E+00 0.10221219062805176E+01
0.67249953746795654E+00 0.99081313610076904E+00
0.67749953269958496E+00 0.98865222930908203E+00
0.68249952793121338E+00 0.96626847982406616E+00
0.68749952316284180E+00 0.96272528171539307E+00
0.69249951839447021E+00 0.10082629919052124E+01
0.69749951362609863E+00 0.10476621389389038E+01
0.70249950885772705E+00 0.10375326871871948E+01
0.70749950408935547E+00 0.10281717777252197E+01
0.71249949932098389E+00 0.98038703203201294E+00
0.71749949455261230E+00 0.97448444366455078E+00
0.72249948978424072E+00 0.98909121751785278E+00
0.72749948501586914E+00 0.99224901199340820E+00
0.73249948024749756E+00 0.98147767782211304E+00
0.73749947547912598E+00 0.97760671377182007E+00
0.74249947071075439E+00 0.94644653797149658E+00
0.74749946594238281E+00 0.96478128433227539E+00
0.75249946117401123E+00 0.95272070169448853E+00
0.75749945640563965E+00 0.95723283290863037E+00
0.76249945163726807E+00 0.97038543224334717E+00
0.76749944686889648E+00 0.91997343301773071E+00
0.77249944210052490E+00 0.92329585552215576E+00
0.77749943733215332E+00 0.89033055305480957E+00
0.78249943256378174E+00 0.93116247653961182E+00
0.78749942779541016E+00 0.97767508029937744E+00
0.79249942302703857E+00 0.95725977420806885E+00
0.79749941825866699E+00 0.95088964700698853E+00
0.80249941349029541E+00 0.97225177288055420E+00
0.80749940872192383E+00 0.10009057521820068E+01
0.81249940395355225E+00 0.97215056419372559E+00
0.81749939918518066E+00 0.95917505025863647E+00
0.82249939441680908E+00 0.95235931873321533E+00
0.82749938964843750E+00 0.96072238683700562E+00
0.83249938488006592E+00 0.96695685386657715E+00
0.83749938011169434E+00 0.96684837341308594E+00
0.84249937534332275E+00 0.96610748767852783E+00
0.84749937057495117E+00 0.95874345302581787E+00
0.85249936580657959E+00 0.90920460224151611E+00
0.85749936103820801E+00 0.96422243118286133E+00
0.86249935626983643E+00 0.97818553447723389E+00
0.86749935150146484E+00 0.95467567443847656E+00
0.87249934673309326E+00 0.10008906126022339E+01
0.87749934196472168E+00 0.97692060470581055E+00
0.88249933719635010E+00 0.10072834491729736E+01
0.88749933242797852E+00 0.10032967329025269E+01
0.89249932765960693E+00 0.95637345314025879E+00
0.89749932289123535E+00 0.98605763912200928E+00
0.90249931812286377E+00 0.96704387664794922E+00
0.90749931335449219E+00 0.98351120948791504E+00
0.91249930858612061E+00 0.92602097988128662E+00
0.91749930381774902E+00 0.95012128353118896E+00
0.92249929904937744E+00 0.94260776042938232E+00
0.92749929428100586E+00 0.99645769596099854E+00
0.93249928951263428E+00 0.98819136619567871E+00
0.93749928474426270E+00 0.10205482244491577E+01
0.94249927997589111E+00 0.10210083723068237E+01
0.94749927520751953E+00 0.10707021951675415E+01
0.95249927043914795E+00 0.10402004718780518E+01
0.95749926567077637E+00 0.10820529460906982E+01
0.96249926090240479E+00 0.10602529048919678E+01
0.96749925613403320E+00 0.10324771404266357E+01
0.97249925136566162E+00 0.10629019737243652E+01
0.97749924659729004E+00 0.98433303833007812E+00
0.98249924182891846E+00 0.10050189495086670E+01
0.98749923706054688E+00 0.10027940273284912E+01
0.99249923229217529E+00 0.99999225139617920E+00


==> figure_new/ghm3/temperature.dat <==
0.24999999441206455E-02 0.67685713768005371E+01
0.74999998323619366E-02 0.68754162788391113E+01
0.12500000186264515E-01 0.67923922538757324E+01
0.17500000074505806E-01 0.69129691123962402E+01
0.22500000894069672E-01 0.66482634544372559E+01
0.27500001713633537E-01 0.66926188468933105E+01
0.32500002533197403E-01 0.68441543579101562E+01
0.37500001490116119E-01 0.67098350524902344E+01
0.42500000447034836E-01 0.65904078483581543E+01
0.47499999403953552E-01 0.67342171669006348E+01
0.52499998360872269E-01 0.67003092765808105E+01
0.57499997317790985E-01 0.68396391868591309E+01
0.62499996274709702E-01 0.63146929740905762E+01
0.67499995231628418E-01 0.67256846427917480E+01
0.72499997913837433E-01 0.67255945205688477E+01
0.77500000596046448E-01 0.66107707023620605E+01
0.82500003278255463E-01 0.71666398048400879E+01
0.87500005960464478E-01 0.69813914299011230E+01
0.92500008642673492E-01 0.70260152816772461E+01
0.97500011324882507E-01 0.68145031929016113E+01
0.10250001400709152E+00 0.69050765037536621E+01
0.10750001668930054E+00 0.67792739868164062E+01
0.11250001937150955E+00 0.67531347274780273E+01
0.11750002205371857E+00 0.67278676033020020E+01
0.12250002473592758E+00 0.65567188262939453E+01
0.12750002741813660E+00 0.65920486450195312E+01
0.13250002264976501E+00 0.65400934219360352E+01
0.13750001788139343E+00 0.67100768089294434E+01
0.14250001311302185E+00 0.67412796020507812E+01
0.14750000834465027E+00 0.64015860557556152E+01
0.15250000357627869E+00 0.69048585891723633E+01
0.15749999880790710E+00 0.70269970893859863E+01
0.16249999403953552E+00 0.62754688262939453E+01
0.16749998927116394E+00 0.65261898040771484E+01
0.17249998450279236E+00 0.65765500068664551E+01
0.17749997973442078E+00 0.71160097122192383E+01
0.18249997496604919E+00 0.75119061470031738E+01
0.18749997019767761E+00 0.70242595672607422E+01
0.19249996542930603E+00 0.72238039970397949E+01
0.19749996066093445E+00 0.69361476898193359E+01
0.20249995589256287E+00 0.66593966484069824E+01
0.20749995112419128E+00 0.65490484237670898E+01
0.21249994635581970E+00 0.67190060615539551E+01
0.21749994158744812E+00 0.66090273857116699E+01
0.22249993681907654E+00 0.68179178237915039E+01
0.22749993205070496E+00 0.68334903717041016E+01
0.23249992728233337E+00 0.64357848167419434E+01
0.23749992251396179E+00 0.57607083320617676E+01
0.24249991774559021E+00 0.45771374702453613E+01
0.24749991297721863E+00 0.44032206535339355E+01
0.25249990820884705E+00 0.43601708412170410E+01
0.25749990344047546E+00 0.39980704784393311E+01
0.26249989867210388E+00 0.38590247631072998E+01
0.26749989390373230E+00 0.39783647060394287E+01
0.27249988913536072E+00 0.40605206489562988E+01
0.27749988436698914E+00 0.41458497047424316E+01
0.28249987959861755E+00 0.44120879173278809E+01
0.28749987483024597E+00 0.41671628952026367E+01
0.29249987006187439E+00 0.37756245136260986E+01
0.29749986529350281E+00 0.37641742229461670E+01
0.30249986052513123E+00 0.37475652694702148E+01
0.30749985575675964E+00 0.40647335052490234E+01
0.31249985098838806E+00 0.37652955055236816E+01
0.31749984622001648E+00 0.40452466011047363E+01
0.32249984145164490E+00 0.38498775959014893E+01
0.32749983668327332E+00 0.41152377128601074E+01
0.33249983191490173E+00 0.44260668754577637E+01
0.33749982714653015E+00 0.41970224380493164E+01
0.34249982237815857E+00 0.42159848213195801E+01
0.34749981760978699E+00 0.44492678642272949E+01
0.35249981284141541E+00 0.41486530303955078E+01
0.35749980807304382E+00 0.39862930774688721E+01
0.36249980330467224E+00 0.42415623664855957E+01
0.36749979853630066E+00 0.41520295143127441E+01
0.37249979376792908E+00 0.42567448616027832E+01
0.37749978899955750E+00 0.42794413566589355E+01
0.38249978423118591E+00 0.42855505943298340E+01
0.38749977946281433E+00 0.40992712974548340E+01
0.39249977469444275E+00 0.36869459152221680E+01
0.39749976992607117E+00 0.34404442310333252E+01
0.40249976515769958E+00 0.35147607326507568E+01
0.40749976038932800E+00 0.38890168666839600E+01
0.41249975562095642E+00 0.39332756996154785E+01
0.41749975085258484E+00 0.40077123641967773E+01
0.42249974608421326E+00 0.39571793079376221E+01
0.42749974131584167E+00 0.36136512756347656E+01
0.43249973654747009E+00 0.35219709873199463E+01
0.43749973177909851E+00 0.37617204189300537E+01
0.44249972701072693E+00 0.35446112155914307E+01
0.44749972224235535E+00 0.36172521114349365E+01
0.45249971747398376E+00 0.38184406757354736E+01
0.45749971270561218E+00 0.37241525650024414E+01
0.46249970793724060E+00 0.34446833133697510E+01
0.46749970316886902E+00 0.37420566082000732E+01
0.47249969840049744E+00 0.39047887325286865E+01
0.47749969363212585E+00 0.37069129943847656E+01
0.48249968886375427E+00 0.38092985153198242E+01
0.48749968409538269E+00 0.42433052062988281E+01
0.49249967932701111E+00 0.39237749576568604E+01
0.49749967455863953E+00 0.40203824043273926E+01
0.50249969959259033E+00 0.38915266990661621E+01
0.50749969482421875E+00 0.39510717391967773E+01
0.51249969005584717E+00 0.40533542633056641E+01
0.51749968528747559E+00 0.37544984817504883E+01
0.52249968051910400E+00 0.38688855171203613E+01
0.52749967575073242E+00 0.37833957672119141E+01
0.53249967098236084E+00 0.39945576190948486E+01
0.53749966621398926E+00 0.39477128982543945E+01
0.54249966144561768E+00 0.40684237480163574E+01
0.54749965667724609E+00 0.38016569614410400E+01
0.55249965190887451E+00 0.42732887268066406E+01
0.55749964714050293E+00 0.45049633979797363E+01
0.56249964237213135E+00 0.41536288261413574E+01
0.56749963760375977E+00 0.42187261581420898E+01
0.57249963283538818E+00 0.42176504135131836E+01
0.57749962806701660E+00 0.41883325576782227E+01
0.58249962329864502E+00 0.40189309120178223E+01
0.58749961853027344E+00 0.39023671150207520E+01
0.59249961376190186E+00 0.37204067707061768E+01
0.59749960899353027E+00 0.36455225944519043E+01
0.60249960422515869E+00 0.41622047424316406E+01
0.60749959945678711E+00 0.38868451118469238E+01
0.61249959468841553E+00 0.40334200859069824E+01
0.61749958992004395E+00 0.38614988327026367E+01
0.62249958515167236E+00 0.38638205528259277E+01
0.62749958038330078E+00 0.40380487442016602E+01
0.63249957561492920E+00 0.36192400455474854E+01
0.63749957084655762E+00 0.35646557807922363E+01
0.64249956607818604E+00 0.35372674465179443E+01
0.64749956130981445E+00 0.34440927505493164E+01
0.65249955654144287E+00 0.38373754024505615E+01
0.65749955177307129E+00 0.38706152439117432E+01
0.66249954700469971E+00 0.36407823562622070E+01
0.66749954223632812E+00 0.36675822734832764E+01
0.67249953746795654E+00 0.38862538337707520E+01
0.67749953269958496E+00 0.35884160995483398E+01
0.68249952793121338E+00 0.34760105609893799E+01
0.68749952316284180E+00 0.34879000186920166E+01
0.69249951839447021E+00 0.37750222682952881E+01
0.69749951362609863E+00 0.39943845272064209E+01
0.70249950885772705E+00 0.41183567047119141E+01
0.70749950408935547E+00 0.40573868751525879E+01
0.71249949932098389E+00 0.37874028682708740E+01
0.71749949455261230E+00 0.36469490528106689E+01
0.72249948978424072E+00 0.37413804531097412E+01
0.72749948501586914E+00 0.39134585857391357E+01
0.73249948024749756E+00 0.39413924217224121E+01
0.73749947547912598E+00 0.39215886592864990E+01
0.74249947071075439E+00 0.36760127544403076E+01
0.74749946594238281E+00 0.35441651344299316E+01
0.75249946117401123E+00 0.35762300491333008E+01
0.75749945640563965E+00 0.36692674160003662E+01
0.76249945163726807E+00 0.35967955589294434E+01
0.76749944686889648E+00 0.35325188636779785E+01
0.77249944210052490E+00 0.36537327766418457E+01
0.77749943733215332E+00 0.37265486717224121E+01
0.78249943256378174E+00 0.36513886451721191E+01
0.78749942779541016E+00 0.35169746875762939E+01
0.79249942302703857E+00 0.34443695545196533E+01
0.79749941825866699E+00 0.34607961177825928E+01
0.80249941349029541E+00 0.36592693328857422E+01
0.80749940872192383E+00 0.39893596172332764E+01
0.81249940395355225E+00 0.37033104896545410E+01
0.81749939918518066E+00 0.37014331817626953E+01
0.82249939441680908E+00 0.38197145462036133E+01
0.82749938964843750E+00 0.41008329391479492E+01
0.83249938488006592E+00 0.39194259643554688E+01
0.83749938011169434E+00 0.39079656600952148E+01
0.84249937534332275E+00 0.39222347736358643E+01
0.84749937057495117E+00 0.38850889205932617E+01
0.85249936580657959E+00 0.42256298065185547E+01
0.85749936103820801E+00 0.38175644874572754E+01
0.86249935626983643E+00 0.38953433036804199E+01
0.86749935150146484E+00 0.40319623947143555E+01
0.87249934673309326E+00 0.38641946315765381E+01
0.87749934196472168E+00 0.38294484615325928E+01
0.88249933719635010E+00 0.39755954742431641E+01
0.88749933242797852E+00 0.39335973262786865E+01
0.89249932765960693E+00 0.37247066497802734E+01
0.89749932289123535E+00 0.37731533050537109E+01
0.90249931812286377E+00 0.41778101921081543E+01
0.90749931335449219E+00 0.44044160842895508E+01
0.91249930858612061E+00 0.42760944366455078E+01
0.91749930381774902E+00 0.44481930732727051E+01
0.92249929904937744E+00 0.40793309211730957E+01
0.92749929428100586E+00 0.36472055912017822E+01
0.93249928951263428E+00 0.37349720001220703E+01
0.93749928474426270E+00 0.35752389430999756E+01
0.94249927997589111E+00 0.38827142715454102E+01
0.94749927520751953E+00 0.39398458003997803E+01
0.95249927043914795E+00 0.39525506496429443E+01
0.95749926567077637E+00 0.38167436122894287E+01
0.96249926090240479E+00 0.38143312931060791E+01
0.96749925613403320E+00 0.40456829071044922E+01
0.97249925136566162E+00 0.39242715835571289E+01
0.97749924659729004E+00 0.39563667774200439E+01
0.98249924182891846E+00 0.41085319519042969E+01
0.98749923706054688E+00 0.41319160461425781E+01
0.99249923229217529E+00 0.40594434738159180E+01


==> figure_new/ghm3/velocity.dat <==
0.24999999441206455E-02 0.78191131353378296E-01
0.74999998323619366E-02 0.39811767637729645E-01
0.12500000186264515E-01 -.13865090906620026E+00
0.17500000074505806E-01 -.78398324549198151E-01
0.22500000894069672E-01 0.15481538139283657E-01
0.27500001713633537E-01 0.42040329426527023E-02
0.32500002533197403E-01 -.71678332984447479E-01
0.37500001490116119E-01 0.13205553404986858E-01
0.42500000447034836E-01 0.91112013906240463E-02
0.47499999403953552E-01 -.16524601727724075E-01
0.52499998360872269E-01 -.72179034352302551E-01
0.57499997317790985E-01 -.18891352415084839E+00
0.62499996274709702E-01 -.10303848981857300E+00
0.67499995231628418E-01 -.51959406584501266E-01
0.72499997913837433E-01 -.53564846515655518E-01
0.77500000596046448E-01 -.14618942141532898E+00
0.82500003278255463E-01 -.10691979527473450E+00
0.87500005960464478E-01 -.10409098118543625E+00
0.92500008642673492E-01 -.66282793879508972E-01
0.97500011324882507E-01 -.11372791230678558E+00
0.10250001400709152E+00 -.10416562855243683E+00
0.10750001668930054E+00 -.88476844131946564E-01
0.11250001937150955E+00 -.14999929070472717E+00
0.11750002205371857E+00 -.42148396372795105E-01
0.12250002473592758E+00 0.37428539246320724E-01
0.12750002741813660E+00 0.65686888992786407E-01
0.13250002264976501E+00 0.57521611452102661E-01
0.13750001788139343E+00 0.55059574544429779E-01
0.14250001311302185E+00 0.86556663736701012E-02
0.14750000834465027E+00 0.49951139837503433E-01
0.15250000357627869E+00 0.11431124806404114E+00
0.15749999880790710E+00 0.14158688485622406E-01
0.16249999403953552E+00 -.18920704722404480E-01
0.16749998927116394E+00 0.51502540707588196E-01
0.17249998450279236E+00 0.67480973899364471E-01
0.17749997973442078E+00 0.42187590152025223E-01
0.18249997496604919E+00 0.70778898894786835E-01
0.18749997019767761E+00 0.58519478887319565E-01
0.19249996542930603E+00 0.83474166691303253E-01
0.19749996066093445E+00 0.38613922894001007E-01
0.20249995589256287E+00 0.42517051100730896E-01
0.20749995112419128E+00 0.37783920764923096E-01
0.21249994635581970E+00 0.39287727326154709E-01
0.21749994158744812E+00 -.21886013448238373E-01
0.22249993681907654E+00 -.69634340703487396E-01
0.22749993205070496E+00 -.12749737501144409E+00
0.23249992728233337E+00 -.32113805413246155E+00
0.23749992251396179E+00 -.50781023502349854E+00
0.24249991774559021E+00 -.79785972833633423E+00
0.24749991297721863E+00 -.82324528694152832E+00
0.25249990820884705E+00 -.98075443506240845E+00
0.25749990344047546E+00 -.10207298994064331E+01
0.26249989867210388E+00 -.97692441940307617E+00
0.26749989390373230E+00 -.10205270051956177E+01
0.27249988913536072E+00 -.97795534133911133E+00
0.27749988436698914E+00 -.98938882350921631E+00
0.28249987959861755E+00 -.10165659189224243E+01
0.28749987483024597E+00 -.90650260448455811E+00
0.29249987006187439E+00 -.93664652109146118E+00
0.29749986529350281E+00 -.94961893558502197E+00
0.30249986052513123E+00 -.99094098806381226E+00
0.30749985575675964E+00 -.91206461191177368E+00
0.31249985098838806E+00 -.94322729110717773E+00
0.31749984622001648E+00 -.95450544357299805E+00
0.32249984145164490E+00 -.98675757646560669E+00
0.32749983668327332E+00 -.92900341749191284E+00
0.33249983191490173E+00 -.91685736179351807E+00
0.33749982714653015E+00 -.98540371656417847E+00
0.34249982237815857E+00 -.96437627077102661E+00
0.34749981760978699E+00 -.94682657718658447E+00
0.35249981284141541E+00 -.10456796884536743E+01
0.35749980807304382E+00 -.10570000410079956E+01
0.36249980330467224E+00 -.10745317935943604E+01
0.36749979853630066E+00 -.11666953563690186E+01
0.37249979376792908E+00 -.11290279626846313E+01
0.37749978899955750E+00 -.12129482030868530E+01
0.38249978423118591E+00 -.11641221046447754E+01
0.38749977946281433E+00 -.12595494985580444E+01
0.39249977469444275E+00 -.12466113567352295E+01
0.39749976992607117E+00 -.12306933403015137E+01
0.40249976515769958E+00 -.12344387769699097E+01
0.40749976038932800E+00 -.12721349000930786E+01
0.41249975562095642E+00 -.12160080671310425E+01
0.41749975085258484E+00 -.12174178361892700E+01
0.42249974608421326E+00 -.11991343498229980E+01
0.42749974131584167E+00 -.12123991250991821E+01
0.43249973654747009E+00 -.10696833133697510E+01
0.43749973177909851E+00 -.11414489746093750E+01
0.44249972701072693E+00 -.11718676090240479E+01
0.44749972224235535E+00 -.11263375282287598E+01
0.45249971747398376E+00 -.10966843366622925E+01
0.45749971270561218E+00 -.10131945610046387E+01
0.46249970793724060E+00 -.11115459203720093E+01
0.46749970316886902E+00 -.11492415666580200E+01
0.47249969840049744E+00 -.10569754838943481E+01
0.47749969363212585E+00 -.10475380420684814E+01
0.48249968886375427E+00 -.97439056634902954E+00
0.48749968409538269E+00 -.89279335737228394E+00
0.49249967932701111E+00 -.94379317760467529E+00
0.49749967455863953E+00 -.10183641910552979E+01
0.50249969959259033E+00 -.10900969505310059E+01
0.50749969482421875E+00 -.10936285257339478E+01
0.51249969005584717E+00 -.11584639549255371E+01
0.51749968528747559E+00 -.10817673206329346E+01
0.52249968051910400E+00 -.10728379487991333E+01
0.52749967575073242E+00 -.10038132667541504E+01
0.53249967098236084E+00 -.98328411579132080E+00
0.53749966621398926E+00 -.99461215734481812E+00
0.54249966144561768E+00 -.10304166078567505E+01
0.54749965667724609E+00 -.10596047639846802E+01
0.55249965190887451E+00 -.12220687866210938E+01
0.55749964714050293E+00 -.12999775409698486E+01
0.56249964237213135E+00 -.13141269683837891E+01
0.56749963760375977E+00 -.13065199851989746E+01
0.57249963283538818E+00 -.12297929525375366E+01
0.57749962806701660E+00 -.10936748981475830E+01
0.58249962329864502E+00 -.11605083942413330E+01
0.58749961853027344E+00 -.12648117542266846E+01
0.59249961376190186E+00 -.11654094457626343E+01
0.59749960899353027E+00 -.11194581985473633E+01
0.60249960422515869E+00 -.10688630342483521E+01
0.60749959945678711E+00 -.10581644773483276E+01
0.61249959468841553E+00 -.99934178590774536E+00
0.61749958992004395E+00 -.10618401765823364E+01
0.62249958515167236E+00 -.10902221202850342E+01
0.62749958038330078E+00 -.10495887994766235E+01
0.63249957561492920E+00 -.98479396104812622E+00
0.63749957084655762E+00 -.10429909229278564E+01
0.64249956607818604E+00 -.11091430187225342E+01
0.64749956130981445E+00 -.11020126342773438E+01
0.65249955654144287E+00 -.11644622087478638E+01
0.65749955177307129E+00 -.11651929616928101E+01
0.66249954700469971E+00 -.10837490558624268E+01
0.66749954223632812E+00 -.11789922714233398E+01
0.67249953746795654E+00 -.10415761470794678E+01
0.67749953269958496E+00 -.11081669330596924E+01
0.68249952793121338E+00 -.98810833692550659E+00
0.68749952316284180E+00 -.96063470840454102E+00
0.69249951839447021E+00 -.96479386091232300E+00
0.69749951362609863E+00 -.10499813556671143E+01
0.70249950885772705E+00 -.10028886795043945E+01
0.70749950408935547E+00 -.10472147464752197E+01
0.71249949932098389E+00 -.11560064554214478E+01
0.71749949455261230E+00 -.10477510690689087E+01
0.72249948978424072E+00 -.11471409797668457E+01
0.72749948501586914E+00 -.11340487003326416E+01
0.73249948024749756E+00 -.11403726339340210E+01
0.73749947547912598E+00 -.11671766042709351E+01
0.74249947071075439E+00 -.10049996376037598E+01
0.74749946594238281E+00 -.98858243227005005E+00
0.75249946117401123E+00 -.90456628799438477E+00
0.75749945640563965E+00 -.88030344247817993E+00
0.76249945163726807E+00 -.88796555995941162E+00
0.76749944686889648E+00 -.10070037841796875E+01
0.77249944210052490E+00 -.10658538341522217E+01
0.77749943733215332E+00 -.10990139245986938E+01
0.78249943256378174E+00 -.10432661771774292E+01
0.78749942779541016E+00 -.10755538940429688E+01
0.79249942302703857E+00 -.10380778312683105E+01
0.79749941825866699E+00 -.98835796117782593E+00
0.80249941349029541E+00 -.93173986673355103E+00
0.80749940872192383E+00 -.99050742387771606E+00
0.81249940395355225E+00 -.10190430879592896E+01
0.81749939918518066E+00 -.98783433437347412E+00
0.82249939441680908E+00 -.10105172395706177E+01
0.82749938964843750E+00 -.10556659698486328E+01
0.83249938488006592E+00 -.10171838998794556E+01
0.83749938011169434E+00 -.98890471458435059E+00
0.84249937534332275E+00 -.97774291038513184E+00
0.84749937057495117E+00 -.95403301715850830E+00
0.85249936580657959E+00 -.96616190671920776E+00
0.85749936103820801E+00 -.93850833177566528E+00
0.86249935626983643E+00 -.95783430337905884E+00
0.86749935150146484E+00 -.87967550754547119E+00
0.87249934673309326E+00 -.93693202733993530E+00
0.87749934196472168E+00 -.91101962327957153E+00
0.88249933719635010E+00 -.94940334558486938E+00
0.88749933242797852E+00 -.10003069639205933E+01
0.89249932765960693E+00 -.93174505233764648E+00
0.89749932289123535E+00 -.85612595081329346E+00
0.90249931812286377E+00 -.94460904598236084E+00
0.90749931335449219E+00 -.10413435697555542E+01
0.91249930858612061E+00 -.94114941358566284E+00
0.91749930381774902E+00 -.99524593353271484E+00
0.92249929904937744E+00 -.98197031021118164E+00
0.92749929428100586E+00 -.10152779817581177E+01
0.93249928951263428E+00 -.94192743301391602E+00
0.93749928474426270E+00 -.92320781946182251E+00
0.94249927997589111E+00 -.95382225513458252E+00
0.94749927520751953E+00 -.10055221319198608E+01
0.95249927043914795E+00 -.95871818065643311E+00
0.95749926567077637E+00 -.94588613510131836E+00
0.96249926090240479E+00 -.90554100275039673E+00
0.96749925613403320E+00 -.91309875249862671E+00
0.97249925136566162E+00 -.88286197185516357E+00
0.97749924659729004E+00 -.93156796693801880E+00
0.98249924182891846E+00 -.85118949413299561E+00
0.98749923706054688E+00 -.88583016395568848E+00
0.99249923229217529E+00 -.95093870162963867E+00


==> figure_new/ghm4/density.dat <==
0.24999999441206455E-02 0.12696095705032349E+01
0.74999998323619366E-02 0.12699402570724487E+01
0.12500000186264515E-01 0.12708735466003418E+01
0.17500000074505806E-01 0.12723628282546997E+01
0.22500000894069672E-01 0.12739164829254150E+01
0.27500001713633537E-01 0.12752000093460083E+01
0.32500002533197403E-01 0.12764343023300171E+01
0.37500001490116119E-01 0.12775894403457642E+01
0.42500000447034836E-01 0.12777992486953735E+01
0.47499999403953552E-01 0.12776535749435425E+01
0.52499998360872269E-01 0.12772543430328369E+01
0.57499997317790985E-01 0.12772787809371948E+01
0.62499996274709702E-01 0.12776147127151489E+01
0.67499995231628418E-01 0.12777491807937622E+01
0.72499997913837433E-01 0.12777595520019531E+01
0.77500000596046448E-01 0.12774751186370850E+01
0.82500003278255463E-01 0.12769937515258789E+01
0.87500005960464478E-01 0.12763334512710571E+01
0.92500008642673492E-01 0.12761614322662354E+01
0.97500011324882507E-01 0.12765239477157593E+01
0.10250001400709152E+00 0.12768582105636597E+01
0.10750001668930054E+00 0.12770030498504639E+01
0.11250001937150955E+00 0.12766052484512329E+01
0.11750002205371857E+00 0.12766436338424683E+01
0.12250002473592758E+00 0.12768481969833374E+01
0.12750002741813660E+00 0.12774064540863037E+01
0.13250002264976501E+00 0.12778271436691284E+01
0.13750001788139343E+00 0.12779366970062256E+01
0.14250001311302185E+00 0.12779936790466309E+01
0.14750000834465027E+00 0.12779883146286011E+01
0.15250000357627869E+00 0.12777006626129150E+01
0.15749999880790710E+00 0.12770961523056030E+01
0.16249999403953552E+00 0.12768037319183350E+01
0.16749998927116394E+00 0.12765538692474365E+01
0.17249998450279236E+00 0.12771549224853516E+01
0.17749997973442078E+00 0.12775180339813232E+01
0.18249997496604919E+00 0.12776538133621216E+01
0.18749997019767761E+00 0.12777101993560791E+01
0.19249996542930603E+00 0.12780708074569702E+01
0.19749996066093445E+00 0.12782342433929443E+01
0.20249995589256287E+00 0.12780905961990356E+01
0.20749995112419128E+00 0.12779407501220703E+01
0.21249994635581970E+00 0.12765698432922363E+01
0.21749994158744812E+00 0.12765384912490845E+01
0.22249993681907654E+00 0.12771644592285156E+01
0.22749993205070496E+00 0.12780588865280151E+01
0.23249992728233337E+00 0.12524476051330566E+01
0.23749992251396179E+00 0.11122229099273682E+01
0.24249991774559021E+00 0.10059111118316650E+01
0.24749991297721863E+00 0.10005246400833130E+01
0.25249990820884705E+00 0.10005919933319092E+01
0.25749990344047546E+00 0.10005189180374146E+01
0.26249989867210388E+00 0.10014562606811523E+01
0.26749989390373230E+00 0.10003478527069092E+01
0.27249988913536072E+00 0.10001107454299927E+01
0.27749988436698914E+00 0.10001711845397949E+01
0.28249987959861755E+00 0.10003652572631836E+01
0.28749987483024597E+00 0.10003367662429810E+01
0.29249987006187439E+00 0.10001984834671021E+01
0.29749986529350281E+00 0.10001279115676880E+01
0.30249986052513123E+00 0.10000956058502197E+01
0.30749985575675964E+00 0.10001070499420166E+01
0.31249985098838806E+00 0.10001430511474609E+01
0.31749984622001648E+00 0.10002098083496094E+01
0.32249984145164490E+00 0.10003558397293091E+01
0.32749983668327332E+00 0.10005587339401245E+01
0.33249983191490173E+00 0.10007309913635254E+01
0.33749982714653015E+00 0.10008082389831543E+01
0.34249982237815857E+00 0.10005275011062622E+01
0.34749981760978699E+00 0.10004322528839111E+01
0.35249981284141541E+00 0.10004684925079346E+01
0.35749980807304382E+00 0.10002629756927490E+01
0.36249980330467224E+00 0.99992787837982178E+00
0.36749979853630066E+00 0.10006433725357056E+01
0.37249979376792908E+00 0.99936562776565552E+00
0.37749978899955750E+00 0.99932372570037842E+00
0.38249978423118591E+00 0.99962002038955688E+00
0.38749977946281433E+00 0.99973595142364502E+00
0.39249977469444275E+00 0.99979233741760254E+00
0.39749976992607117E+00 0.99976474046707153E+00
0.40249976515769958E+00 0.99937856197357178E+00
0.40749976038932800E+00 0.99982684850692749E+00
0.41249975562095642E+00 0.99884366989135742E+00
0.41749975085258484E+00 0.99910986423492432E+00
0.42249974608421326E+00 0.99905323982238770E+00
0.42749974131584167E+00 0.99905925989151001E+00
0.43249973654747009E+00 0.99954742193222046E+00
0.43749973177909851E+00 0.10001708269119263E+01
0.44249972701072693E+00 0.10002906322479248E+01
0.44749972224235535E+00 0.10001268386840820E+01
0.45249971747398376E+00 0.99981915950775146E+00
0.45749971270561218E+00 0.10008164644241333E+01
0.46249970793724060E+00 0.10001522302627563E+01
0.46749970316886902E+00 0.10003260374069214E+01
0.47249969840049744E+00 0.10000878572463989E+01
0.47749969363212585E+00 0.99998986721038818E+00
0.48249968886375427E+00 0.10000243186950684E+01
0.48749968409538269E+00 0.10004230737686157E+01
0.49249967932701111E+00 0.10008784532546997E+01
0.49749967455863953E+00 0.10010043382644653E+01
0.50249969959259033E+00 0.10010081529617310E+01
0.50749969482421875E+00 0.10008109807968140E+01
0.51249969005584717E+00 0.10002902746200562E+01
0.51749968528747559E+00 0.10000158548355103E+01
0.52249968051910400E+00 0.99990612268447876E+00
0.52749967575073242E+00 0.99993222951889038E+00
0.53249967098236084E+00 0.99999547004699707E+00
0.53749966621398926E+00 0.10000853538513184E+01
0.54249966144561768E+00 0.10002065896987915E+01
0.54749965667724609E+00 0.10001600980758667E+01
0.55249965190887451E+00 0.99981737136840820E+00
0.55749964714050293E+00 0.99963533878326416E+00
0.56249964237213135E+00 0.99982315301895142E+00
0.56749963760375977E+00 0.99994450807571411E+00
0.57249963283538818E+00 0.99987185001373291E+00
0.57749962806701660E+00 0.99979943037033081E+00
0.58249962329864502E+00 0.99984341859817505E+00
0.58749961853027344E+00 0.10001206398010254E+01
0.59249961376190186E+00 0.10002948045730591E+01
0.59749960899353027E+00 0.10003020763397217E+01
0.60249960422515869E+00 0.10001424551010132E+01
0.60749959945678711E+00 0.10001065731048584E+01
0.61249959468841553E+00 0.10000659227371216E+01
0.61749958992004395E+00 0.99996250867843628E+00
0.62249958515167236E+00 0.99985063076019287E+00
0.62749958038330078E+00 0.99976813793182373E+00
0.63249957561492920E+00 0.99968975782394409E+00
0.63749957084655762E+00 0.99943995475769043E+00
0.64249956607818604E+00 0.10004129409790039E+01
0.64749956130981445E+00 0.99957907199859619E+00
0.65249955654144287E+00 0.99998742341995239E+00
0.65749955177307129E+00 0.10000524520874023E+01
0.66249954700469971E+00 0.99986100196838379E+00
0.66749954223632812E+00 0.99958837032318115E+00
0.67249953746795654E+00 0.99886125326156616E+00
0.67749953269958496E+00 0.99841642379760742E+00
0.68249952793121338E+00 0.99854642152786255E+00
0.68749952316284180E+00 0.10001630783081055E+01
0.69249951839447021E+00 0.10012769699096680E+01
0.69749951362609863E+00 0.10017430782318115E+01
0.70249950885772705E+00 0.10027184486389160E+01
0.70749950408935547E+00 0.10014147758483887E+01
0.71249949932098389E+00 0.10001543760299683E+01
0.71749949455261230E+00 0.99964588880538940E+00
0.72249948978424072E+00 0.99963194131851196E+00
0.72749948501586914E+00 0.99965983629226685E+00
0.73249948024749756E+00 0.99959015846252441E+00
0.73749947547912598E+00 0.99916762113571167E+00
0.74249947071075439E+00 0.99991828203201294E+00
0.74749946594238281E+00 0.99889671802520752E+00
0.75249946117401123E+00 0.99906581640243530E+00
0.75749945640563965E+00 0.99931502342224121E+00
0.76249945163726807E+00 0.10001492500305176E+01
0.76749944686889648E+00 0.99914574623107910E+00
0.77249944210052490E+00 0.99969792366027832E+00
0.77749943733215332E+00 0.10009574890136719E+01
0.78249943256378174E+00 0.10003008842468262E+01
0.78749942779541016E+00 0.10007253885269165E+01
0.79249942302703857E+00 0.10001159906387329E+01
0.79749941825866699E+00 0.99962329864501953E+00
0.80249941349029541E+00 0.99932795763015747E+00
0.80749940872192383E+00 0.99944311380386353E+00
0.81249940395355225E+00 0.99976181983947754E+00
0.81749939918518066E+00 0.99990910291671753E+00
0.82249939441680908E+00 0.99996751546859741E+00
0.82749938964843750E+00 0.10000772476196289E+01
0.83249938488006592E+00 0.10003037452697754E+01
0.83749938011169434E+00 0.10006717443466187E+01
0.84249937534332275E+00 0.10008535385131836E+01
0.84749937057495117E+00 0.10008502006530762E+01
0.85249936580657959E+00 0.10002955198287964E+01
0.85749936103820801E+00 0.99956738948822021E+00
0.86249935626983643E+00 0.99937719106674194E+00
0.86749935150146484E+00 0.99987858533859253E+00
0.87249934673309326E+00 0.10001678466796875E+01
0.87749934196472168E+00 0.10001925230026245E+01
0.88249933719635010E+00 0.10001519918441772E+01
0.88749933242797852E+00 0.10001910924911499E+01
0.89249932765960693E+00 0.10002181529998779E+01
0.89749932289123535E+00 0.10002018213272095E+01
0.90249931812286377E+00 0.10002962350845337E+01
0.90749931335449219E+00 0.10004144906997681E+01
0.91249930858612061E+00 0.10004125833511353E+01
0.91749930381774902E+00 0.10002843141555786E+01
0.92249929904937744E+00 0.10000761747360229E+01
0.92749929428100586E+00 0.99989008903503418E+00
0.93249928951263428E+00 0.99970889091491699E+00
0.93749928474426270E+00 0.99955856800079346E+00
0.94249927997589111E+00 0.99947136640548706E+00
0.94749927520751953E+00 0.99943268299102783E+00
0.95249927043914795E+00 0.99948048591613770E+00
0.95749926567077637E+00 0.99956411123275757E+00
0.96249926090240479E+00 0.99970930814743042E+00
0.96749925613403320E+00 0.99986505508422852E+00
0.97249925136566162E+00 0.99996280670166016E+00
0.97749924659729004E+00 0.99996024370193481E+00
0.98249924182891846E+00 0.99993044137954712E+00
0.98749923706054688E+00 0.99992769956588745E+00
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghm4/temperature.dat <==
0.24999999441206455E-02 0.67715339660644531E+01
0.74999998323619366E-02 0.67719721794128418E+01
0.12500000186264515E-01 0.67676286697387695E+01
0.17500000074505806E-01 0.67588567733764648E+01
0.22500000894069672E-01 0.67500834465026855E+01
0.27500001713633537E-01 0.67400412559509277E+01
0.32500002533197403E-01 0.67321662902832031E+01
0.37500001490116119E-01 0.67289471626281738E+01
0.42500000447034836E-01 0.67292037010192871E+01
0.47499999403953552E-01 0.67254762649536133E+01
0.52499998360872269E-01 0.67220602035522461E+01
0.57499997317790985E-01 0.67243275642395020E+01
0.62499996274709702E-01 0.67298388481140137E+01
0.67499995231628418E-01 0.67328906059265137E+01
0.72499997913837433E-01 0.67377967834472656E+01
0.77500000596046448E-01 0.67397255897521973E+01
0.82500003278255463E-01 0.67387256622314453E+01
0.87500005960464478E-01 0.67318511009216309E+01
0.92500008642673492E-01 0.67293949127197266E+01
0.97500011324882507E-01 0.67323331832885742E+01
0.10250001400709152E+00 0.67340354919433594E+01
0.10750001668930054E+00 0.67316975593566895E+01
0.11250001937150955E+00 0.67235860824584961E+01
0.11750002205371857E+00 0.67217130661010742E+01
0.12250002473592758E+00 0.67222299575805664E+01
0.12750002741813660E+00 0.67269425392150879E+01
0.13250002264976501E+00 0.67310338020324707E+01
0.13750001788139343E+00 0.67327628135681152E+01
0.14250001311302185E+00 0.67353506088256836E+01
0.14750000834465027E+00 0.67361969947814941E+01
0.15250000357627869E+00 0.67331676483154297E+01
0.15749999880790710E+00 0.67262601852416992E+01
0.16249999403953552E+00 0.67243533134460449E+01
0.16749998927116394E+00 0.67236356735229492E+01
0.17249998450279236E+00 0.67335977554321289E+01
0.17749997973442078E+00 0.67393679618835449E+01
0.18249997496604919E+00 0.67398414611816406E+01
0.18749997019767761E+00 0.67387299537658691E+01
0.19249996542930603E+00 0.67396740913391113E+01
0.19749996066093445E+00 0.67436575889587402E+01
0.20249995589256287E+00 0.67448120117187500E+01
0.20749995112419128E+00 0.67319579124450684E+01
0.21249994635581970E+00 0.67324433326721191E+01
0.21749994158744812E+00 0.67301697731018066E+01
0.22249993681907654E+00 0.67371053695678711E+01
0.22749993205070496E+00 0.67326960563659668E+01
0.23249992728233337E+00 0.64689927101135254E+01
0.23749992251396179E+00 0.50666532516479492E+01
0.24249991774559021E+00 0.40308537483215332E+01
0.24749991297721863E+00 0.39976556301116943E+01
0.25249990820884705E+00 0.40001878738403320E+01
0.25749990344047546E+00 0.40025143623352051E+01
0.26249989867210388E+00 0.40017457008361816E+01
0.26749989390373230E+00 0.40015907287597656E+01
0.27249988913536072E+00 0.39977748394012451E+01
0.27749988436698914E+00 0.39966661930084229E+01
0.28249987959861755E+00 0.39965152740478516E+01
0.28749987483024597E+00 0.39964070320129395E+01
0.29249987006187439E+00 0.39961380958557129E+01
0.29749986529350281E+00 0.39946482181549072E+01
0.30249986052513123E+00 0.39942510128021240E+01
0.30749985575675964E+00 0.39944670200347900E+01
0.31249985098838806E+00 0.39955880641937256E+01
0.31749984622001648E+00 0.39972395896911621E+01
0.32249984145164490E+00 0.39991567134857178E+01
0.32749983668327332E+00 0.40001468658447266E+01
0.33249983191490173E+00 0.39996130466461182E+01
0.33749982714653015E+00 0.39988555908203125E+01
0.34249982237815857E+00 0.39991550445556641E+01
0.34749981760978699E+00 0.39994144439697266E+01
0.35249981284141541E+00 0.40008049011230469E+01
0.35749980807304382E+00 0.40026836395263672E+01
0.36249980330467224E+00 0.40030360221862793E+01
0.36749979853630066E+00 0.40336542129516602E+01
0.37249979376792908E+00 0.39987645149230957E+01
0.37749978899955750E+00 0.39996352195739746E+01
0.38249978423118591E+00 0.40025830268859863E+01
0.38749977946281433E+00 0.40028314590454102E+01
0.39249977469444275E+00 0.40021958351135254E+01
0.39749976992607117E+00 0.40014925003051758E+01
0.40249976515769958E+00 0.40009398460388184E+01
0.40749976038932800E+00 0.39921238422393799E+01
0.41249975562095642E+00 0.39923954010009766E+01
0.41749975085258484E+00 0.39921708106994629E+01
0.42249974608421326E+00 0.39945540428161621E+01
0.42749974131584167E+00 0.39967100620269775E+01
0.43249973654747009E+00 0.39985654354095459E+01
0.43749973177909851E+00 0.40019364356994629E+01
0.44249972701072693E+00 0.40021228790283203E+01
0.44749972224235535E+00 0.40006647109985352E+01
0.45249971747398376E+00 0.39984593391418457E+01
0.45749971270561218E+00 0.39953844547271729E+01
0.46249970793724060E+00 0.39970514774322510E+01
0.46749970316886902E+00 0.39960081577301025E+01
0.47249969840049744E+00 0.39946544170379639E+01
0.47749969363212585E+00 0.39942989349365234E+01
0.48249968886375427E+00 0.39944498538970947E+01
0.48749968409538269E+00 0.39970893859863281E+01
0.49249967932701111E+00 0.40016546249389648E+01
0.49749967455863953E+00 0.40044064521789551E+01
0.50249969959259033E+00 0.40052285194396973E+01
0.50749969482421875E+00 0.40042600631713867E+01
0.51249969005584717E+00 0.40014233589172363E+01
0.51749968528747559E+00 0.40013599395751953E+01
0.52249968051910400E+00 0.40019135475158691E+01
0.52749967575073242E+00 0.40025005340576172E+01
0.53249967098236084E+00 0.40011138916015625E+01
0.53749966621398926E+00 0.40002546310424805E+01
0.54249966144561768E+00 0.40000939369201660E+01
0.54749965667724609E+00 0.39996545314788818E+01
0.55249965190887451E+00 0.39974751472473145E+01
0.55749964714050293E+00 0.39962713718414307E+01
0.56249964237213135E+00 0.39959223270416260E+01
0.56749963760375977E+00 0.39952695369720459E+01
0.57249963283538818E+00 0.39940848350524902E+01
0.57749962806701660E+00 0.39945037364959717E+01
0.58249962329864502E+00 0.39966342449188232E+01
0.58749961853027344E+00 0.39988083839416504E+01
0.59249961376190186E+00 0.39994671344757080E+01
0.59749960899353027E+00 0.39989171028137207E+01
0.60249960422515869E+00 0.39981873035430908E+01
0.60749959945678711E+00 0.39982113838195801E+01
0.61249959468841553E+00 0.39987280368804932E+01
0.61749958992004395E+00 0.39991281032562256E+01
0.62249958515167236E+00 0.39998092651367188E+01
0.62749958038330078E+00 0.40002326965332031E+01
0.63249957561492920E+00 0.40003991127014160E+01
0.63749957084655762E+00 0.40006613731384277E+01
0.64249956607818604E+00 0.40043849945068359E+01
0.64749956130981445E+00 0.40020442008972168E+01
0.65249955654144287E+00 0.40028553009033203E+01
0.65749955177307129E+00 0.40039310455322266E+01
0.66249954700469971E+00 0.40036177635192871E+01
0.66749954223632812E+00 0.40023703575134277E+01
0.67249953746795654E+00 0.39994614124298096E+01
0.67749953269958496E+00 0.39980771541595459E+01
0.68249952793121338E+00 0.39975802898406982E+01
0.68749952316284180E+00 0.40047254562377930E+01
0.69249951839447021E+00 0.40108389854431152E+01
0.69749951362609863E+00 0.40158557891845703E+01
0.70249950885772705E+00 0.40148544311523438E+01
0.70749950408935547E+00 0.40154919624328613E+01
0.71249949932098389E+00 0.40050163269042969E+01
0.71749949455261230E+00 0.39991514682769775E+01
0.72249948978424072E+00 0.39977161884307861E+01
0.72749948501586914E+00 0.39967861175537109E+01
0.73249948024749756E+00 0.39959397315979004E+01
0.73749947547912598E+00 0.39946272373199463E+01
0.74249947071075439E+00 0.39902882575988770E+01
0.74749946594238281E+00 0.39923882484436035E+01
0.75249946117401123E+00 0.39930756092071533E+01
0.75749945640563965E+00 0.39961724281311035E+01
0.76249945163726807E+00 0.40097398757934570E+01
0.76749944686889648E+00 0.40008482933044434E+01
0.77249944210052490E+00 0.40023145675659180E+01
0.77749943733215332E+00 0.39994378089904785E+01
0.78249943256378174E+00 0.40051689147949219E+01
0.78749942779541016E+00 0.40065436363220215E+01
0.79249942302703857E+00 0.40020222663879395E+01
0.79749941825866699E+00 0.39973497390747070E+01
0.80249941349029541E+00 0.39945957660675049E+01
0.80749940872192383E+00 0.39939284324645996E+01
0.81249940395355225E+00 0.39961783885955811E+01
0.81749939918518066E+00 0.39991641044616699E+01
0.82249939441680908E+00 0.40009694099426270E+01
0.82749938964843750E+00 0.40032510757446289E+01
0.83249938488006592E+00 0.40056104660034180E+01
0.83749938011169434E+00 0.40076870918273926E+01
0.84249937534332275E+00 0.40085506439208984E+01
0.84749937057495117E+00 0.40082683563232422E+01
0.85249936580657959E+00 0.40035657882690430E+01
0.85749936103820801E+00 0.39982993602752686E+01
0.86249935626983643E+00 0.39969222545623779E+01
0.86749935150146484E+00 0.39997041225433350E+01
0.87249934673309326E+00 0.40008749961853027E+01
0.87749934196472168E+00 0.40007295608520508E+01
0.88249933719635010E+00 0.39992868900299072E+01
0.88749933242797852E+00 0.39975488185882568E+01
0.89249932765960693E+00 0.39964790344238281E+01
0.89749932289123535E+00 0.39960196018218994E+01
0.90249931812286377E+00 0.39967460632324219E+01
0.90749931335449219E+00 0.39977085590362549E+01
0.91249930858612061E+00 0.39978363513946533E+01
0.91749930381774902E+00 0.39979724884033203E+01
0.92249929904937744E+00 0.39977433681488037E+01
0.92749929428100586E+00 0.39976501464843750E+01
0.93249928951263428E+00 0.39976716041564941E+01
0.93749928474426270E+00 0.39976375102996826E+01
0.94249927997589111E+00 0.39976456165313721E+01
0.94749927520751953E+00 0.39974193572998047E+01
0.95249927043914795E+00 0.39972143173217773E+01
0.95749926567077637E+00 0.39967021942138672E+01
0.96249926090240479E+00 0.39963800907135010E+01
0.96749925613403320E+00 0.39965693950653076E+01
0.97249925136566162E+00 0.39972972869873047E+01
0.97749924659729004E+00 0.39981577396392822E+01
0.98249924182891846E+00 0.39985876083374023E+01
0.98749923706054688E+00 0.39990286827087402E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghm4/velocity.dat <==
0.24999999441206455E-02 -.35368633689358830E-03
0.74999998323619366E-02 -.87393511785194278E-03
0.12500000186264515E-01 -.61258801724761724E-03
0.17500000074505806E-01 -.40791064384393394E-03
0.22500000894069672E-01 -.55552809499204159E-03
0.27500001713633537E-01 -.13014976866543293E-02
0.32500002533197403E-01 -.15893075615167618E-02
0.37500001490116119E-01 -.16379221342504025E-02
0.42500000447034836E-01 -.16115884063765407E-02
0.47499999403953552E-01 -.24411007761955261E-02
0.52499998360872269E-01 -.14073144411668181E-02
0.57499997317790985E-01 0.98020094446837902E-03
0.62499996274709702E-01 0.27692134026437998E-02
0.67499995231628418E-01 0.30990641098469496E-02
0.72499997913837433E-01 0.21112086251378059E-02
0.77500000596046448E-01 0.17528987955302000E-02
0.82500003278255463E-01 0.11299679754301906E-02
0.87500005960464478E-01 -.97420148085802794E-03
0.92500008642673492E-01 -.24230035487562418E-02
0.97500011324882507E-01 -.33766054548323154E-02
0.10250001400709152E+00 -.29087590519338846E-02
0.10750001668930054E+00 -.12935834238305688E-02
0.11250001937150955E+00 0.10464072693139315E-02
0.11750002205371857E+00 0.13857112498953938E-02
0.12250002473592758E+00 0.11493000201880932E-02
0.12750002741813660E+00 0.58377376990392804E-03
0.13250002264976501E+00 0.15179690672084689E-02
0.13750001788139343E+00 0.17694135894998908E-02
0.14250001311302185E+00 0.14567230828106403E-02
0.14750000834465027E+00 0.13676478993147612E-02
0.15250000357627869E+00 0.23337781894952059E-02
0.15749999880790710E+00 0.41750334203243256E-02
0.16249999403953552E+00 0.39244676008820534E-02
0.16749998927116394E+00 0.25800373405218124E-02
0.17249998450279236E+00 -.13758221175521612E-02
0.17749997973442078E+00 -.33507307525724173E-02
0.18249997496604919E+00 -.34285420551896095E-02
0.18749997019767761E+00 -.18659967463463545E-02
0.19249996542930603E+00 0.31423687469214201E-02
0.19749996066093445E+00 0.46709510497748852E-02
0.20249995589256287E+00 0.31957882456481457E-02
0.20749995112419128E+00 -.13754692627117038E-02
0.21249994635581970E+00 -.11794662568718195E-02
0.21749994158744812E+00 0.10239896364510059E-02
0.22249993681907654E+00 0.22367171477526426E-02
0.22749993205070496E+00 -.51180985756218433E-02
0.23249992728233337E+00 -.90099170804023743E-01
0.23749992251396179E+00 -.59180217981338501E+00
0.24249991774559021E+00 -.98359537124633789E+00
0.24749991297721863E+00 -.10013201236724854E+01
0.25249990820884705E+00 -.10017477273941040E+01
0.25749990344047546E+00 -.10017900466918945E+01
0.26249989867210388E+00 -.10033923387527466E+01
0.26749989390373230E+00 -.10011489391326904E+01
0.27249988913536072E+00 -.99987614154815674E+00
0.27749988436698914E+00 -.99991476535797119E+00
0.28249987959861755E+00 -.10010861158370972E+01
0.28749987483024597E+00 -.10015883445739746E+01
0.29249987006187439E+00 -.10017812252044678E+01
0.29749986529350281E+00 -.10012602806091309E+01
0.30249986052513123E+00 -.10009998083114624E+01
0.30749985575675964E+00 -.10009505748748779E+01
0.31249985098838806E+00 -.10009273290634155E+01
0.31749984622001648E+00 -.10007499456405640E+01
0.32249984145164490E+00 -.10003268718719482E+01
0.32749983668327332E+00 -.99970573186874390E+00
0.33249983191490173E+00 -.99892616271972656E+00
0.33749982714653015E+00 -.99832671880722046E+00
0.34249982237815857E+00 -.99805259704589844E+00
0.34749981760978699E+00 -.99806827306747437E+00
0.35249981284141541E+00 -.99839109182357788E+00
0.35749980807304382E+00 -.99891418218612671E+00
0.36249980330467224E+00 -.99941909313201904E+00
0.36749979853630066E+00 -.99354082345962524E+00
0.37249979376792908E+00 -.99961560964584351E+00
0.37749978899955750E+00 -.10000128746032715E+01
0.38249978423118591E+00 -.10011209249496460E+01
0.38749977946281433E+00 -.10012584924697876E+01
0.39249977469444275E+00 -.10014533996582031E+01
0.39749976992607117E+00 -.10019242763519287E+01
0.40249976515769958E+00 -.10023812055587769E+01
0.40749976038932800E+00 -.10011682510375977E+01
0.41249975562095642E+00 -.10013242959976196E+01
0.41749975085258484E+00 -.10010519027709961E+01
0.42249974608421326E+00 -.10007985830307007E+01
0.42749974131584167E+00 -.10000573396682739E+01
0.43249973654747009E+00 -.99897211790084839E+00
0.43749973177909851E+00 -.99921596050262451E+00
0.44249972701072693E+00 -.99987822771072388E+00
0.44749972224235535E+00 -.10002579689025879E+01
0.45249971747398376E+00 -.99988979101181030E+00
0.45749971270561218E+00 -.99888139963150024E+00
0.46249970793724060E+00 -.10000400543212891E+01
0.46749970316886902E+00 -.99960559606552124E+00
0.47249969840049744E+00 -.99901300668716431E+00
0.47749969363212585E+00 -.99905276298522949E+00
0.48249968886375427E+00 -.99912428855895996E+00
0.48749968409538269E+00 -.10000649690628052E+01
0.49249967932701111E+00 -.10011546611785889E+01
0.49749967455863953E+00 -.10011899471282959E+01
0.50249969959259033E+00 -.10010170936584473E+01
0.50749969482421875E+00 -.10005378723144531E+01
0.51249969005584717E+00 -.99921566247940063E+00
0.51749968528747559E+00 -.99908989667892456E+00
0.52249968051910400E+00 -.99942189455032349E+00
0.52749967575073242E+00 -.10004327297210693E+01
0.53249967098236084E+00 -.10009090900421143E+01
0.53749966621398926E+00 -.10011053085327148E+01
0.54249966144561768E+00 -.10011528730392456E+01
0.54749965667724609E+00 -.10009504556655884E+01
0.55249965190887451E+00 -.10004234313964844E+01
0.55749964714050293E+00 -.10008538961410522E+01
0.56249964237213135E+00 -.10012466907501221E+01
0.56749963760375977E+00 -.10009808540344238E+01
0.57249963283538818E+00 -.10002264976501465E+01
0.57749962806701660E+00 -.10001343488693237E+01
0.58249962329864502E+00 -.10000079870223999E+01
0.58749961853027344E+00 -.99947285652160645E+00
0.59249961376190186E+00 -.99921286106109619E+00
0.59749960899353027E+00 -.99983078241348267E+00
0.60249960422515869E+00 -.10007649660110474E+01
0.60749959945678711E+00 -.10008552074432373E+01
0.61249959468841553E+00 -.10005887746810913E+01
0.61749958992004395E+00 -.99991452693939209E+00
0.62249958515167236E+00 -.99978661537170410E+00
0.62749958038330078E+00 -.10001574754714966E+01
0.63249957561492920E+00 -.10004429817199707E+01
0.63749957084655762E+00 -.10001200437545776E+01
0.64249956607818604E+00 -.99718159437179565E+00
0.64749956130981445E+00 -.99954462051391602E+00
0.65249955654144287E+00 -.99970102310180664E+00
0.65749955177307129E+00 -.99998283386230469E+00
0.66249954700469971E+00 -.10001752376556396E+01
0.66749954223632812E+00 -.10003881454467773E+01
0.67249953746795654E+00 -.99910187721252441E+00
0.67749953269958496E+00 -.99906259775161743E+00
0.68249952793121338E+00 -.99964368343353271E+00
0.68749952316284180E+00 -.10029451847076416E+01
0.69249951839447021E+00 -.10028812885284424E+01
0.69749951362609863E+00 -.10013097524642944E+01
0.70249950885772705E+00 -.10000281333923340E+01
0.70749950408935547E+00 -.10012308359146118E+01
0.71249949932098389E+00 -.99915862083435059E+00
0.71749949455261230E+00 -.99899607896804810E+00
0.72249948978424072E+00 -.99918347597122192E+00
0.72749948501586914E+00 -.99941593408584595E+00
0.73249948024749756E+00 -.99965608119964600E+00
0.73749947547912598E+00 -.99938756227493286E+00
0.74249947071075439E+00 -.99792373180389404E+00
0.74749946594238281E+00 -.99858820438385010E+00
0.75249946117401123E+00 -.99802416563034058E+00
0.75749945640563965E+00 -.99710184335708618E+00
0.76249945163726807E+00 -.10012388229370117E+01
0.76749944686889648E+00 -.99963849782943726E+00
0.77249944210052490E+00 -.10002423524856567E+01
0.77749943733215332E+00 -.99992948770523071E+00
0.78249943256378174E+00 -.10005048513412476E+01
0.78749942779541016E+00 -.10016864538192749E+01
0.79249942302703857E+00 -.99964147806167603E+00
0.79749941825866699E+00 -.99906653165817261E+00
0.80249941349029541E+00 -.99996566772460938E+00
0.80749940872192383E+00 -.10004268884658813E+01
0.81249940395355225E+00 -.10012359619140625E+01
0.81749939918518066E+00 -.10014141798019409E+01
0.82249939441680908E+00 -.10009702444076538E+01
0.82749938964843750E+00 -.99981552362442017E+00
0.83249938488006592E+00 -.99844378232955933E+00
0.83749938011169434E+00 -.99744415283203125E+00
0.84249937534332275E+00 -.99765348434448242E+00
0.84749937057495117E+00 -.99778437614440918E+00
0.85249936580657959E+00 -.99744421243667603E+00
0.85749936103820801E+00 -.99709570407867432E+00
0.86249935626983643E+00 -.99773108959197998E+00
0.86749935150146484E+00 -.99955821037292480E+00
0.87249934673309326E+00 -.10004602670669556E+01
0.87749934196472168E+00 -.10004841089248657E+01
0.88249933719635010E+00 -.99998998641967773E+00
0.88749933242797852E+00 -.99969023466110229E+00
0.89249932765960693E+00 -.99980479478836060E+00
0.89749932289123535E+00 -.99995732307434082E+00
0.90249931812286377E+00 -.10002791881561279E+01
0.90749931335449219E+00 -.10006352663040161E+01
0.91249930858612061E+00 -.10007225275039673E+01
0.91749930381774902E+00 -.10008782148361206E+01
0.92249929904937744E+00 -.10009086132049561E+01
0.92749929428100586E+00 -.10008444786071777E+01
0.93249928951263428E+00 -.10006997585296631E+01
0.93749928474426270E+00 -.10006152391433716E+01
0.94249927997589111E+00 -.10006986856460571E+01
0.94749927520751953E+00 -.10009760856628418E+01
0.95249927043914795E+00 -.10013693571090698E+01
0.95749926567077637E+00 -.10014928579330444E+01
0.96249926090240479E+00 -.10013809204101562E+01
0.96749925613403320E+00 -.10011701583862305E+01
0.97249925136566162E+00 -.10008436441421509E+01
0.97749924659729004E+00 -.10005880594253540E+01
0.98249924182891846E+00 -.10004787445068359E+01
0.98749923706054688E+00 -.10003461837768555E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghm54/density.dat <==
0.24999999441206455E-02 0.12691985368728638E+01
0.74999998323619366E-02 0.12693116664886475E+01
0.12500000186264515E-01 0.12700556516647339E+01
0.17500000074505806E-01 0.12718051671981812E+01
0.22500000894069672E-01 0.12741836309432983E+01
0.27500001713633537E-01 0.12763235569000244E+01
0.32500002533197403E-01 0.12776576280593872E+01
0.37500001490116119E-01 0.12782258987426758E+01
0.42500000447034836E-01 0.12783542871475220E+01
0.47499999403953552E-01 0.12783353328704834E+01
0.52499998360872269E-01 0.12781352996826172E+01
0.57499997317790985E-01 0.12778056859970093E+01
0.62499996274709702E-01 0.12775470018386841E+01
0.67499995231628418E-01 0.12773991823196411E+01
0.72499997913837433E-01 0.12773139476776123E+01
0.77500000596046448E-01 0.12772731781005859E+01
0.82500003278255463E-01 0.12772724628448486E+01
0.87500005960464478E-01 0.12773281335830688E+01
0.92500008642673492E-01 0.12773872613906860E+01
0.97500011324882507E-01 0.12773939371109009E+01
0.10250001400709152E+00 0.12773826122283936E+01
0.10750001668930054E+00 0.12774122953414917E+01
0.11250001937150955E+00 0.12774835824966431E+01
0.11750002205371857E+00 0.12774859666824341E+01
0.12250002473592758E+00 0.12774045467376709E+01
0.12750002741813660E+00 0.12773644924163818E+01
0.13250002264976501E+00 0.12774161100387573E+01
0.13750001788139343E+00 0.12774819135665894E+01
0.14250001311302185E+00 0.12774466276168823E+01
0.14750000834465027E+00 0.12773218154907227E+01
0.15250000357627869E+00 0.12773259878158569E+01
0.15749999880790710E+00 0.12774831056594849E+01
0.16249999403953552E+00 0.12775201797485352E+01
0.16749998927116394E+00 0.12773687839508057E+01
0.17249998450279236E+00 0.12772715091705322E+01
0.17749997973442078E+00 0.12773505449295044E+01
0.18249997496604919E+00 0.12775866985321045E+01
0.18749997019767761E+00 0.12775515317916870E+01
0.19249996542930603E+00 0.12772313356399536E+01
0.19749996066093445E+00 0.12771775722503662E+01
0.20249995589256287E+00 0.12774772644042969E+01
0.20749995112419128E+00 0.12776232957839966E+01
0.21249994635581970E+00 0.12774487733840942E+01
0.21749994158744812E+00 0.12771462202072144E+01
0.22249993681907654E+00 0.12775397300720215E+01
0.22749993205070496E+00 0.12772862911224365E+01
0.23249992728233337E+00 0.12513872385025024E+01
0.23749992251396179E+00 0.11108748912811279E+01
0.24249991774559021E+00 0.10053942203521729E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghm54/temperature.dat <==
0.24999999441206455E-02 0.67802400588989258E+01
0.74999998323619366E-02 0.67794837951660156E+01
0.12500000186264515E-01 0.67753772735595703E+01
0.17500000074505806E-01 0.67661628723144531E+01
0.22500000894069672E-01 0.67536845207214355E+01
0.27500001713633537E-01 0.67423038482666016E+01
0.32500002533197403E-01 0.67350301742553711E+01
0.37500001490116119E-01 0.67320318222045898E+01
0.42500000447034836E-01 0.67316198348999023E+01
0.47499999403953552E-01 0.67318110466003418E+01
0.52499998360872269E-01 0.67325673103332520E+01
0.57499997317790985E-01 0.67340583801269531E+01
0.62499996274709702E-01 0.67355880737304688E+01
0.67499995231628418E-01 0.67368445396423340E+01
0.72499997913837433E-01 0.67372446060180664E+01
0.77500000596046448E-01 0.67369103431701660E+01
0.82500003278255463E-01 0.67367916107177734E+01
0.87500005960464478E-01 0.67370386123657227E+01
0.92500008642673492E-01 0.67370476722717285E+01
0.97500011324882507E-01 0.67366347312927246E+01
0.10250001400709152E+00 0.67359962463378906E+01
0.10750001668930054E+00 0.67360844612121582E+01
0.11250001937150955E+00 0.67367835044860840E+01
0.11750002205371857E+00 0.67368478775024414E+01
0.12250002473592758E+00 0.67360987663269043E+01
0.12750002741813660E+00 0.67357821464538574E+01
0.13250002264976501E+00 0.67364931106567383E+01
0.13750001788139343E+00 0.67373380661010742E+01
0.14250001311302185E+00 0.67370548248291016E+01
0.14750000834465027E+00 0.67357850074768066E+01
0.15250000357627869E+00 0.67358469963073730E+01
0.15749999880790710E+00 0.67375221252441406E+01
0.16249999403953552E+00 0.67379202842712402E+01
0.16749998927116394E+00 0.67363290786743164E+01
0.17249998450279236E+00 0.67353191375732422E+01
0.17749997973442078E+00 0.67361655235290527E+01
0.18249997496604919E+00 0.67386956214904785E+01
0.18749997019767761E+00 0.67383384704589844E+01
0.19249996542930603E+00 0.67350187301635742E+01
0.19749996066093445E+00 0.67344965934753418E+01
0.20249995589256287E+00 0.67377443313598633E+01
0.20749995112419128E+00 0.67393064498901367E+01
0.21249994635581970E+00 0.67374114990234375E+01
0.21749994158744812E+00 0.67342681884765625E+01
0.22249993681907654E+00 0.67389216423034668E+01
0.22749993205070496E+00 0.67359132766723633E+01
0.23249992728233337E+00 0.64652700424194336E+01
0.23749992251396179E+00 0.50623474121093750E+01
0.24249991774559021E+00 0.40329051017761230E+01
0.24749991297721863E+00 0.40000100135803223E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghm54/velocity.dat <==
0.24999999441206455E-02 -.32696034395485185E-05
0.74999998323619366E-02 0.65846566030813847E-05
0.12500000186264515E-01 0.67085434238833841E-05
0.17500000074505806E-01 -.13847986338078044E-04
0.22500000894069672E-01 -.30774841434322298E-04
0.27500001713633537E-01 -.17617428966332227E-04
0.32500002533197403E-01 0.17153057342511602E-04
0.37500001490116119E-01 0.14330542398965918E-04
0.42500000447034836E-01 -.36407182051334530E-04
0.47499999403953552E-01 -.49733207561075687E-04
0.52499998360872269E-01 0.39484116314270068E-05
0.57499997317790985E-01 0.37257093936204910E-04
0.62499996274709702E-01 0.16171286461030832E-05
0.67499995231628418E-01 -.89623899839352816E-04
0.72499997913837433E-01 -.77457683801185340E-04
0.77500000596046448E-01 0.41044619138119742E-04
0.82500003278255463E-01 0.59880479966523126E-04
0.87500005960464478E-01 -.55416883697034791E-04
0.92500008642673492E-01 -.11147470650030300E-03
0.97500011324882507E-01 -.32481100788572803E-04
0.10250001400709152E+00 0.11154966341564432E-03
0.10750001668930054E+00 0.71893227868713439E-04
0.11250001937150955E+00 -.14808104606345296E-03
0.11750002205371857E+00 -.16687318566255271E-03
0.12250002473592758E+00 0.91029542090836912E-04
0.12750002741813660E+00 0.19662498380057514E-03
0.13250002264976501E+00 -.10541331903368700E-04
0.13750001788139343E+00 -.25800077128224075E-03
0.14250001311302185E+00 -.14007530990056694E-03
0.14750000834465027E+00 0.29833475127816200E-03
0.15250000357627869E+00 0.32141417614184320E-03
0.15749999880790710E+00 -.21801126422360539E-03
0.16249999403953552E+00 -.38541766116395593E-03
0.16749998927116394E+00 0.13819288869854063E-03
0.17249998450279236E+00 0.50682178698480129E-03
0.17749997973442078E+00 0.25865592760965228E-03
0.18249997496604919E+00 -.55069918744266033E-03
0.18749997019767761E+00 -.50081097288057208E-03
0.19249996542930603E+00 0.57002948597073555E-03
0.19749996066093445E+00 0.79029437620192766E-03
0.20249995589256287E+00 -.32589421607553959E-03
0.20749995112419128E+00 -.99725078325718641E-03
0.21249994635581970E+00 -.32000345527194440E-03
0.21749994158744812E+00 0.16868674429133534E-02
0.22249993681907654E+00 0.21778934169560671E-02
0.22749993205070496E+00 -.34152523148804903E-02
0.23249992728233337E+00 -.90064719319343567E-01
0.23749992251396179E+00 -.59318232536315918E+00
0.24249991774559021E+00 -.98277324438095093E+00
0.24749991297721863E+00 -.99999320507049561E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghmB1/density.dat <==
0.24999999441206455E-02 0.13963805437088013E+01
0.74999998323619366E-02 0.13654986619949341E+01
0.12500000186264515E-01 0.14009487628936768E+01
0.17500000074505806E-01 0.13926070928573608E+01
0.22500000894069672E-01 0.13685268163681030E+01
0.27500001713633537E-01 0.13404039144515991E+01
0.32500002533197403E-01 0.13605409860610962E+01
0.37500001490116119E-01 0.13298796415328979E+01
0.42500000447034836E-01 0.13006947040557861E+01
0.47499999403953552E-01 0.13509607315063477E+01
0.52499998360872269E-01 0.13257100582122803E+01
0.57499997317790985E-01 0.13583259582519531E+01
0.62499996274709702E-01 0.13065538406372070E+01
0.67499995231628418E-01 0.13270580768585205E+01
0.72499997913837433E-01 0.12600895166397095E+01
0.77500000596046448E-01 0.13615766763687134E+01
0.82500003278255463E-01 0.13349012136459351E+01
0.87500005960464478E-01 0.12996672391891479E+01
0.92500008642673492E-01 0.12726522684097290E+01
0.97500011324882507E-01 0.12363996505737305E+01
0.10250001400709152E+00 0.12993524074554443E+01
0.10750001668930054E+00 0.12444629669189453E+01
0.11250001937150955E+00 0.12754256725311279E+01
0.11750002205371857E+00 0.12625219821929932E+01
0.12250002473592758E+00 0.13164339065551758E+01
0.12750002741813660E+00 0.12462153434753418E+01
0.13250002264976501E+00 0.12444384098052979E+01
0.13750001788139343E+00 0.12362811565399170E+01
0.14250001311302185E+00 0.12592915296554565E+01
0.14750000834465027E+00 0.12694041728973389E+01
0.15250000357627869E+00 0.13040128946304321E+01
0.15749999880790710E+00 0.12040222883224487E+01
0.16249999403953552E+00 0.11622782945632935E+01
0.16749998927116394E+00 0.11489841938018799E+01
0.17249998450279236E+00 0.12347455024719238E+01
0.17749997973442078E+00 0.12176959514617920E+01
0.18249997496604919E+00 0.11389312744140625E+01
0.18749997019767761E+00 0.12125287055969238E+01
0.19249996542930603E+00 0.11988589763641357E+01
0.19749996066093445E+00 0.11890084743499756E+01
0.20249995589256287E+00 0.11756846904754639E+01
0.20749995112419128E+00 0.11645710468292236E+01
0.21249994635581970E+00 0.11244217157363892E+01
0.21749994158744812E+00 0.11307574510574341E+01
0.22249993681907654E+00 0.11556347608566284E+01
0.22749993205070496E+00 0.11328973770141602E+01
0.23249992728233337E+00 0.10721293687820435E+01
0.23749992251396179E+00 0.10631811618804932E+01
0.24249991774559021E+00 0.10836600065231323E+01
0.24749991297721863E+00 0.10120625495910645E+01
0.25249990820884705E+00 0.10960355997085571E+01
0.25749990344047546E+00 0.10259677171707153E+01
0.26249989867210388E+00 0.10277661085128784E+01
0.26749989390373230E+00 0.96620833873748779E+00
0.27249988913536072E+00 0.10481803417205811E+01
0.27749988436698914E+00 0.10908164978027344E+01
0.28249987959861755E+00 0.10810143947601318E+01
0.28749987483024597E+00 0.10912754535675049E+01
0.29249987006187439E+00 0.98849904537200928E+00
0.29749986529350281E+00 0.10636594295501709E+01
0.30249986052513123E+00 0.10362235307693481E+01
0.30749985575675964E+00 0.10473972558975220E+01
0.31249985098838806E+00 0.10394431352615356E+01
0.31749984622001648E+00 0.10546362400054932E+01
0.32249984145164490E+00 0.96245723962783813E+00
0.32749983668327332E+00 0.99418592453002930E+00
0.33249983191490173E+00 0.99475580453872681E+00
0.33749982714653015E+00 0.98340886831283569E+00
0.34249982237815857E+00 0.10510996580123901E+01
0.34749981760978699E+00 0.96027243137359619E+00
0.35249981284141541E+00 0.10976345539093018E+01
0.35749980807304382E+00 0.10187219381332397E+01
0.36249980330467224E+00 0.97043299674987793E+00
0.36749979853630066E+00 0.98937505483627319E+00
0.37249979376792908E+00 0.99247658252716064E+00
0.37749978899955750E+00 0.10951991081237793E+01
0.38249978423118591E+00 0.91333276033401489E+00
0.38749977946281433E+00 0.98605376482009888E+00
0.39249977469444275E+00 0.99999696016311646E+00
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghmB1/temperature.dat <==
0.24999999441206455E-02 0.68088541030883789E+01
0.74999998323619366E-02 0.61019530296325684E+01
0.12500000186264515E-01 0.62613692283630371E+01
0.17500000074505806E-01 0.60005221366882324E+01
0.22500000894069672E-01 0.60522713661193848E+01
0.27500001713633537E-01 0.59496998786926270E+01
0.32500002533197403E-01 0.59019451141357422E+01
0.37500001490116119E-01 0.62575645446777344E+01
0.42500000447034836E-01 0.61591386795043945E+01
0.47499999403953552E-01 0.62040214538574219E+01
0.52499998360872269E-01 0.62021098136901855E+01
0.57499997317790985E-01 0.59763836860656738E+01
0.62499996274709702E-01 0.62794847488403320E+01
0.67499995231628418E-01 0.67387957572937012E+01
0.72499997913837433E-01 0.63238992691040039E+01
0.77500000596046448E-01 0.64397559165954590E+01
0.82500003278255463E-01 0.59091358184814453E+01
0.87500005960464478E-01 0.68099145889282227E+01
0.92500008642673492E-01 0.63951272964477539E+01
0.97500011324882507E-01 0.63330073356628418E+01
0.10250001400709152E+00 0.64190874099731445E+01
0.10750001668930054E+00 0.63825001716613770E+01
0.11250001937150955E+00 0.70514268875122070E+01
0.11750002205371857E+00 0.66754956245422363E+01
0.12250002473592758E+00 0.65138034820556641E+01
0.12750002741813660E+00 0.66128773689270020E+01
0.13250002264976501E+00 0.63818078041076660E+01
0.13750001788139343E+00 0.62228369712829590E+01
0.14250001311302185E+00 0.65131020545959473E+01
0.14750000834465027E+00 0.66774320602416992E+01
0.15250000357627869E+00 0.66222391128540039E+01
0.15749999880790710E+00 0.66426000595092773E+01
0.16249999403953552E+00 0.66619300842285156E+01
0.16749998927116394E+00 0.65657300949096680E+01
0.17249998450279236E+00 0.67487869262695312E+01
0.17749997973442078E+00 0.65088644027709961E+01
0.18249997496604919E+00 0.63000769615173340E+01
0.18749997019767761E+00 0.64663786888122559E+01
0.19249996542930603E+00 0.63746480941772461E+01
0.19749996066093445E+00 0.62303071022033691E+01
0.20249995589256287E+00 0.58074154853820801E+01
0.20749995112419128E+00 0.61573386192321777E+01
0.21249994635581970E+00 0.63290400505065918E+01
0.21749994158744812E+00 0.63412332534790039E+01
0.22249993681907654E+00 0.62759160995483398E+01
0.22749993205070496E+00 0.63095054626464844E+01
0.23249992728233337E+00 0.66300377845764160E+01
0.23749992251396179E+00 0.58337588310241699E+01
0.24249991774559021E+00 0.58499307632446289E+01
0.24749991297721863E+00 0.57679543495178223E+01
0.25249990820884705E+00 0.56405844688415527E+01
0.25749990344047546E+00 0.61879653930664062E+01
0.26249989867210388E+00 0.52552042007446289E+01
0.26749989390373230E+00 0.46972651481628418E+01
0.27249988913536072E+00 0.55875492095947266E+01
0.27749988436698914E+00 0.49720740318298340E+01
0.28249987959861755E+00 0.55070395469665527E+01
0.28749987483024597E+00 0.48802657127380371E+01
0.29249987006187439E+00 0.48367338180541992E+01
0.29749986529350281E+00 0.51949305534362793E+01
0.30249986052513123E+00 0.51249370574951172E+01
0.30749985575675964E+00 0.49684548377990723E+01
0.31249985098838806E+00 0.51504693031311035E+01
0.31749984622001648E+00 0.51194190979003906E+01
0.32249984145164490E+00 0.49201912879943848E+01
0.32749983668327332E+00 0.45368742942810059E+01
0.33249983191490173E+00 0.43874602317810059E+01
0.33749982714653015E+00 0.42045230865478516E+01
0.34249982237815857E+00 0.48114414215087891E+01
0.34749981760978699E+00 0.46863460540771484E+01
0.35249981284141541E+00 0.41419081687927246E+01
0.35749980807304382E+00 0.42774147987365723E+01
0.36249980330467224E+00 0.44513144493103027E+01
0.36749979853630066E+00 0.38045299053192139E+01
0.37249979376792908E+00 0.42655787467956543E+01
0.37749978899955750E+00 0.39375629425048828E+01
0.38249978423118591E+00 0.45326061248779297E+01
0.38749977946281433E+00 0.39335596561431885E+01
0.39249977469444275E+00 0.39997196197509766E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghmB1/velocity.dat <==
0.24999999441206455E-02 0.17252963036298752E-01
0.74999998323619366E-02 0.39349269121885300E-01
0.12500000186264515E-01 -.56134525686502457E-01
0.17500000074505806E-01 -.34787725657224655E-01
0.22500000894069672E-01 0.36932352930307388E-01
0.27500001713633537E-01 -.96592381596565247E-01
0.32500002533197403E-01 0.59478404000401497E-03
0.37500001490116119E-01 0.53531724959611893E-01
0.42500000447034836E-01 -.57637799531221390E-01
0.47499999403953552E-01 0.66190309822559357E-01
0.52499998360872269E-01 0.12995406985282898E+00
0.57499997317790985E-01 0.74920445680618286E-01
0.62499996274709702E-01 0.14096674509346485E-01
0.67499995231628418E-01 0.25383098050951958E-01
0.72499997913837433E-01 -.11157448403537273E-01
0.77500000596046448E-01 -.78830488026142120E-01
0.82500003278255463E-01 -.18939953297376633E-01
0.87500005960464478E-01 -.14551509171724319E-01
0.92500008642673492E-01 0.10071185976266861E+00
0.97500011324882507E-01 0.67461684346199036E-01
0.10250001400709152E+00 -.25556439533829689E-01
0.10750001668930054E+00 -.27049684897065163E-01
0.11250001937150955E+00 -.42367406189441681E-01
0.11750002205371857E+00 -.10693618655204773E+00
0.12250002473592758E+00 -.31666781753301620E-01
0.12750002741813660E+00 -.22811019420623779E+00
0.13250002264976501E+00 -.17029926180839539E+00
0.13750001788139343E+00 -.32209802418947220E-01
0.14250001311302185E+00 -.21362738311290741E+00
0.14750000834465027E+00 -.14244201779365540E+00
0.15250000357627869E+00 -.80779358744621277E-01
0.15749999880790710E+00 -.12594906985759735E+00
0.16249999403953552E+00 -.24751074612140656E+00
0.16749998927116394E+00 -.13695424795150757E+00
0.17249998450279236E+00 -.39130017161369324E-01
0.17749997973442078E+00 -.19542194902896881E+00
0.18249997496604919E+00 -.35029783844947815E+00
0.18749997019767761E+00 -.31462234258651733E+00
0.19249996542930603E+00 -.33965244889259338E+00
0.19749996066093445E+00 -.38136532902717590E+00
0.20249995589256287E+00 -.58435469865798950E+00
0.20749995112419128E+00 -.49088960886001587E+00
0.21249994635581970E+00 -.44779813289642334E+00
0.21749994158744812E+00 -.33514288067817688E+00
0.22249993681907654E+00 -.46728068590164185E+00
0.22749993205070496E+00 -.42174088954925537E+00
0.23249992728233337E+00 -.39782643318176270E+00
0.23749992251396179E+00 -.57228642702102661E+00
0.24249991774559021E+00 -.52278196811676025E+00
0.24749991297721863E+00 -.62542665004730225E+00
0.25249990820884705E+00 -.72566735744476318E+00
0.25749990344047546E+00 -.64450865983963013E+00
0.26249989867210388E+00 -.70892733335494995E+00
0.26749989390373230E+00 -.93897271156311035E+00
0.27249988913536072E+00 -.69759517908096313E+00
0.27749988436698914E+00 -.72096395492553711E+00
0.28249987959861755E+00 -.73881167173385620E+00
0.28749987483024597E+00 -.77985215187072754E+00
0.29249987006187439E+00 -.75906682014465332E+00
0.29749986529350281E+00 -.87329685688018799E+00
0.30249986052513123E+00 -.87704497575759888E+00
0.30749985575675964E+00 -.90842944383621216E+00
0.31249985098838806E+00 -.83940786123275757E+00
0.31749984622001648E+00 -.81730735301971436E+00
0.32249984145164490E+00 -.10097792148590088E+01
0.32749983668327332E+00 -.97657823562622070E+00
0.33249983191490173E+00 -.95841270685195923E+00
0.33749982714653015E+00 -.98104858398437500E+00
0.34249982237815857E+00 -.91550844907760620E+00
0.34749981760978699E+00 -.10050797462463379E+01
0.35249981284141541E+00 -.10403769016265869E+01
0.35749980807304382E+00 -.91765671968460083E+00
0.36249980330467224E+00 -.10196120738983154E+01
0.36749979853630066E+00 -.10235996246337891E+01
0.37249979376792908E+00 -.97816252708435059E+00
0.37749978899955750E+00 -.89187532663345337E+00
0.38249978423118591E+00 -.98846501111984253E+00
0.38749977946281433E+00 -.10400867462158203E+01
0.39249977469444275E+00 -.10001149177551270E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghmB2/density.dat <==
0.24999999441206455E-02 0.11979467868804932E+01
0.74999998323619366E-02 0.13063799142837524E+01
0.12500000186264515E-01 0.12769907712936401E+01
0.17500000074505806E-01 0.12641205787658691E+01
0.22500000894069672E-01 0.13227061033248901E+01
0.27500001713633537E-01 0.13657464981079102E+01
0.32500002533197403E-01 0.13442835807800293E+01
0.37500001490116119E-01 0.13562754392623901E+01
0.42500000447034836E-01 0.13385498523712158E+01
0.47499999403953552E-01 0.13087508678436279E+01
0.52499998360872269E-01 0.13381645679473877E+01
0.57499997317790985E-01 0.12762837409973145E+01
0.62499996274709702E-01 0.13245240449905396E+01
0.67499995231628418E-01 0.13211429119110107E+01
0.72499997913837433E-01 0.12617373466491699E+01
0.77500000596046448E-01 0.13157279491424561E+01
0.82500003278255463E-01 0.12470293045043945E+01
0.87500005960464478E-01 0.12598530054092407E+01
0.92500008642673492E-01 0.12817305326461792E+01
0.97500011324882507E-01 0.13067587614059448E+01
0.10250001400709152E+00 0.12855443954467773E+01
0.10750001668930054E+00 0.13399860858917236E+01
0.11250001937150955E+00 0.12981652021408081E+01
0.11750002205371857E+00 0.13527885675430298E+01
0.12250002473592758E+00 0.12626688480377197E+01
0.12750002741813660E+00 0.12714837789535522E+01
0.13250002264976501E+00 0.12637828588485718E+01
0.13750001788139343E+00 0.11554508209228516E+01
0.14250001311302185E+00 0.11898975372314453E+01
0.14750000834465027E+00 0.12460001707077026E+01
0.15250000357627869E+00 0.11843370199203491E+01
0.15749999880790710E+00 0.11965870857238770E+01
0.16249999403953552E+00 0.11811724901199341E+01
0.16749998927116394E+00 0.12677460908889771E+01
0.17249998450279236E+00 0.12156202793121338E+01
0.17749997973442078E+00 0.12666620016098022E+01
0.18249997496604919E+00 0.12737524509429932E+01
0.18749997019767761E+00 0.12838670015335083E+01
0.19249996542930603E+00 0.12607655525207520E+01
0.19749996066093445E+00 0.12629814147949219E+01
0.20249995589256287E+00 0.12172970771789551E+01
0.20749995112419128E+00 0.12507659196853638E+01
0.21249994635581970E+00 0.12484552860260010E+01
0.21749994158744812E+00 0.11788353919982910E+01
0.22249993681907654E+00 0.11891922950744629E+01
0.22749993205070496E+00 0.11474778652191162E+01
0.23249992728233337E+00 0.11091924905776978E+01
0.23749992251396179E+00 0.10954753160476685E+01
0.24249991774559021E+00 0.10921671390533447E+01
0.24749991297721863E+00 0.11469253301620483E+01
0.25249990820884705E+00 0.11082458496093750E+01
0.25749990344047546E+00 0.10957119464874268E+01
0.26249989867210388E+00 0.10992448329925537E+01
0.26749989390373230E+00 0.10495923757553101E+01
0.27249988913536072E+00 0.10770870447158813E+01
0.27749988436698914E+00 0.10315515995025635E+01
0.28249987959861755E+00 0.99206393957138062E+00
0.28749987483024597E+00 0.91527730226516724E+00
0.29249987006187439E+00 0.98080706596374512E+00
0.29749986529350281E+00 0.10167574882507324E+01
0.30249986052513123E+00 0.99306148290634155E+00
0.30749985575675964E+00 0.10145542621612549E+01
0.31249985098838806E+00 0.96447557210922241E+00
0.31749984622001648E+00 0.93732321262359619E+00
0.32249984145164490E+00 0.96951723098754883E+00
0.32749983668327332E+00 0.10371842384338379E+01
0.33249983191490173E+00 0.10019761323928833E+01
0.33749982714653015E+00 0.10338442325592041E+01
0.34249982237815857E+00 0.10151562690734863E+01
0.34749981760978699E+00 0.98873102664947510E+00
0.35249981284141541E+00 0.96538233757019043E+00
0.35749980807304382E+00 0.10750713348388672E+01
0.36249980330467224E+00 0.97675001621246338E+00
0.36749979853630066E+00 0.99105811119079590E+00
0.37249979376792908E+00 0.95146340131759644E+00
0.37749978899955750E+00 0.10096750259399414E+01
0.38249978423118591E+00 0.10144019126892090E+01
0.38749977946281433E+00 0.10034646987915039E+01
0.39249977469444275E+00 0.10142608880996704E+01
0.39749976992607117E+00 0.10421041250228882E+01
0.40249976515769958E+00 0.92510068416595459E+00
0.40749976038932800E+00 0.98948484659194946E+00
0.41249975562095642E+00 0.10009636878967285E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghmB2/temperature.dat <==
0.24999999441206455E-02 0.66107592582702637E+01
0.74999998323619366E-02 0.65114903450012207E+01
0.12500000186264515E-01 0.67300143241882324E+01
0.17500000074505806E-01 0.65520567893981934E+01
0.22500000894069672E-01 0.69840431213378906E+01
0.27500001713633537E-01 0.64079508781433105E+01
0.32500002533197403E-01 0.71812887191772461E+01
0.37500001490116119E-01 0.67419829368591309E+01
0.42500000447034836E-01 0.68077454566955566E+01
0.47499999403953552E-01 0.68305897712707520E+01
0.52499998360872269E-01 0.67224507331848145E+01
0.57499997317790985E-01 0.69645094871520996E+01
0.62499996274709702E-01 0.71155261993408203E+01
0.67499995231628418E-01 0.69678106307983398E+01
0.72499997913837433E-01 0.65963287353515625E+01
0.77500000596046448E-01 0.63098855018615723E+01
0.82500003278255463E-01 0.67335462570190430E+01
0.87500005960464478E-01 0.68203234672546387E+01
0.92500008642673492E-01 0.63797769546508789E+01
0.97500011324882507E-01 0.63775281906127930E+01
0.10250001400709152E+00 0.70406222343444824E+01
0.10750001668930054E+00 0.66638989448547363E+01
0.11250001937150955E+00 0.72349286079406738E+01
0.11750002205371857E+00 0.66796345710754395E+01
0.12250002473592758E+00 0.66176495552062988E+01
0.12750002741813660E+00 0.68506302833557129E+01
0.13250002264976501E+00 0.69053578376770020E+01
0.13750001788139343E+00 0.72957162857055664E+01
0.14250001311302185E+00 0.71947336196899414E+01
0.14750000834465027E+00 0.70884175300598145E+01
0.15250000357627869E+00 0.70804357528686523E+01
0.15749999880790710E+00 0.72836270332336426E+01
0.16249999403953552E+00 0.79871630668640137E+01
0.16749998927116394E+00 0.73079013824462891E+01
0.17249998450279236E+00 0.70420360565185547E+01
0.17749997973442078E+00 0.67603974342346191E+01
0.18249997496604919E+00 0.73526501655578613E+01
0.18749997019767761E+00 0.69189839363098145E+01
0.19249996542930603E+00 0.68146443367004395E+01
0.19749996066093445E+00 0.72186231613159180E+01
0.20249995589256287E+00 0.63619074821472168E+01
0.20749995112419128E+00 0.64831423759460449E+01
0.21249994635581970E+00 0.65353355407714844E+01
0.21749994158744812E+00 0.70923314094543457E+01
0.22249993681907654E+00 0.67791962623596191E+01
0.22749993205070496E+00 0.65563955307006836E+01
0.23249992728233337E+00 0.65384612083435059E+01
0.23749992251396179E+00 0.57303767204284668E+01
0.24249991774559021E+00 0.56662983894348145E+01
0.24749991297721863E+00 0.54893622398376465E+01
0.25249990820884705E+00 0.50740246772766113E+01
0.25749990344047546E+00 0.57430381774902344E+01
0.26249989867210388E+00 0.50075540542602539E+01
0.26749989390373230E+00 0.48997907638549805E+01
0.27249988913536072E+00 0.43206248283386230E+01
0.27749988436698914E+00 0.45147347450256348E+01
0.28249987959861755E+00 0.43687543869018555E+01
0.28749987483024597E+00 0.45462145805358887E+01
0.29249987006187439E+00 0.41657476425170898E+01
0.29749986529350281E+00 0.43795509338378906E+01
0.30249986052513123E+00 0.43477349281311035E+01
0.30749985575675964E+00 0.40461325645446777E+01
0.31249985098838806E+00 0.40063390731811523E+01
0.31749984622001648E+00 0.35208411216735840E+01
0.32249984145164490E+00 0.40593276023864746E+01
0.32749983668327332E+00 0.43460006713867188E+01
0.33249983191490173E+00 0.42113947868347168E+01
0.33749982714653015E+00 0.41803512573242188E+01
0.34249982237815857E+00 0.43537693023681641E+01
0.34749981760978699E+00 0.38290889263153076E+01
0.35249981284141541E+00 0.43314642906188965E+01
0.35749980807304382E+00 0.38636503219604492E+01
0.36249980330467224E+00 0.39203670024871826E+01
0.36749979853630066E+00 0.39714419841766357E+01
0.37249979376792908E+00 0.39454567432403564E+01
0.37749978899955750E+00 0.38370401859283447E+01
0.38249978423118591E+00 0.39881322383880615E+01
0.38749977946281433E+00 0.42046012878417969E+01
0.39249977469444275E+00 0.40187182426452637E+01
0.39749976992607117E+00 0.39224736690521240E+01
0.40249976515769958E+00 0.41357488632202148E+01
0.40749976038932800E+00 0.39869167804718018E+01
0.41249975562095642E+00 0.39984464645385742E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghmB2/velocity.dat <==
0.24999999441206455E-02 -.53941673832014203E-03
0.74999998323619366E-02 -.10914807766675949E+00
0.12500000186264515E-01 -.31168643385171890E-01
0.17500000074505806E-01 -.85181780159473419E-01
0.22500000894069672E-01 0.26396259665489197E-01
0.27500001713633537E-01 -.66579923033714294E-01
0.32500002533197403E-01 -.39450578391551971E-01
0.37500001490116119E-01 -.52885446697473526E-01
0.42500000447034836E-01 -.10102578997612000E+00
0.47499999403953552E-01 -.24799405038356781E+00
0.52499998360872269E-01 -.98509326577186584E-01
0.57499997317790985E-01 -.11036851257085800E+00
0.62499996274709702E-01 -.56209456175565720E-01
0.67499995231628418E-01 0.29202975332736969E-01
0.72499997913837433E-01 0.18904646858572960E-02
0.77500000596046448E-01 -.56438837200403214E-01
0.82500003278255463E-01 0.48693448305130005E-01
0.87500005960464478E-01 -.53679518401622772E-01
0.92500008642673492E-01 -.42959321290254593E-01
0.97500011324882507E-01 0.19762039184570313E-01
0.10250001400709152E+00 -.68528369069099426E-01
0.10750001668930054E+00 0.25393662508577108E-02
0.11250001937150955E+00 -.46386778354644775E-01
0.11750002205371857E+00 0.16163237160071731E-02
0.12250002473592758E+00 -.64257252961397171E-02
0.12750002741813660E+00 0.43183155357837677E-02
0.13250002264976501E+00 0.91137133538722992E-01
0.13750001788139343E+00 -.26622692123055458E-01
0.14250001311302185E+00 -.56542802602052689E-01
0.14750000834465027E+00 0.47904632985591888E-01
0.15250000357627869E+00 -.17977335955947638E-02
0.15749999880790710E+00 -.15874177217483521E-01
0.16249999403953552E+00 -.10849875956773758E+00
0.16749998927116394E+00 -.17485588788986206E-01
0.17249998450279236E+00 0.34216865897178650E-01
0.17749997973442078E+00 -.32895494252443314E-01
0.18249997496604919E+00 -.40582846850156784E-01
0.18749997019767761E+00 0.25691797956824303E-01
0.19249996542930603E+00 0.24595211725682020E-02
0.19749996066093445E+00 -.43269656598567963E-01
0.20249995589256287E+00 0.38942873477935791E-01
0.20749995112419128E+00 -.17405252158641815E+00
0.21249994635581970E+00 -.84029756486415863E-01
0.21749994158744812E+00 -.25332474708557129E+00
0.22249993681907654E+00 -.42721655964851379E+00
0.22749993205070496E+00 -.33694663643836975E+00
0.23249992728233337E+00 -.26828941702842712E+00
0.23749992251396179E+00 -.45655068755149841E+00
0.24249991774559021E+00 -.54359215497970581E+00
0.24749991297721863E+00 -.67993032932281494E+00
0.25249990820884705E+00 -.68135601282119751E+00
0.25749990344047546E+00 -.70357137918472290E+00
0.26249989867210388E+00 -.74986833333969116E+00
0.26749989390373230E+00 -.73625236749649048E+00
0.27249988913536072E+00 -.82496124505996704E+00
0.27749988436698914E+00 -.93381005525588989E+00
0.28249987959861755E+00 -.96226471662521362E+00
0.28749987483024597E+00 -.10552699565887451E+01
0.29249987006187439E+00 -.10510159730911255E+01
0.29749986529350281E+00 -.93624663352966309E+00
0.30249986052513123E+00 -.11462292671203613E+01
0.30749985575675964E+00 -.98808205127716064E+00
0.31249985098838806E+00 -.10710372924804688E+01
0.31749984622001648E+00 -.10115594863891602E+01
0.32249984145164490E+00 -.10139310359954834E+01
0.32749983668327332E+00 -.99949705600738525E+00
0.33249983191490173E+00 -.10671144723892212E+01
0.33749982714653015E+00 -.10264669656753540E+01
0.34249982237815857E+00 -.10435434579849243E+01
0.34749981760978699E+00 -.93303668498992920E+00
0.35249981284141541E+00 -.10447044372558594E+01
0.35749980807304382E+00 -.91933053731918335E+00
0.36249980330467224E+00 -.98158729076385498E+00
0.36749979853630066E+00 -.11412721872329712E+01
0.37249979376792908E+00 -.11080816984176636E+01
0.37749978899955750E+00 -.10093944072723389E+01
0.38249978423118591E+00 -.10801870822906494E+01
0.38749977946281433E+00 -.10459647178649902E+01
0.39249977469444275E+00 -.10225257873535156E+01
0.39749976992607117E+00 -.99083542823791504E+00
0.40249976515769958E+00 -.10519424676895142E+01
0.40749976038932800E+00 -.10236663818359375E+01
0.41249975562095642E+00 -.99852335453033447E+00
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghmB3/density.dat <==
0.24999999441206455E-02 0.12754276990890503E+01
0.74999998323619366E-02 0.12652846574783325E+01
0.12500000186264515E-01 0.12802741527557373E+01
0.17500000074505806E-01 0.12918111085891724E+01
0.22500000894069672E-01 0.12983072996139526E+01
0.27500001713633537E-01 0.12951623201370239E+01
0.32500002533197403E-01 0.12558631896972656E+01
0.37500001490116119E-01 0.12570422887802124E+01
0.42500000447034836E-01 0.12544788122177124E+01
0.47499999403953552E-01 0.12634919881820679E+01
0.52499998360872269E-01 0.12322788238525391E+01
0.57499997317790985E-01 0.12242380380630493E+01
0.62499996274709702E-01 0.12373366355895996E+01
0.67499995231628418E-01 0.12682869434356689E+01
0.72499997913837433E-01 0.12746199369430542E+01
0.77500000596046448E-01 0.12974641323089600E+01
0.82500003278255463E-01 0.12994489669799805E+01
0.87500005960464478E-01 0.13022332191467285E+01
0.92500008642673492E-01 0.12707425355911255E+01
0.97500011324882507E-01 0.12805409431457520E+01
0.10250001400709152E+00 0.12715617418289185E+01
0.10750001668930054E+00 0.12944712638854980E+01
0.11250001937150955E+00 0.12727100849151611E+01
0.11750002205371857E+00 0.12686043977737427E+01
0.12250002473592758E+00 0.12499303817749023E+01
0.12750002741813660E+00 0.12505408525466919E+01
0.13250002264976501E+00 0.12666087150573730E+01
0.13750001788139343E+00 0.12886474132537842E+01
0.14250001311302185E+00 0.12764961719512939E+01
0.14750000834465027E+00 0.12914642095565796E+01
0.15250000357627869E+00 0.13118222951889038E+01
0.15749999880790710E+00 0.13324575424194336E+01
0.16249999403953552E+00 0.12926584482192993E+01
0.16749998927116394E+00 0.13180906772613525E+01
0.17249998450279236E+00 0.12871264219284058E+01
0.17749997973442078E+00 0.12821013927459717E+01
0.18249997496604919E+00 0.12477527856826782E+01
0.18749997019767761E+00 0.12438807487487793E+01
0.19249996542930603E+00 0.12837090492248535E+01
0.19749996066093445E+00 0.12686684131622314E+01
0.20249995589256287E+00 0.13172008991241455E+01
0.20749995112419128E+00 0.12832745313644409E+01
0.21249994635581970E+00 0.12810374498367310E+01
0.21749994158744812E+00 0.13260679244995117E+01
0.22249993681907654E+00 0.13373214006423950E+01
0.22749993205070496E+00 0.12600104808807373E+01
0.23249992728233337E+00 0.11857894659042358E+01
0.23749992251396179E+00 0.11252878904342651E+01
0.24249991774559021E+00 0.10403325557708740E+01
0.24749991297721863E+00 0.10429273843765259E+01
0.25249990820884705E+00 0.10168073177337646E+01
0.25749990344047546E+00 0.10065823793411255E+01
0.26249989867210388E+00 0.98213756084442139E+00
0.26749989390373230E+00 0.97849392890930176E+00
0.27249988913536072E+00 0.96180313825607300E+00
0.27749988436698914E+00 0.98989105224609375E+00
0.28249987959861755E+00 0.99870097637176514E+00
0.28749987483024597E+00 0.98644435405731201E+00
0.29249987006187439E+00 0.99700641632080078E+00
0.29749986529350281E+00 0.99371147155761719E+00
0.30249986052513123E+00 0.10049015283584595E+01
0.30749985575675964E+00 0.99556410312652588E+00
0.31249985098838806E+00 0.10130934715270996E+01
0.31749984622001648E+00 0.97549694776535034E+00
0.32249984145164490E+00 0.99732536077499390E+00
0.32749983668327332E+00 0.99805033206939697E+00
0.33249983191490173E+00 0.99849808216094971E+00
0.33749982714653015E+00 0.99976724386215210E+00
0.34249982237815857E+00 0.99999970197677612E+00
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghmB3/temperature.dat <==
0.24999999441206455E-02 0.68711271286010742E+01
0.74999998323619366E-02 0.69601335525512695E+01
0.12500000186264515E-01 0.69448781013488770E+01
0.17500000074505806E-01 0.68748054504394531E+01
0.22500000894069672E-01 0.69856119155883789E+01
0.27500001713633537E-01 0.68497724533081055E+01
0.32500002533197403E-01 0.70535492897033691E+01
0.37500001490116119E-01 0.68976635932922363E+01
0.42500000447034836E-01 0.68960633277893066E+01
0.47499999403953552E-01 0.67750868797302246E+01
0.52499998360872269E-01 0.69359941482543945E+01
0.57499997317790985E-01 0.68074855804443359E+01
0.62499996274709702E-01 0.69638457298278809E+01
0.67499995231628418E-01 0.68653755187988281E+01
0.72499997913837433E-01 0.70943694114685059E+01
0.77500000596046448E-01 0.70006766319274902E+01
0.82500003278255463E-01 0.70955266952514648E+01
0.87500005960464478E-01 0.70093765258789062E+01
0.92500008642673492E-01 0.68956952095031738E+01
0.97500011324882507E-01 0.68749909400939941E+01
0.10250001400709152E+00 0.68787665367126465E+01
0.10750001668930054E+00 0.69424529075622559E+01
0.11250001937150955E+00 0.68417158126831055E+01
0.11750002205371857E+00 0.67483830451965332E+01
0.12250002473592758E+00 0.67532224655151367E+01
0.12750002741813660E+00 0.66785497665405273E+01
0.13250002264976501E+00 0.69317541122436523E+01
0.13750001788139343E+00 0.66916222572326660E+01
0.14250001311302185E+00 0.67406721115112305E+01
0.14750000834465027E+00 0.66965341567993164E+01
0.15250000357627869E+00 0.68416743278503418E+01
0.15749999880790710E+00 0.66864395141601562E+01
0.16249999403953552E+00 0.69833803176879883E+01
0.16749998927116394E+00 0.67957181930541992E+01
0.17249998450279236E+00 0.69940414428710938E+01
0.17749997973442078E+00 0.68395547866821289E+01
0.18249997496604919E+00 0.69646143913269043E+01
0.18749997019767761E+00 0.67943844795227051E+01
0.19249996542930603E+00 0.67831535339355469E+01
0.19749996066093445E+00 0.71320281028747559E+01
0.20249995589256287E+00 0.67855982780456543E+01
0.20749995112419128E+00 0.70072727203369141E+01
0.21249994635581970E+00 0.66727700233459473E+01
0.21749994158744812E+00 0.66563138961791992E+01
0.22249993681907654E+00 0.66271891593933105E+01
0.22749993205070496E+00 0.69205174446105957E+01
0.23249992728233337E+00 0.65598430633544922E+01
0.23749992251396179E+00 0.51832003593444824E+01
0.24249991774559021E+00 0.47103166580200195E+01
0.24749991297721863E+00 0.44135956764221191E+01
0.25249990820884705E+00 0.40529522895812988E+01
0.25749990344047546E+00 0.38816094398498535E+01
0.26249989867210388E+00 0.39372758865356445E+01
0.26749989390373230E+00 0.37820835113525391E+01
0.27249988913536072E+00 0.38670558929443359E+01
0.27749988436698914E+00 0.37956809997558594E+01
0.28249987959861755E+00 0.38134019374847412E+01
0.28749987483024597E+00 0.38886542320251465E+01
0.29249987006187439E+00 0.39727165699005127E+01
0.29749986529350281E+00 0.38654990196228027E+01
0.30249986052513123E+00 0.38720614910125732E+01
0.30749985575675964E+00 0.39730212688446045E+01
0.31249985098838806E+00 0.39352185726165771E+01
0.31749984622001648E+00 0.40421938896179199E+01
0.32249984145164490E+00 0.39766962528228760E+01
0.32749983668327332E+00 0.39878983497619629E+01
0.33249983191490173E+00 0.40140590667724609E+01
0.33749982714653015E+00 0.39994311332702637E+01
0.34249982237815857E+00 0.39999983310699463E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghmB3/velocity.dat <==
0.24999999441206455E-02 -.18099445151165128E-02
0.74999998323619366E-02 0.28265753760933876E-01
0.12500000186264515E-01 -.15394360525533557E-02
0.17500000074505806E-01 0.38066435605287552E-01
0.22500000894069672E-01 -.37945535033941269E-01
0.27500001713633537E-01 0.14572611078619957E-01
0.32500002533197403E-01 0.67157498560845852E-02
0.37500001490116119E-01 -.45895792543888092E-01
0.42500000447034836E-01 -.36019064486026764E-01
0.47499999403953552E-01 -.30976869165897369E-01
0.52499998360872269E-01 -.27974324300885201E-01
0.57499997317790985E-01 -.45259002596139908E-01
0.62499996274709702E-01 -.63092626631259918E-01
0.67499995231628418E-01 0.12936336919665337E-01
0.72499997913837433E-01 0.10961567051708698E-01
0.77500000596046448E-01 -.15835605561733246E-01
0.82500003278255463E-01 -.21626550704240799E-01
0.87500005960464478E-01 -.60090672224760056E-01
0.92500008642673492E-01 -.31377281993627548E-01
0.97500011324882507E-01 -.10338593274354935E-01
0.10250001400709152E+00 -.25663983076810837E-01
0.10750001668930054E+00 -.33563364297151566E-01
0.11250001937150955E+00 0.32164834439754486E-01
0.11750002205371857E+00 0.25089319795370102E-01
0.12250002473592758E+00 -.48394588520750403E-03
0.12750002741813660E+00 0.19988350570201874E-01
0.13250002264976501E+00 0.24189097806811333E-01
0.13750001788139343E+00 0.19094923511147499E-01
0.14250001311302185E+00 0.34417461603879929E-01
0.14750000834465027E+00 -.98381647840142250E-02
0.15250000357627869E+00 -.23743323981761932E-01
0.15749999880790710E+00 -.51039773970842361E-02
0.16249999403953552E+00 0.37250891327857971E-01
0.16749998927116394E+00 0.11394888907670975E+00
0.17249998450279236E+00 0.11400224268436432E+00
0.17749997973442078E+00 0.11398152261972427E+00
0.18249997496604919E+00 0.14906559884548187E+00
0.18749997019767761E+00 0.50484344363212585E-01
0.19249996542930603E+00 0.55394053459167480E-01
0.19749996066093445E+00 0.63111327588558197E-01
0.20249995589256287E+00 0.65462216734886169E-01
0.20749995112419128E+00 0.94520688056945801E-01
0.21249994635581970E+00 0.46432476490736008E-01
0.21749994158744812E+00 -.63137896358966827E-01
0.22249993681907654E+00 -.11564176529645920E+00
0.22749993205070496E+00 -.15764901414513588E-01
0.23249992728233337E+00 -.26672276854515076E+00
0.23749992251396179E+00 -.52336740493774414E+00
0.24249991774559021E+00 -.75494337081909180E+00
0.24749991297721863E+00 -.92144513130187988E+00
0.25249990820884705E+00 -.10497943162918091E+01
0.25749990344047546E+00 -.10529763698577881E+01
0.26249989867210388E+00 -.10143889188766479E+01
0.26749989390373230E+00 -.10199009180068970E+01
0.27249988913536072E+00 -.10753269195556641E+01
0.27749988436698914E+00 -.10533858537673950E+01
0.28249987959861755E+00 -.10300145149230957E+01
0.28749987483024597E+00 -.10519446134567261E+01
0.29249987006187439E+00 -.10258960723876953E+01
0.29749986529350281E+00 -.10335640907287598E+01
0.30249986052513123E+00 -.98526400327682495E+00
0.30749985575675964E+00 -.10499247312545776E+01
0.31249985098838806E+00 -.99226117134094238E+00
0.31749984622001648E+00 -.10103642940521240E+01
0.32249984145164490E+00 -.10103698968887329E+01
0.32749983668327332E+00 -.10074759721755981E+01
0.33249983191490173E+00 -.99965101480484009E+00
0.33749982714653015E+00 -.10004346370697021E+01
0.34249982237815857E+00 -.10000009536743164E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghmB4/density.dat <==
0.24999999441206455E-02 0.12691861391067505E+01
0.74999998323619366E-02 0.12693006992340088E+01
0.12500000186264515E-01 0.12700589895248413E+01
0.17500000074505806E-01 0.12718294858932495E+01
0.22500000894069672E-01 0.12742295265197754E+01
0.27500001713633537E-01 0.12763843536376953E+01
0.32500002533197403E-01 0.12776821851730347E+01
0.37500001490116119E-01 0.12782328128814697E+01
0.42500000447034836E-01 0.12783650159835815E+01
0.47499999403953552E-01 0.12783143520355225E+01
0.52499998360872269E-01 0.12780771255493164E+01
0.57499997317790985E-01 0.12777719497680664E+01
0.62499996274709702E-01 0.12775359153747559E+01
0.67499995231628418E-01 0.12773568630218506E+01
0.72499997913837433E-01 0.12772530317306519E+01
0.77500000596046448E-01 0.12772158384323120E+01
0.82500003278255463E-01 0.12772164344787598E+01
0.87500005960464478E-01 0.12772868871688843E+01
0.92500008642673492E-01 0.12773710489273071E+01
0.97500011324882507E-01 0.12773921489715576E+01
0.10250001400709152E+00 0.12773780822753906E+01
0.10750001668930054E+00 0.12773851156234741E+01
0.11250001937150955E+00 0.12774622440338135E+01
0.11750002205371857E+00 0.12774813175201416E+01
0.12250002473592758E+00 0.12774109840393066E+01
0.12750002741813660E+00 0.12774052619934082E+01
0.13250002264976501E+00 0.12774726152420044E+01
0.13750001788139343E+00 0.12775152921676636E+01
0.14250001311302185E+00 0.12774684429168701E+01
0.14750000834465027E+00 0.12773332595825195E+01
0.15250000357627869E+00 0.12773258686065674E+01
0.15749999880790710E+00 0.12774710655212402E+01
0.16249999403953552E+00 0.12774977684020996E+01
0.16749998927116394E+00 0.12772830724716187E+01
0.17249998450279236E+00 0.12771120071411133E+01
0.17749997973442078E+00 0.12771290540695190E+01
0.18249997496604919E+00 0.12774282693862915E+01
0.18749997019767761E+00 0.12774215936660767E+01
0.19249996542930603E+00 0.12771688699722290E+01
0.19749996066093445E+00 0.12772613763809204E+01
0.20249995589256287E+00 0.12775696516036987E+01
0.20749995112419128E+00 0.12777023315429688E+01
0.21249994635581970E+00 0.12776466608047485E+01
0.21749994158744812E+00 0.12776226997375488E+01
0.22249993681907654E+00 0.12777788639068604E+01
0.22749993205070496E+00 0.12772899866104126E+01
0.23249992728233337E+00 0.12510344982147217E+01
0.23749992251396179E+00 0.11108852624893188E+01
0.24249991774559021E+00 0.10054011344909668E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghmB4/temperature.dat <==
0.24999999441206455E-02 0.67800869941711426E+01
0.74999998323619366E-02 0.67793607711791992E+01
0.12500000186264515E-01 0.67752685546875000E+01
0.17500000074505806E-01 0.67659773826599121E+01
0.22500000894069672E-01 0.67534198760986328E+01
0.27500001713633537E-01 0.67418727874755859E+01
0.32500002533197403E-01 0.67339005470275879E+01
0.37500001490116119E-01 0.67302103042602539E+01
0.42500000447034836E-01 0.67297272682189941E+01
0.47499999403953552E-01 0.67300777435302734E+01
0.52499998360872269E-01 0.67312493324279785E+01
0.57499997317790985E-01 0.67333898544311523E+01
0.62499996274709702E-01 0.67357330322265625E+01
0.67499995231628418E-01 0.67371969223022461E+01
0.72499997913837433E-01 0.67377057075500488E+01
0.77500000596046448E-01 0.67373409271240234E+01
0.82500003278255463E-01 0.67372026443481445E+01
0.87500005960464478E-01 0.67373013496398926E+01
0.92500008642673492E-01 0.67371768951416016E+01
0.97500011324882507E-01 0.67367610931396484E+01
0.10250001400709152E+00 0.67357296943664551E+01
0.10750001668930054E+00 0.67352371215820312E+01
0.11250001937150955E+00 0.67358040809631348E+01
0.11750002205371857E+00 0.67358326911926270E+01
0.12250002473592758E+00 0.67352223396301270E+01
0.12750002741813660E+00 0.67353372573852539E+01
0.13250002264976501E+00 0.67363047599792480E+01
0.13750001788139343E+00 0.67370600700378418E+01
0.14250001311302185E+00 0.67367677688598633E+01
0.14750000834465027E+00 0.67356381416320801E+01
0.15250000357627869E+00 0.67357244491577148E+01
0.15749999880790710E+00 0.67374730110168457E+01
0.16249999403953552E+00 0.67379994392395020E+01
0.16749998927116394E+00 0.67358655929565430E+01
0.17249998450279236E+00 0.67340822219848633E+01
0.17749997973442078E+00 0.67342300415039062E+01
0.18249997496604919E+00 0.67371463775634766E+01
0.18749997019767761E+00 0.67368593215942383E+01
0.19249996542930603E+00 0.67331628799438477E+01
0.19749996066093445E+00 0.67331199645996094E+01
0.20249995589256287E+00 0.67360177040100098E+01
0.20749995112419128E+00 0.67370424270629883E+01
0.21249994635581970E+00 0.67351417541503906E+01
0.21749994158744812E+00 0.67336010932922363E+01
0.22249993681907654E+00 0.67393894195556641E+01
0.22749993205070496E+00 0.67363977432250977E+01
0.23249992728233337E+00 0.64641437530517578E+01
0.23749992251396179E+00 0.50619602203369141E+01
0.24249991774559021E+00 0.40329933166503906E+01
0.24749991297721863E+00 0.40000095367431641E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghmB4/velocity.dat <==
0.24999999441206455E-02 0.55898026403156109E-05
0.74999998323619366E-02 0.28700380426016636E-04
0.12500000186264515E-01 0.38836606108816341E-04
0.17500000074505806E-01 0.24225933884736151E-04
0.22500000894069672E-01 -.25567434931872413E-04
0.27500001713633537E-01 -.52238046919228509E-04
0.32500002533197403E-01 -.22289293701760471E-03
0.37500001490116119E-01 -.39036746602505445E-03
0.42500000447034836E-01 -.45658164890483022E-03
0.47499999403953552E-01 -.47256777179427445E-03
0.52499998360872269E-01 -.39795073098503053E-03
0.57499997317790985E-01 -.17209899669978768E-03
0.62499996274709702E-01 0.18129399904864840E-04
0.67499995231628418E-01 -.64275111071765423E-04
0.72499997913837433E-01 -.70137408329173923E-04
0.77500000596046448E-01 0.37260062526911497E-04
0.82500003278255463E-01 0.63504376157652587E-04
0.87500005960464478E-01 -.25432136681047268E-04
0.92500008642673492E-01 -.91840607638005167E-04
0.97500011324882507E-01 -.47199326218105853E-04
0.10250001400709152E+00 0.18954575352836400E-04
0.10750001668930054E+00 -.15117236762307584E-03
0.11250001937150955E+00 -.40920005994848907E-03
0.11750002205371857E+00 -.42534730164334178E-03
0.12250002473592758E+00 -.12799857358913869E-03
0.12750002741813660E+00 0.15777767112012953E-03
0.13250002264976501E+00 0.18681763322092593E-03
0.13750001788139343E+00 -.10687725080060773E-04
0.14250001311302185E+00 0.54466891015181318E-04
0.14750000834465027E+00 0.36585572524927557E-03
0.15250000357627869E+00 0.32129080500453711E-03
0.15749999880790710E+00 -.22825128689873964E-03
0.16249999403953552E+00 -.33371031167916954E-03
0.16749998927116394E+00 0.37039551534689963E-03
0.17249998450279236E+00 0.70631381822749972E-03
0.17749997973442078E+00 0.16613829529887880E-05
0.18249997496604919E+00 -.12305022682994604E-02
0.18749997019767761E+00 -.11002068640664220E-02
0.19249996542930603E+00 0.34775113454088569E-03
0.19749996066093445E+00 0.10333551326766610E-02
0.20249995589256287E+00 0.14532351633533835E-03
0.20749995112419128E+00 -.34933473216369748E-03
0.21249994635581970E+00 0.15118494047783315E-03
0.21749994158744812E+00 0.16823596088215709E-02
0.22249993681907654E+00 0.24362117983400822E-02
0.22749993205070496E+00 -.26826481334865093E-02
0.23249992728233337E+00 -.90914286673069000E-01
0.23749992251396179E+00 -.59323900938034058E+00
0.24249991774559021E+00 -.98273932933807373E+00
0.24749991297721863E+00 -.99999326467514038E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new/ghmB54/density.dat <==
0.24999999441206455E-02 0.12691985368728638E+01
0.74999998323619366E-02 0.12693116664886475E+01
0.12500000186264515E-01 0.12700556516647339E+01
0.17500000074505806E-01 0.12718051671981812E+01
0.22500000894069672E-01 0.12741836309432983E+01
0.27500001713633537E-01 0.12763235569000244E+01
0.32500002533197403E-01 0.12776576280593872E+01
0.37500001490116119E-01 0.12782258987426758E+01
0.42500000447034836E-01 0.12783542871475220E+01
0.47499999403953552E-01 0.12783353328704834E+01
0.52499998360872269E-01 0.12781352996826172E+01
0.57499997317790985E-01 0.12778056859970093E+01
0.62499996274709702E-01 0.12775470018386841E+01
0.67499995231628418E-01 0.12773991823196411E+01
0.72499997913837433E-01 0.12773139476776123E+01
0.77500000596046448E-01 0.12772731781005859E+01
0.82500003278255463E-01 0.12772724628448486E+01
0.87500005960464478E-01 0.12773281335830688E+01
0.92500008642673492E-01 0.12773872613906860E+01
0.97500011324882507E-01 0.12773939371109009E+01
0.10250001400709152E+00 0.12773826122283936E+01
0.10750001668930054E+00 0.12774122953414917E+01
0.11250001937150955E+00 0.12774835824966431E+01
0.11750002205371857E+00 0.12774859666824341E+01
0.12250002473592758E+00 0.12774045467376709E+01
0.12750002741813660E+00 0.12773644924163818E+01
0.13250002264976501E+00 0.12774161100387573E+01
0.13750001788139343E+00 0.12774819135665894E+01
0.14250001311302185E+00 0.12774466276168823E+01
0.14750000834465027E+00 0.12773218154907227E+01
0.15250000357627869E+00 0.12773259878158569E+01
0.15749999880790710E+00 0.12774831056594849E+01
0.16249999403953552E+00 0.12775201797485352E+01
0.16749998927116394E+00 0.12773687839508057E+01
0.17249998450279236E+00 0.12772715091705322E+01
0.17749997973442078E+00 0.12773505449295044E+01
0.18249997496604919E+00 0.12775866985321045E+01
0.18749997019767761E+00 0.12775515317916870E+01
0.19249996542930603E+00 0.12772313356399536E+01
0.19749996066093445E+00 0.12771775722503662E+01
0.20249995589256287E+00 0.12774772644042969E+01
0.20749995112419128E+00 0.12776232957839966E+01
0.21249994635581970E+00 0.12774487733840942E+01
0.21749994158744812E+00 0.12771462202072144E+01
0.22249993681907654E+00 0.12775397300720215E+01
0.22749993205070496E+00 0.12772862911224365E+01
0.23249992728233337E+00 0.12513872385025024E+01
0.23749992251396179E+00 0.11108748912811279E+01
0.24249991774559021E+00 0.10053942203521729E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new/ghmB54/temperature.dat <==
0.24999999441206455E-02 0.67802400588989258E+01
0.74999998323619366E-02 0.67794837951660156E+01
0.12500000186264515E-01 0.67753772735595703E+01
0.17500000074505806E-01 0.67661628723144531E+01
0.22500000894069672E-01 0.67536845207214355E+01
0.27500001713633537E-01 0.67423038482666016E+01
0.32500002533197403E-01 0.67350301742553711E+01
0.37500001490116119E-01 0.67320318222045898E+01
0.42500000447034836E-01 0.67316198348999023E+01
0.47499999403953552E-01 0.67318110466003418E+01
0.52499998360872269E-01 0.67325673103332520E+01
0.57499997317790985E-01 0.67340583801269531E+01
0.62499996274709702E-01 0.67355880737304688E+01
0.67499995231628418E-01 0.67368445396423340E+01
0.72499997913837433E-01 0.67372446060180664E+01
0.77500000596046448E-01 0.67369103431701660E+01
0.82500003278255463E-01 0.67367916107177734E+01
0.87500005960464478E-01 0.67370386123657227E+01
0.92500008642673492E-01 0.67370476722717285E+01
0.97500011324882507E-01 0.67366347312927246E+01
0.10250001400709152E+00 0.67359962463378906E+01
0.10750001668930054E+00 0.67360844612121582E+01
0.11250001937150955E+00 0.67367835044860840E+01
0.11750002205371857E+00 0.67368478775024414E+01
0.12250002473592758E+00 0.67360987663269043E+01
0.12750002741813660E+00 0.67357821464538574E+01
0.13250002264976501E+00 0.67364931106567383E+01
0.13750001788139343E+00 0.67373380661010742E+01
0.14250001311302185E+00 0.67370548248291016E+01
0.14750000834465027E+00 0.67357850074768066E+01
0.15250000357627869E+00 0.67358469963073730E+01
0.15749999880790710E+00 0.67375221252441406E+01
0.16249999403953552E+00 0.67379202842712402E+01
0.16749998927116394E+00 0.67363290786743164E+01
0.17249998450279236E+00 0.67353191375732422E+01
0.17749997973442078E+00 0.67361655235290527E+01
0.18249997496604919E+00 0.67386956214904785E+01
0.18749997019767761E+00 0.67383384704589844E+01
0.19249996542930603E+00 0.67350187301635742E+01
0.19749996066093445E+00 0.67344965934753418E+01
0.20249995589256287E+00 0.67377443313598633E+01
0.20749995112419128E+00 0.67393064498901367E+01
0.21249994635581970E+00 0.67374114990234375E+01
0.21749994158744812E+00 0.67342681884765625E+01
0.22249993681907654E+00 0.67389216423034668E+01
0.22749993205070496E+00 0.67359132766723633E+01
0.23249992728233337E+00 0.64652700424194336E+01
0.23749992251396179E+00 0.50623474121093750E+01
0.24249991774559021E+00 0.40329051017761230E+01
0.24749991297721863E+00 0.40000100135803223E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new/ghmB54/velocity.dat <==
0.24999999441206455E-02 -.32696034395485185E-05
0.74999998323619366E-02 0.65846566030813847E-05
0.12500000186264515E-01 0.67085434238833841E-05
0.17500000074505806E-01 -.13847986338078044E-04
0.22500000894069672E-01 -.30774841434322298E-04
0.27500001713633537E-01 -.17617428966332227E-04
0.32500002533197403E-01 0.17153057342511602E-04
0.37500001490116119E-01 0.14330542398965918E-04
0.42500000447034836E-01 -.36407182051334530E-04
0.47499999403953552E-01 -.49733207561075687E-04
0.52499998360872269E-01 0.39484116314270068E-05
0.57499997317790985E-01 0.37257093936204910E-04
0.62499996274709702E-01 0.16171286461030832E-05
0.67499995231628418E-01 -.89623899839352816E-04
0.72499997913837433E-01 -.77457683801185340E-04
0.77500000596046448E-01 0.41044619138119742E-04
0.82500003278255463E-01 0.59880479966523126E-04
0.87500005960464478E-01 -.55416883697034791E-04
0.92500008642673492E-01 -.11147470650030300E-03
0.97500011324882507E-01 -.32481100788572803E-04
0.10250001400709152E+00 0.11154966341564432E-03
0.10750001668930054E+00 0.71893227868713439E-04
0.11250001937150955E+00 -.14808104606345296E-03
0.11750002205371857E+00 -.16687318566255271E-03
0.12250002473592758E+00 0.91029542090836912E-04
0.12750002741813660E+00 0.19662498380057514E-03
0.13250002264976501E+00 -.10541331903368700E-04
0.13750001788139343E+00 -.25800077128224075E-03
0.14250001311302185E+00 -.14007530990056694E-03
0.14750000834465027E+00 0.29833475127816200E-03
0.15250000357627869E+00 0.32141417614184320E-03
0.15749999880790710E+00 -.21801126422360539E-03
0.16249999403953552E+00 -.38541766116395593E-03
0.16749998927116394E+00 0.13819288869854063E-03
0.17249998450279236E+00 0.50682178698480129E-03
0.17749997973442078E+00 0.25865592760965228E-03
0.18249997496604919E+00 -.55069918744266033E-03
0.18749997019767761E+00 -.50081097288057208E-03
0.19249996542930603E+00 0.57002948597073555E-03
0.19749996066093445E+00 0.79029437620192766E-03
0.20249995589256287E+00 -.32589421607553959E-03
0.20749995112419128E+00 -.99725078325718641E-03
0.21249994635581970E+00 -.32000345527194440E-03
0.21749994158744812E+00 0.16868674429133534E-02
0.22249993681907654E+00 0.21778934169560671E-02
0.22749993205070496E+00 -.34152523148804903E-02
0.23249992728233337E+00 -.90064719319343567E-01
0.23749992251396179E+00 -.59318232536315918E+00
0.24249991774559021E+00 -.98277324438095093E+00
0.24749991297721863E+00 -.99999320507049561E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/MCM2/density.dat <==
0.24999999441206455E-02 0.13333055973052979E+01
0.74999998323619366E-02 0.13343007564544678E+01
0.12500000186264515E-01 0.13452457189559937E+01
0.17500000074505806E-01 0.13183805942535400E+01
0.22500000894069672E-01 0.13492257595062256E+01
0.27500001713633537E-01 0.13810658454895020E+01
0.32500002533197403E-01 0.14487261772155762E+01
0.37500001490116119E-01 0.13024605512619019E+01
0.42500000447034836E-01 0.13333057165145874E+01
0.47499999403953552E-01 0.12835555076599121E+01
0.52499998360872269E-01 0.13163905143737793E+01
0.57499997317790985E-01 0.13382806777954102E+01
0.62499996274709702E-01 0.12915154695510864E+01
0.67499995231628418E-01 0.12964905500411987E+01
0.72499997913837433E-01 0.12855455875396729E+01
0.77500000596046448E-01 0.13203705549240112E+01
0.82500003278255463E-01 0.12556953430175781E+01
0.87500005960464478E-01 0.13711159229278564E+01
0.92500008642673492E-01 0.13641507625579834E+01
0.97500011324882507E-01 0.12994754314422607E+01
0.10250001400709152E+00 0.12537053823471069E+01
0.10750001668930054E+00 0.13114156723022461E+01
0.11250001937150955E+00 0.12467403411865234E+01
0.11750002205371857E+00 0.12487304210662842E+01
0.12250002473592758E+00 0.12158951759338379E+01
0.12750002741813660E+00 0.12348002195358276E+01
0.13250002264976501E+00 0.11910200119018555E+01
0.13750001788139343E+00 0.12149001359939575E+01
0.14250001311302185E+00 0.11770899295806885E+01
0.14750000834465027E+00 0.12258452177047729E+01
0.15250000357627869E+00 0.12049500942230225E+01
0.15749999880790710E+00 0.12397753000259399E+01
0.16249999403953552E+00 0.12377852201461792E+01
0.16749998927116394E+00 0.11989800930023193E+01
0.17249998450279236E+00 0.12238552570343018E+01
0.17749997973442078E+00 0.11950000524520874E+01
0.18249997496604919E+00 0.12726104259490967E+01
0.18749997019767761E+00 0.12507202625274658E+01
0.19249996542930603E+00 0.11890301704406738E+01
0.19749996066093445E+00 0.12198752164840698E+01
0.20249995589256287E+00 0.11691299676895142E+01
0.20749995112419128E+00 0.11581848859786987E+01
0.21249994635581970E+00 0.10954996347427368E+01
0.21749994158744812E+00 0.11800750494003296E+01
0.22249993681907654E+00 0.11512199640274048E+01
0.22749993205070496E+00 0.10835596323013306E+01
0.23249992728233337E+00 0.11233597993850708E+01
0.23749992251396179E+00 0.11323148012161255E+01
0.24249991774559021E+00 0.11074397563934326E+01
0.24749991297721863E+00 0.11144047975540161E+01
0.25249990820884705E+00 0.11482348442077637E+01
0.25749990344047546E+00 0.10348044633865356E+01
0.26249989867210388E+00 0.10338094234466553E+01
0.26749989390373230E+00 0.10636595487594604E+01
0.27249988913536072E+00 0.10288343429565430E+01
0.27749988436698914E+00 0.10457494258880615E+01
0.28249987959861755E+00 0.94525402784347534E+00
0.28749987483024597E+00 0.10547045469284058E+01
0.29249987006187439E+00 0.10188843011856079E+01
0.29749986529350281E+00 0.10357993841171265E+01
0.30249986052513123E+00 0.10099292993545532E+01
0.30749985575675964E+00 0.10099292993545532E+01
0.31249985098838806E+00 0.10626645088195801E+01
0.31749984622001648E+00 0.10238593816757202E+01
0.32249984145164490E+00 0.95520401000976562E+00
0.32749983668327332E+00 0.10019692182540894E+01
0.33249983191490173E+00 0.10377894639968872E+01
0.33749982714653015E+00 0.97410911321640015E+00
0.34249982237815857E+00 0.10039592981338501E+01
0.34749981760978699E+00 0.10158993005752563E+01
0.35249981284141541E+00 0.96913409233093262E+00
0.35749980807304382E+00 0.10119193792343140E+01
0.36249980330467224E+00 0.10268443822860718E+01
0.36749979853630066E+00 0.99201917648315430E+00
0.37249979376792908E+00 0.99500417709350586E+00
0.37749978899955750E+00 0.96614909172058105E+00
0.38249978423118591E+00 0.99500423669815063E+00
0.38749977946281433E+00 0.10387843847274780E+01
0.39249977469444275E+00 0.10547045469284058E+01
0.39749976992607117E+00 0.99102419614791870E+00
0.40249976515769958E+00 0.99997925758361816E+00
0.40749976038932800E+00 0.98107421398162842E+00
0.41249975562095642E+00 0.10039592981338501E+01
0.41749975085258484E+00 0.94226902723312378E+00
0.42249974608421326E+00 0.98306417465209961E+00
0.42749974131584167E+00 0.99301421642303467E+00
0.43249973654747009E+00 0.93729400634765625E+00
0.43749973177909851E+00 0.98206913471221924E+00
0.44249972701072693E+00 0.97908419370651245E+00
0.44749972224235535E+00 0.10089342594146729E+01
0.45249971747398376E+00 0.10039592981338501E+01
0.45749971270561218E+00 0.10308244228363037E+01
0.46249970793724060E+00 0.10537095069885254E+01
0.46749970316886902E+00 0.99201923608779907E+00
0.47249969840049744E+00 0.97211909294128418E+00
0.47749969363212585E+00 0.10089342594146729E+01
0.48249968886375427E+00 0.96415913105010986E+00
0.48749968409538269E+00 0.10049543380737305E+01
0.49249967932701111E+00 0.10059492588043213E+01
0.49749967455863953E+00 0.97112417221069336E+00
0.50249969959259033E+00 0.10228643417358398E+01
0.50749969482421875E+00 0.10049542188644409E+01
0.51249969005584717E+00 0.10338094234466553E+01
0.51749968528747559E+00 0.10308243036270142E+01
0.52249968051910400E+00 0.10775896310806274E+01
0.52749967575073242E+00 0.98306417465209961E+00
0.53249967098236084E+00 0.10417693853378296E+01
0.53749966621398926E+00 0.10069442987442017E+01
0.54249966144561768E+00 0.97410917282104492E+00
0.54749965667724609E+00 0.10427644252777100E+01
0.55249965190887451E+00 0.98107415437698364E+00
0.55749964714050293E+00 0.10417693853378296E+01
0.56249964237213135E+00 0.99798923730850220E+00
0.56749963760375977E+00 0.10278393030166626E+01
0.57249963283538818E+00 0.10338094234466553E+01
0.57749962806701660E+00 0.10198793411254883E+01
0.58249962329864502E+00 0.10178892612457275E+01
0.58749961853027344E+00 0.97609913349151611E+00
0.59249961376190186E+00 0.10248544216156006E+01
0.59749960899353027E+00 0.11104247570037842E+01
0.60249960422515869E+00 0.98007917404174805E+00
0.60749959945678711E+00 0.10009742975234985E+01
0.61249959468841553E+00 0.10616694688796997E+01
0.61749958992004395E+00 0.10129142999649048E+01
0.62249958515167236E+00 0.99301421642303467E+00
0.62749958038330078E+00 0.10019692182540894E+01
0.63249957561492920E+00 0.97808921337127686E+00
0.63749957084655762E+00 0.10258493423461914E+01
0.64249956607818604E+00 0.10079393386840820E+01
0.64749956130981445E+00 0.96614909172058105E+00
0.65249955654144287E+00 0.10288343429565430E+01
0.65749955177307129E+00 0.10547044277191162E+01
0.66249954700469971E+00 0.10188843011856079E+01
0.66749954223632812E+00 0.10397794246673584E+01
0.67249953746795654E+00 0.96515411138534546E+00
0.67749953269958496E+00 0.99002921581268311E+00
0.68249952793121338E+00 0.98206919431686401E+00
0.68749952316284180E+00 0.99599921703338623E+00
0.69249951839447021E+00 0.99500417709350586E+00
0.69749951362609863E+00 0.96515405178070068E+00
0.70249950885772705E+00 0.96117413043975830E+00
0.70749950408935547E+00 0.10218693017959595E+01
0.71249949932098389E+00 0.97012913227081299E+00
0.71749949455261230E+00 0.96216905117034912E+00
0.72249948978424072E+00 0.98604917526245117E+00
0.72749948501586914E+00 0.10288343429565430E+01
0.73249948024749756E+00 0.10785845518112183E+01
0.73749947547912598E+00 0.98903417587280273E+00
0.74249947071075439E+00 0.99500423669815063E+00
0.74749946594238281E+00 0.96714413166046143E+00
0.75249946117401123E+00 0.10089342594146729E+01
0.75749945640563965E+00 0.93331396579742432E+00
0.76249945163726807E+00 0.94027900695800781E+00
0.76749944686889648E+00 0.95719408988952637E+00
0.77249944210052490E+00 0.98803919553756714E+00
0.77749943733215332E+00 0.10407744646072388E+01
0.78249943256378174E+00 0.10079392194747925E+01
0.78749942779541016E+00 0.98007917404174805E+00
0.79249942302703857E+00 0.10168943405151367E+01
0.79749941825866699E+00 0.10477393865585327E+01
0.80249941349029541E+00 0.10059492588043213E+01
0.80749940872192383E+00 0.97311413288116455E+00
0.81249940395355225E+00 0.99002921581268311E+00
0.81749939918518066E+00 0.99500423669815063E+00
0.82249939441680908E+00 0.10069442987442017E+01
0.82749938964843750E+00 0.10427644252777100E+01
0.83249938488006592E+00 0.10367944240570068E+01
0.83749938011169434E+00 0.98803919553756714E+00
0.84249937534332275E+00 0.93828898668289185E+00
0.84749937057495117E+00 0.94624900817871094E+00
0.85249936580657959E+00 0.92435896396636963E+00
0.85749936103820801E+00 0.93729400634765625E+00
0.86249935626983643E+00 0.96117413043975830E+00
0.86749935150146484E+00 0.99002921581268311E+00
0.87249934673309326E+00 0.92634892463684082E+00
0.87749934196472168E+00 0.99002921581268311E+00
0.88249933719635010E+00 0.10357993841171265E+01
0.88749933242797852E+00 0.98007917404174805E+00
0.89249932765960693E+00 0.10706245899200439E+01
0.89749932289123535E+00 0.97211915254592896E+00
0.90249931812286377E+00 0.10726145505905151E+01
0.90749931335449219E+00 0.10149043798446655E+01
0.91249930858612061E+00 0.96017909049987793E+00
0.91749930381774902E+00 0.98803925514221191E+00
0.92249929904937744E+00 0.98803925514221191E+00
0.92749929428100586E+00 0.95918405055999756E+00
0.93249928951263428E+00 0.98007917404174805E+00
0.93749928474426270E+00 0.98306417465209961E+00
0.94249927997589111E+00 0.10467444658279419E+01
0.94749927520751953E+00 0.94724404811859131E+00
0.95249927043914795E+00 0.10149042606353760E+01
0.95749926567077637E+00 0.98704415559768677E+00
0.96249926090240479E+00 0.96216905117034912E+00
0.96749925613403320E+00 0.10586844682693481E+01
0.97249925136566162E+00 0.96415913105010986E+00
0.97749924659729004E+00 0.94127398729324341E+00
0.98249924182891846E+00 0.99699419736862183E+00
0.98749923706054688E+00 0.96017909049987793E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new1/MCM2/temperature.dat <==
0.24999999441206455E-02 0.64539456367492676E+01
0.74999998323619366E-02 0.67957787513732910E+01
0.12500000186264515E-01 0.70564522743225098E+01
0.17500000074505806E-01 0.72700943946838379E+01
0.22500000894069672E-01 0.71769928932189941E+01
0.27500001713633537E-01 0.66966180801391602E+01
0.32500002533197403E-01 0.64841947555541992E+01
0.37500001490116119E-01 0.67790675163269043E+01
0.42500000447034836E-01 0.72873392105102539E+01
0.47499999403953552E-01 0.74850974082946777E+01
0.52499998360872269E-01 0.66745777130126953E+01
0.57499997317790985E-01 0.66528639793395996E+01
0.62499996274709702E-01 0.73217568397521973E+01
0.67499995231628418E-01 0.69416761398315430E+01
0.72499997913837433E-01 0.64075670242309570E+01
0.77500000596046448E-01 0.69327354431152344E+01
0.82500003278255463E-01 0.69352331161499023E+01
0.87500005960464478E-01 0.67027754783630371E+01
0.92500008642673492E-01 0.63679599761962891E+01
0.97500011324882507E-01 0.71595125198364258E+01
0.10250001400709152E+00 0.68816537857055664E+01
0.10750001668930054E+00 0.65452299118041992E+01
0.11250001937150955E+00 0.70206961631774902E+01
0.11750002205371857E+00 0.61455240249633789E+01
0.12250002473592758E+00 0.64012451171875000E+01
0.12750002741813660E+00 0.65708708763122559E+01
0.13250002264976501E+00 0.62753796577453613E+01
0.13750001788139343E+00 0.70021753311157227E+01
0.14250001311302185E+00 0.63728203773498535E+01
0.14750000834465027E+00 0.67502226829528809E+01
0.15250000357627869E+00 0.67378287315368652E+01
0.15749999880790710E+00 0.65088472366333008E+01
0.16249999403953552E+00 0.65539174079895020E+01
0.16749998927116394E+00 0.66154775619506836E+01
0.17249998450279236E+00 0.66873116493225098E+01
0.17749997973442078E+00 0.65675349235534668E+01
0.18249997496604919E+00 0.65221810340881348E+01
0.18749997019767761E+00 0.66972961425781250E+01
0.19249996542930603E+00 0.67822237014770508E+01
0.19749996066093445E+00 0.66206707954406738E+01
0.20249995589256287E+00 0.67725095748901367E+01
0.20749995112419128E+00 0.60209136009216309E+01
0.21249994635581970E+00 0.64351382255554199E+01
0.21749994158744812E+00 0.67499866485595703E+01
0.22249993681907654E+00 0.60539355278015137E+01
0.22749993205070496E+00 0.61689639091491699E+01
0.23249992728233337E+00 0.52985839843750000E+01
0.23749992251396179E+00 0.54030261039733887E+01
0.24249991774559021E+00 0.54107017517089844E+01
0.24749991297721863E+00 0.51110076904296875E+01
0.25249990820884705E+00 0.56401720046997070E+01
0.25749990344047546E+00 0.51729063987731934E+01
0.26249989867210388E+00 0.51329903602600098E+01
0.26749989390373230E+00 0.50194921493530273E+01
0.27249988913536072E+00 0.47473726272583008E+01
0.27749988436698914E+00 0.50138649940490723E+01
0.28249987959861755E+00 0.45320944786071777E+01
0.28749987483024597E+00 0.44793367385864258E+01
0.29249987006187439E+00 0.46829609870910645E+01
0.29749986529350281E+00 0.42347698211669922E+01
0.30249986052513123E+00 0.42307977676391602E+01
0.30749985575675964E+00 0.42679424285888672E+01
0.31249985098838806E+00 0.39876594543457031E+01
0.31749984622001648E+00 0.38367824554443359E+01
0.32249984145164490E+00 0.42128429412841797E+01
0.32749983668327332E+00 0.40379652976989746E+01
0.33249983191490173E+00 0.41313290596008301E+01
0.33749982714653015E+00 0.41357283592224121E+01
0.34249982237815857E+00 0.42295789718627930E+01
0.34749981760978699E+00 0.41353397369384766E+01
0.35249981284141541E+00 0.37630469799041748E+01
0.35749980807304382E+00 0.38816714286804199E+01
0.36249980330467224E+00 0.41524100303649902E+01
0.36749979853630066E+00 0.39963946342468262E+01
0.37249979376792908E+00 0.40395669937133789E+01
0.37749978899955750E+00 0.41590838432312012E+01
0.38249978423118591E+00 0.42948126792907715E+01
0.38749977946281433E+00 0.41427493095397949E+01
0.39249977469444275E+00 0.40206613540649414E+01
0.39749976992607117E+00 0.39904386997222900E+01
0.40249976515769958E+00 0.37436804771423340E+01
0.40749976038932800E+00 0.39134378433227539E+01
0.41249975562095642E+00 0.38161156177520752E+01
0.41749975085258484E+00 0.40529055595397949E+01
0.42249974608421326E+00 0.37204301357269287E+01
0.42749974131584167E+00 0.39706196784973145E+01
0.43249973654747009E+00 0.44647636413574219E+01
0.43749973177909851E+00 0.38724141120910645E+01
0.44249972701072693E+00 0.39592301845550537E+01
0.44749972224235535E+00 0.38771877288818359E+01
0.45249971747398376E+00 0.42205133438110352E+01
0.45749971270561218E+00 0.43258132934570312E+01
0.46249970793724060E+00 0.43329505920410156E+01
0.46749970316886902E+00 0.38882443904876709E+01
0.47249969840049744E+00 0.41648845672607422E+01
0.47749969363212585E+00 0.41011285781860352E+01
0.48249968886375427E+00 0.39695019721984863E+01
0.48749968409538269E+00 0.36955363750457764E+01
0.49249967932701111E+00 0.40538783073425293E+01
0.49749967455863953E+00 0.43436870574951172E+01
0.50249969959259033E+00 0.39390177726745605E+01
0.50749969482421875E+00 0.39165606498718262E+01
0.51249969005584717E+00 0.39704031944274902E+01
0.51749968528747559E+00 0.42409553527832031E+01
0.52249968051910400E+00 0.42285089492797852E+01
0.52749967575073242E+00 0.40825700759887695E+01
0.53249967098236084E+00 0.46029558181762695E+01
0.53749966621398926E+00 0.40826277732849121E+01
0.54249966144561768E+00 0.40658617019653320E+01
0.54749965667724609E+00 0.38199508190155029E+01
0.55249965190887451E+00 0.38642351627349854E+01
0.55749964714050293E+00 0.37235214710235596E+01
0.56249964237213135E+00 0.38129961490631104E+01
0.56749963760375977E+00 0.40976004600524902E+01
0.57249963283538818E+00 0.39142384529113770E+01
0.57749962806701660E+00 0.40988402366638184E+01
0.58249962329864502E+00 0.35159304141998291E+01
0.58749961853027344E+00 0.39436347484588623E+01
0.59249961376190186E+00 0.40306701660156250E+01
0.59749960899353027E+00 0.40196714401245117E+01
0.60249960422515869E+00 0.40846886634826660E+01
0.60749959945678711E+00 0.40758552551269531E+01
0.61249959468841553E+00 0.41549730300903320E+01
0.61749958992004395E+00 0.45326294898986816E+01
0.62249958515167236E+00 0.40051794052124023E+01
0.62749958038330078E+00 0.41160392761230469E+01
0.63249957561492920E+00 0.38470385074615479E+01
0.63749957084655762E+00 0.44988870620727539E+01
0.64249956607818604E+00 0.41216301918029785E+01
0.64749956130981445E+00 0.40572876930236816E+01
0.65249955654144287E+00 0.43423914909362793E+01
0.65749955177307129E+00 0.39870688915252686E+01
0.66249954700469971E+00 0.43356599807739258E+01
0.66749954223632812E+00 0.42285666465759277E+01
0.67249953746795654E+00 0.41342535018920898E+01
0.67749953269958496E+00 0.37376818656921387E+01
0.68249952793121338E+00 0.40020189285278320E+01
0.68749952316284180E+00 0.43341379165649414E+01
0.69249951839447021E+00 0.38022565841674805E+01
0.69749951362609863E+00 0.44526987075805664E+01
0.70249950885772705E+00 0.40778207778930664E+01
0.70749950408935547E+00 0.39235517978668213E+01
0.71249949932098389E+00 0.44084396362304688E+01
0.71749949455261230E+00 0.42141146659851074E+01
0.72249948978424072E+00 0.40591354370117188E+01
0.72749948501586914E+00 0.37930917739868164E+01
0.73249948024749756E+00 0.37098317146301270E+01
0.73749947547912598E+00 0.37693243026733398E+01
0.74249947071075439E+00 0.38399291038513184E+01
0.74749946594238281E+00 0.34039397239685059E+01
0.75249946117401123E+00 0.37536525726318359E+01
0.75749945640563965E+00 0.36297748088836670E+01
0.76249945163726807E+00 0.38667542934417725E+01
0.76749944686889648E+00 0.41010589599609375E+01
0.77249944210052490E+00 0.40205311775207520E+01
0.77749943733215332E+00 0.40910739898681641E+01
0.78249943256378174E+00 0.38677556514739990E+01
0.78749942779541016E+00 0.39583015441894531E+01
0.79249942302703857E+00 0.40803194046020508E+01
0.79749941825866699E+00 0.39949517250061035E+01
0.80249941349029541E+00 0.36243691444396973E+01
0.80749940872192383E+00 0.36248939037322998E+01
0.81249940395355225E+00 0.38369185924530029E+01
0.81749939918518066E+00 0.40281143188476562E+01
0.82249939441680908E+00 0.39240186214447021E+01
0.82749938964843750E+00 0.36947786808013916E+01
0.83249938488006592E+00 0.41502022743225098E+01
0.83749938011169434E+00 0.36633076667785645E+01
0.84249937534332275E+00 0.38038363456726074E+01
0.84749937057495117E+00 0.43048062324523926E+01
0.85249936580657959E+00 0.38072314262390137E+01
0.85749936103820801E+00 0.43191161155700684E+01
0.86249935626983643E+00 0.35954630374908447E+01
0.86749935150146484E+00 0.38469719886779785E+01
0.87249934673309326E+00 0.40134391784667969E+01
0.87749934196472168E+00 0.36472096443176270E+01
0.88249933719635010E+00 0.37743606567382812E+01
0.88749933242797852E+00 0.36157822608947754E+01
0.89249932765960693E+00 0.38919575214385986E+01
0.89749932289123535E+00 0.40749559402465820E+01
0.90249931812286377E+00 0.43385453224182129E+01
0.90749931335449219E+00 0.37461841106414795E+01
0.91249930858612061E+00 0.41368532180786133E+01
0.91749930381774902E+00 0.39361054897308350E+01
0.92249929904937744E+00 0.39212148189544678E+01
0.92749929428100586E+00 0.37588155269622803E+01
0.93249928951263428E+00 0.38777129650115967E+01
0.93749928474426270E+00 0.39226663112640381E+01
0.94249927997589111E+00 0.35731084346771240E+01
0.94749927520751953E+00 0.40834922790527344E+01
0.95249927043914795E+00 0.35692262649536133E+01
0.95749926567077637E+00 0.38096413612365723E+01
0.96249926090240479E+00 0.39246027469635010E+01
0.96749925613403320E+00 0.42158522605895996E+01
0.97249925136566162E+00 0.39333071708679199E+01
0.97749924659729004E+00 0.40083603858947754E+01
0.98249924182891846E+00 0.38202309608459473E+01
0.98749923706054688E+00 0.39463875293731689E+01
0.99249923229217529E+00 0.39528837203979492E+01


==> figure_new1/MCM2/velocity.dat <==
0.24999999441206455E-02 -.50791189074516296E-01
0.74999998323619366E-02 -.39079796522855759E-01
0.12500000186264515E-01 0.86645513772964478E-01
0.17500000074505806E-01 -.28201540932059288E-01
0.22500000894069672E-01 -.20628560334444046E-01
0.27500001713633537E-01 0.14212230220437050E-01
0.32500002533197403E-01 -.31087173148989677E-01
0.37500001490116119E-01 0.36308672279119492E-01
0.42500000447034836E-01 -.29426179826259613E-01
0.47499999403953552E-01 -.77687159180641174E-01
0.52499998360872269E-01 -.83647854626178741E-01
0.57499997317790985E-01 -.26200247928500175E-01
0.62499996274709702E-01 0.10543102025985718E+00
0.67499995231628418E-01 -.38610200863331556E-02
0.72499997913837433E-01 -.35910915583372116E-01
0.77500000596046448E-01 -.26114607229828835E-01
0.82500003278255463E-01 0.98110824823379517E-01
0.87500005960464478E-01 0.36653932183980942E-01
0.92500008642673492E-01 0.24080263450741768E-01
0.97500011324882507E-01 0.91816715896129608E-01
0.10250001400709152E+00 -.25175143033266068E-01
0.10750001668930054E+00 -.38584817200899124E-01
0.11250001937150955E+00 -.56186016649007797E-01
0.11750002205371857E+00 -.78691862523555756E-01
0.12250002473592758E+00 -.13687202334403992E+00
0.12750002741813660E+00 -.14798131585121155E+00
0.13250002264976501E+00 -.13043321669101715E-01
0.13750001788139343E+00 -.73140367865562439E-01
0.14250001311302185E+00 -.10200662165880203E+00
0.14750000834465027E+00 -.28260067105293274E-01
0.15250000357627869E+00 -.58958996087312698E-01
0.15749999880790710E+00 -.34699477255344391E-01
0.16249999403953552E+00 -.11474045366048813E+00
0.16749998927116394E+00 -.15739424526691437E+00
0.17249998450279236E+00 -.10253909975290298E+00
0.17749997973442078E+00 -.13047294318675995E+00
0.18249997496604919E+00 -.11660323292016983E+00
0.18749997019767761E+00 -.79073354601860046E-01
0.19249996542930603E+00 -.12107678502798080E+00
0.19749996066093445E+00 -.55455740541219711E-01
0.20249995589256287E+00 -.83272077143192291E-01
0.20749995112419128E+00 -.19632439315319061E+00
0.21249994635581970E+00 -.39957785606384277E+00
0.21749994158744812E+00 -.25219080969691277E-01
0.22249993681907654E+00 -.27085179090499878E+00
0.22749993205070496E+00 -.34317192435264587E+00
0.23249992728233337E+00 -.43644610047340393E+00
0.23749992251396179E+00 -.41931062936782837E+00
0.24249991774559021E+00 -.38990083336830139E+00
0.24749991297721863E+00 -.53751826286315918E+00
0.25249990820884705E+00 -.56922620534896851E+00
0.25749990344047546E+00 -.60559159517288208E+00
0.26249989867210388E+00 -.74701166152954102E+00
0.26749989390373230E+00 -.80578839778900146E+00
0.27249988913536072E+00 -.87321192026138306E+00
0.27749988436698914E+00 -.63811713457107544E+00
0.28249987959861755E+00 -.79005187749862671E+00
0.28749987483024597E+00 -.88607066869735718E+00
0.29249987006187439E+00 -.83989495038986206E+00
0.29749986529350281E+00 -.84684091806411743E+00
0.30249986052513123E+00 -.97610586881637573E+00
0.30749985575675964E+00 -.88107967376708984E+00
0.31249985098838806E+00 -.89769542217254639E+00
0.31749984622001648E+00 -.91433393955230713E+00
0.32249984145164490E+00 -.83143925666809082E+00
0.32749983668327332E+00 -.84568953514099121E+00
0.33249983191490173E+00 -.92106449604034424E+00
0.33749982714653015E+00 -.96456593275070190E+00
0.34249982237815857E+00 -.92149728536605835E+00
0.34749981760978699E+00 -.89615142345428467E+00
0.35249981284141541E+00 -.97696149349212646E+00
0.35749980807304382E+00 -.89242851734161377E+00
0.36249980330467224E+00 -.88619202375411987E+00
0.36749979853630066E+00 -.97476387023925781E+00
0.37249979376792908E+00 -.92845427989959717E+00
0.37749978899955750E+00 -.10688908100128174E+01
0.38249978423118591E+00 -.10003873109817505E+01
0.38749977946281433E+00 -.10198557376861572E+01
0.39249977469444275E+00 -.11372174024581909E+01
0.39749976992607117E+00 -.90828830003738403E+00
0.40249976515769958E+00 -.94955253601074219E+00
0.40749976038932800E+00 -.87914681434631348E+00
0.41249975562095642E+00 -.90920943021774292E+00
0.41749975085258484E+00 -.88874989748001099E+00
0.42249974608421326E+00 -.84753537178039551E+00
0.42749974131584167E+00 -.89562493562698364E+00
0.43249973654747009E+00 -.10361285209655762E+01
0.43749973177909851E+00 -.85130238533020020E+00
0.44249972701072693E+00 -.87075644731521606E+00
0.44749972224235535E+00 -.78756463527679443E+00
0.45249971747398376E+00 -.78648179769515991E+00
0.45749971270561218E+00 -.95070368051528931E+00
0.46249970793724060E+00 -.87020307779312134E+00
0.46749970316886902E+00 -.98028409481048584E+00
0.47249969840049744E+00 -.94265902042388916E+00
0.47749969363212585E+00 -.10410733222961426E+01
0.48249968886375427E+00 -.93748408555984497E+00
0.48749968409538269E+00 -.97718107700347900E+00
0.49249967932701111E+00 -.10349831581115723E+01
0.49749967455863953E+00 -.11498221158981323E+01
0.50249969959259033E+00 -.11048526763916016E+01
0.50749969482421875E+00 -.10776258707046509E+01
0.51249969005584717E+00 -.91747862100601196E+00
0.51749968528747559E+00 -.96468210220336914E+00
0.52249968051910400E+00 -.98590880632400513E+00
0.52749967575073242E+00 -.92199039459228516E+00
0.53249967098236084E+00 -.10909125804901123E+01
0.53749966621398926E+00 -.11336065530776978E+01
0.54249966144561768E+00 -.11495069265365601E+01
0.54749965667724609E+00 -.98703837394714355E+00
0.55249965190887451E+00 -.10507880449295044E+01
0.55749964714050293E+00 -.10691820383071899E+01
0.56249964237213135E+00 -.98723185062408447E+00
0.56749963760375977E+00 -.97657275199890137E+00
0.57249963283538818E+00 -.99028104543685913E+00
0.57749962806701660E+00 -.10320549011230469E+01
0.58249962329864502E+00 -.10257753133773804E+01
0.58749961853027344E+00 -.87356489896774292E+00
0.59249961376190186E+00 -.72471725940704346E+00
0.59749960899353027E+00 -.97518098354339600E+00
0.60249960422515869E+00 -.10028012990951538E+01
0.60749959945678711E+00 -.10319088697433472E+01
0.61249959468841553E+00 -.10346425771713257E+01
0.61749958992004395E+00 -.10440925359725952E+01
0.62249958515167236E+00 -.11161266565322876E+01
0.62749958038330078E+00 -.10987328290939331E+01
0.63249957561492920E+00 -.11173839569091797E+01
0.63749957084655762E+00 -.11036483049392700E+01
0.64249956607818604E+00 -.10716494321823120E+01
0.64749956130981445E+00 -.11153022050857544E+01
0.65249955654144287E+00 -.10243638753890991E+01
0.65749955177307129E+00 -.10984759330749512E+01
0.66249954700469971E+00 -.11845600605010986E+01
0.66749954223632812E+00 -.10250016450881958E+01
0.67249953746795654E+00 -.95527011156082153E+00
0.67749953269958496E+00 -.11241426467895508E+01
0.68249952793121338E+00 -.10426865816116333E+01
0.68749952316284180E+00 -.11163939237594604E+01
0.69249951839447021E+00 -.10339342355728149E+01
0.69749951362609863E+00 -.10868502855300903E+01
0.70249950885772705E+00 -.10702456235885620E+01
0.70749950408935547E+00 -.11238768100738525E+01
0.71249949932098389E+00 -.11041935682296753E+01
0.71749949455261230E+00 -.10955686569213867E+01
0.72249948978424072E+00 -.92845636606216431E+00
0.72749948501586914E+00 -.10798548460006714E+01
0.73249948024749756E+00 -.94985520839691162E+00
0.73749947547912598E+00 -.10870997905731201E+01
0.74249947071075439E+00 -.95045930147171021E+00
0.74749946594238281E+00 -.10606931447982788E+01
0.75249946117401123E+00 -.10012593269348145E+01
0.75749945640563965E+00 -.92641019821166992E+00
0.76249945163726807E+00 -.96790701150894165E+00
0.76749944686889648E+00 -.11202878952026367E+01
0.77249944210052490E+00 -.96158516407012939E+00
0.77749943733215332E+00 -.10058732032775879E+01
0.78249943256378174E+00 -.96702271699905396E+00
0.78749942779541016E+00 -.98638981580734253E+00
0.79249942302703857E+00 -.92731857299804688E+00
0.79749941825866699E+00 -.99519538879394531E+00
0.80249941349029541E+00 -.89335203170776367E+00
0.80749940872192383E+00 -.11067764759063721E+01
0.81249940395355225E+00 -.98973548412322998E+00
0.81749939918518066E+00 -.99857640266418457E+00
0.82249939441680908E+00 -.88602989912033081E+00
0.82749938964843750E+00 -.99736469984054565E+00
0.83249938488006592E+00 -.10321059226989746E+01
0.83749938011169434E+00 -.92665231227874756E+00
0.84249937534332275E+00 -.93488800525665283E+00
0.84749937057495117E+00 -.10621501207351685E+01
0.85249936580657959E+00 -.10698755979537964E+01
0.85749936103820801E+00 -.99959021806716919E+00
0.86249935626983643E+00 -.10445227622985840E+01
0.86749935150146484E+00 -.10568102598190308E+01
0.87249934673309326E+00 -.10679473876953125E+01
0.87749934196472168E+00 -.10493130683898926E+01
0.88249933719635010E+00 -.95923507213592529E+00
0.88749933242797852E+00 -.10499380826950073E+01
0.89249932765960693E+00 -.10219628810882568E+01
0.89749932289123535E+00 -.91557949781417847E+00
0.90249931812286377E+00 -.10285948514938354E+01
0.90749931335449219E+00 -.94644284248352051E+00
0.91249930858612061E+00 -.96456551551818848E+00
0.91749930381774902E+00 -.86844271421432495E+00
0.92249929904937744E+00 -.98722934722900391E+00
0.92749929428100586E+00 -.92189198732376099E+00
0.93249928951263428E+00 -.11566271781921387E+01
0.93749928474426270E+00 -.10269352197647095E+01
0.94249927997589111E+00 -.91510432958602905E+00
0.94749927520751953E+00 -.94865584373474121E+00
0.95249927043914795E+00 -.96913480758666992E+00
0.95749926567077637E+00 -.10877815485000610E+01
0.96249926090240479E+00 -.10306450128555298E+01
0.96749925613403320E+00 -.93170434236526489E+00
0.97249925136566162E+00 -.10703008174896240E+01
0.97749924659729004E+00 -.12318569421768188E+01
0.98249924182891846E+00 -.10139383077621460E+01
0.98749923706054688E+00 -.99448025226593018E+00
0.99249923229217529E+00 -.10591471195220947E+01


==> figure_new1/MCM3/density.dat <==
0.24999999441206455E-02 0.13372857570648193E+01
0.74999998323619366E-02 0.13203706741333008E+01
0.12500000186264515E-01 0.13532056808471680E+01
0.17500000074505806E-01 0.12895255088806152E+01
0.22500000894069672E-01 0.12785804271697998E+01
0.27500001713633537E-01 0.12736054658889771E+01
0.32500002533197403E-01 0.12726104259490967E+01
0.37500001490116119E-01 0.13104205131530762E+01
0.42500000447034836E-01 0.12367902994155884E+01
0.47499999403953552E-01 0.12278351783752441E+01
0.52499998360872269E-01 0.12497253417968750E+01
0.57499997317790985E-01 0.12278351783752441E+01
0.62499996274709702E-01 0.12109202146530151E+01
0.67499995231628418E-01 0.13034555912017822E+01
0.72499997913837433E-01 0.12626603841781616E+01
0.77500000596046448E-01 0.12149002552032471E+01
0.82500003278255463E-01 0.12497253417968750E+01
0.87500005960464478E-01 0.12069401741027832E+01
0.92500008642673492E-01 0.12785804271697998E+01
0.97500011324882507E-01 0.12298252582550049E+01
0.10250001400709152E+00 0.12636554241180420E+01
0.10750001668930054E+00 0.13283307552337646E+01
0.11250001937150955E+00 0.12815654277801514E+01
0.11750002205371857E+00 0.12049500942230225E+01
0.12250002473592758E+00 0.12954955101013184E+01
0.12750002741813660E+00 0.12895255088806152E+01
0.13250002264976501E+00 0.13671357631683350E+01
0.13750001788139343E+00 0.13999710083007812E+01
0.14250001311302185E+00 0.12994755506515503E+01
0.14750000834465027E+00 0.13770858049392700E+01
0.15250000357627869E+00 0.13502206802368164E+01
0.15749999880790710E+00 0.13502206802368164E+01
0.16249999403953552E+00 0.13760907649993896E+01
0.16749998927116394E+00 0.13323106765747070E+01
0.17249998450279236E+00 0.12726104259490967E+01
0.17749997973442078E+00 0.14079309701919556E+01
0.18249997496604919E+00 0.13243505954742432E+01
0.18749997019767761E+00 0.13382806777954102E+01
0.19249996542930603E+00 0.13034555912017822E+01
0.19749996066093445E+00 0.13153955936431885E+01
0.20249995589256287E+00 0.13571858406066895E+01
0.20749995112419128E+00 0.12178852558135986E+01
0.21249994635581970E+00 0.13591758012771606E+01
0.21749994158744812E+00 0.11462448835372925E+01
0.22249993681907654E+00 0.11651499271392822E+01
0.22749993205070496E+00 0.11969900131225586E+01
0.23249992728233337E+00 0.10825645923614502E+01
0.23749992251396179E+00 0.99400925636291504E+00
0.24249991774559021E+00 0.11054496765136719E+01
0.24749991297721863E+00 0.11452498435974121E+01
0.25249990820884705E+00 0.10646545886993408E+01
0.25749990344047546E+00 0.95818912982940674E+00
0.26249989867210388E+00 0.94425898790359497E+00
0.26749989390373230E+00 0.97211915254592896E+00
0.27249988913536072E+00 0.10198793411254883E+01
0.27749988436698914E+00 0.98206919431686401E+00
0.28249987959861755E+00 0.10049543380737305E+01
0.28749987483024597E+00 0.10556995868682861E+01
0.29249987006187439E+00 0.97908413410186768E+00
0.29749986529350281E+00 0.98206913471221924E+00
0.30249986052513123E+00 0.10208742618560791E+01
0.30749985575675964E+00 0.97908413410186768E+00
0.31249985098838806E+00 0.10626645088195801E+01
0.31749984622001648E+00 0.10656495094299316E+01
0.32249984145164490E+00 0.10377893447875977E+01
0.32749983668327332E+00 0.10029642581939697E+01
0.33249983191490173E+00 0.98704421520233154E+00
0.33749982714653015E+00 0.10109243392944336E+01
0.34249982237815857E+00 0.99798929691314697E+00
0.34749981760978699E+00 0.99798929691314697E+00
0.35249981284141541E+00 0.90246880054473877E+00
0.35749980807304382E+00 0.98107421398162842E+00
0.36249980330467224E+00 0.97510415315628052E+00
0.36749979853630066E+00 0.10109243392944336E+01
0.37249979376792908E+00 0.10089342594146729E+01
0.37749978899955750E+00 0.92734396457672119E+00
0.38249978423118591E+00 0.10248543024063110E+01
0.38749977946281433E+00 0.10457494258880615E+01
0.39249977469444275E+00 0.10218693017959595E+01
0.39749976992607117E+00 0.99201923608779907E+00
0.40249976515769958E+00 0.95321404933929443E+00
0.40749976038932800E+00 0.97112411260604858E+00
0.41249975562095642E+00 0.89450883865356445E+00
0.41749975085258484E+00 0.98604917526245117E+00
0.42249974608421326E+00 0.98803925514221191E+00
0.42749974131584167E+00 0.10785845518112183E+01
0.43249973654747009E+00 0.10198793411254883E+01
0.43749973177909851E+00 0.10258493423461914E+01
0.44249972701072693E+00 0.10706245899200439E+01
0.44749972224235535E+00 0.10258493423461914E+01
0.45249971747398376E+00 0.97808921337127686E+00
0.45749971270561218E+00 0.95520401000976562E+00
0.46249970793724060E+00 0.10308244228363037E+01
0.46749970316886902E+00 0.10576895475387573E+01
0.47249969840049744E+00 0.10556994676589966E+01
0.47749969363212585E+00 0.10656495094299316E+01
0.48249968886375427E+00 0.10865446329116821E+01
0.48749968409538269E+00 0.10009741783142090E+01
0.49249967932701111E+00 0.96714413166046143E+00
0.49749967455863953E+00 0.10208743810653687E+01
0.50249969959259033E+00 0.10984846353530884E+01
0.50749969482421875E+00 0.99798929691314697E+00
0.51249969005584717E+00 0.90843880176544189E+00
0.51749968528747559E+00 0.10119192600250244E+01
0.52249968051910400E+00 0.10656495094299316E+01
0.52749967575073242E+00 0.97908413410186768E+00
0.53249967098236084E+00 0.95520406961441040E+00
0.53749966621398926E+00 0.89550381898880005E+00
0.54249966144561768E+00 0.94027900695800781E+00
0.54749965667724609E+00 0.94127404689788818E+00
0.55249965190887451E+00 0.94425904750823975E+00
0.55749964714050293E+00 0.86963373422622681E+00
0.56249964237213135E+00 0.96316409111022949E+00
0.56749963760375977E+00 0.10278394222259521E+01
0.57249963283538818E+00 0.93530404567718506E+00
0.57749962806701660E+00 0.93828898668289185E+00
0.58249962329864502E+00 0.92833900451660156E+00
0.58749961853027344E+00 0.10686345100402832E+01
0.59249961376190186E+00 0.96415913105010986E+00
0.59749960899353027E+00 0.97709417343139648E+00
0.60249960422515869E+00 0.99997925758361816E+00
0.60749959945678711E+00 0.10129142999649048E+01
0.61249959468841553E+00 0.97112417221069336E+00
0.61749958992004395E+00 0.10457494258880615E+01
0.62249958515167236E+00 0.10248544216156006E+01
0.62749958038330078E+00 0.10139093399047852E+01
0.63249957561492920E+00 0.10019693374633789E+01
0.63749957084655762E+00 0.98505413532257080E+00
0.64249956607818604E+00 0.10208742618560791E+01
0.64749956130981445E+00 0.97808915376663208E+00
0.65249955654144287E+00 0.93928396701812744E+00
0.65749955177307129E+00 0.99002921581268311E+00
0.66249954700469971E+00 0.10119192600250244E+01
0.66749954223632812E+00 0.10596795082092285E+01
0.67249953746795654E+00 0.10417693853378296E+01
0.67749953269958496E+00 0.10805746316909790E+01
0.68249952793121338E+00 0.10825645923614502E+01
0.68749952316284180E+00 0.10049543380737305E+01
0.69249951839447021E+00 0.99898427724838257E+00
0.69749951362609863E+00 0.10676395893096924E+01
0.70249950885772705E+00 0.99898421764373779E+00
0.70749950408935547E+00 0.10039592981338501E+01
0.71249949932098389E+00 0.10716195106506348E+01
0.71749949455261230E+00 0.10875396728515625E+01
0.72249948978424072E+00 0.94823902845382690E+00
0.72749948501586914E+00 0.93530398607254028E+00
0.73249948024749756E+00 0.95918405055999756E+00
0.73749947547912598E+00 0.86565363407135010E+00
0.74249947071075439E+00 0.90346384048461914E+00
0.74749946594238281E+00 0.92236888408660889E+00
0.75249946117401123E+00 0.85769367218017578E+00
0.75749945640563965E+00 0.95122408866882324E+00
0.76249945163726807E+00 0.10357993841171265E+01
0.76749944686889648E+00 0.94326400756835938E+00
0.77249944210052490E+00 0.93629896640777588E+00
0.77749943733215332E+00 0.10338094234466553E+01
0.78249943256378174E+00 0.97012913227081299E+00
0.78749942779541016E+00 0.99500423669815063E+00
0.79249942302703857E+00 0.99301421642303467E+00
0.79749941825866699E+00 0.98704421520233154E+00
0.80249941349029541E+00 0.99898421764373779E+00
0.80749940872192383E+00 0.89450883865356445E+00
0.81249940395355225E+00 0.98206919431686401E+00
0.81749939918518066E+00 0.96415913105010986E+00
0.82249939441680908E+00 0.89251881837844849E+00
0.82749938964843750E+00 0.93729400634765625E+00
0.83249938488006592E+00 0.98306417465209961E+00
0.83749938011169434E+00 0.10377893447875977E+01
0.84249937534332275E+00 0.99201923608779907E+00
0.84749937057495117E+00 0.10915195941925049E+01
0.85249936580657959E+00 0.11502249240875244E+01
0.85749936103820801E+00 0.11203747987747192E+01
0.86249935626983643E+00 0.10895296335220337E+01
0.86749935150146484E+00 0.10238593816757202E+01
0.87249934673309326E+00 0.10109243392944336E+01
0.87749934196472168E+00 0.97609913349151611E+00
0.88249933719635010E+00 0.96913415193557739E+00
0.88749933242797852E+00 0.10089342594146729E+01
0.89249932765960693E+00 0.10119192600250244E+01
0.89749932289123535E+00 0.10178893804550171E+01
0.90249931812286377E+00 0.10656495094299316E+01
0.90749931335449219E+00 0.10308244228363037E+01
0.91249930858612061E+00 0.10497294664382935E+01
0.91749930381774902E+00 0.98903417587280273E+00
0.92249929904937744E+00 0.90943384170532227E+00
0.92749929428100586E+00 0.98206913471221924E+00
0.93249928951263428E+00 0.10716195106506348E+01
0.93749928474426270E+00 0.10626645088195801E+01
0.94249927997589111E+00 0.10397794246673584E+01
0.94749927520751953E+00 0.94326400756835938E+00
0.95249927043914795E+00 0.92634892463684082E+00
0.95749926567077637E+00 0.94425904750823975E+00
0.96249926090240479E+00 0.96117413043975830E+00
0.96749925613403320E+00 0.10268443822860718E+01
0.97249925136566162E+00 0.95520406961441040E+00
0.97749924659729004E+00 0.10139093399047852E+01
0.98249924182891846E+00 0.10755995512008667E+01
0.98749923706054688E+00 0.96515411138534546E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new1/MCM3/temperature.dat <==
0.24999999441206455E-02 0.64819335937500000E+01
0.74999998323619366E-02 0.61278338432312012E+01
0.12500000186264515E-01 0.61061687469482422E+01
0.17500000074505806E-01 0.58047428131103516E+01
0.22500000894069672E-01 0.55349588394165039E+01
0.27500001713633537E-01 0.54513096809387207E+01
0.32500002533197403E-01 0.57274203300476074E+01
0.37500001490116119E-01 0.58617172241210938E+01
0.42500000447034836E-01 0.57613792419433594E+01
0.47499999403953552E-01 0.61717014312744141E+01
0.52499998360872269E-01 0.63109636306762695E+01
0.57499997317790985E-01 0.65133137702941895E+01
0.62499996274709702E-01 0.62941164970397949E+01
0.67499995231628418E-01 0.71625270843505859E+01
0.72499997913837433E-01 0.71202793121337891E+01
0.77500000596046448E-01 0.65735926628112793E+01
0.82500003278255463E-01 0.71367125511169434E+01
0.87500005960464478E-01 0.71534466743469238E+01
0.92500008642673492E-01 0.70055422782897949E+01
0.97500011324882507E-01 0.69677190780639648E+01
0.10250001400709152E+00 0.71047606468200684E+01
0.10750001668930054E+00 0.63752856254577637E+01
0.11250001937150955E+00 0.68654837608337402E+01
0.11750002205371857E+00 0.72947096824645996E+01
0.12250002473592758E+00 0.70505008697509766E+01
0.12750002741813660E+00 0.71091890335083008E+01
0.13250002264976501E+00 0.69441738128662109E+01
0.13750001788139343E+00 0.66985640525817871E+01
0.14250001311302185E+00 0.72939934730529785E+01
0.14750000834465027E+00 0.68432822227478027E+01
0.15250000357627869E+00 0.68471813201904297E+01
0.15749999880790710E+00 0.71796417236328125E+01
0.16249999403953552E+00 0.73592429161071777E+01
0.16749998927116394E+00 0.67536239624023438E+01
0.17249998450279236E+00 0.70869464874267578E+01
0.17749997973442078E+00 0.75965514183044434E+01
0.18249997496604919E+00 0.64539813995361328E+01
0.18749997019767761E+00 0.69342937469482422E+01
0.19249996542930603E+00 0.62460670471191406E+01
0.19749996066093445E+00 0.65525588989257812E+01
0.20249995589256287E+00 0.58939046859741211E+01
0.20749995112419128E+00 0.63525400161743164E+01
0.21249994635581970E+00 0.58177452087402344E+01
0.21749994158744812E+00 0.60412502288818359E+01
0.22249993681907654E+00 0.58826823234558105E+01
0.22749993205070496E+00 0.60257863998413086E+01
0.23249992728233337E+00 0.56485638618469238E+01
0.23749992251396179E+00 0.57555742263793945E+01
0.24249991774559021E+00 0.48780965805053711E+01
0.24749991297721863E+00 0.48796572685241699E+01
0.25249990820884705E+00 0.45022683143615723E+01
0.25749990344047546E+00 0.39397554397583008E+01
0.26249989867210388E+00 0.35917675495147705E+01
0.26749989390373230E+00 0.34546604156494141E+01
0.27249988913536072E+00 0.37253279685974121E+01
0.27749988436698914E+00 0.36479499340057373E+01
0.28249987959861755E+00 0.40375962257385254E+01
0.28749987483024597E+00 0.39308965206146240E+01
0.29249987006187439E+00 0.42058672904968262E+01
0.29749986529350281E+00 0.44702095985412598E+01
0.30249986052513123E+00 0.46349902153015137E+01
0.30749985575675964E+00 0.38043823242187500E+01
0.31249985098838806E+00 0.44528427124023438E+01
0.31749984622001648E+00 0.43510007858276367E+01
0.32249984145164490E+00 0.43486895561218262E+01
0.32749983668327332E+00 0.40318431854248047E+01
0.33249983191490173E+00 0.37878437042236328E+01
0.33749982714653015E+00 0.40124015808105469E+01
0.34249982237815857E+00 0.40071821212768555E+01
0.34749981760978699E+00 0.39208612442016602E+01
0.35249981284141541E+00 0.43996601104736328E+01
0.35749980807304382E+00 0.44082236289978027E+01
0.36249980330467224E+00 0.38959352970123291E+01
0.36749979853630066E+00 0.36019558906555176E+01
0.37249979376792908E+00 0.36870360374450684E+01
0.37749978899955750E+00 0.35933310985565186E+01
0.38249978423118591E+00 0.36489753723144531E+01
0.38749977946281433E+00 0.41762285232543945E+01
0.39249977469444275E+00 0.38860733509063721E+01
0.39749976992607117E+00 0.36850631237030029E+01
0.40249976515769958E+00 0.42002906799316406E+01
0.40749976038932800E+00 0.38604443073272705E+01
0.41249975562095642E+00 0.39014647006988525E+01
0.41749975085258484E+00 0.37658631801605225E+01
0.42249974608421326E+00 0.40061197280883789E+01
0.42749974131584167E+00 0.39118564128875732E+01
0.43249973654747009E+00 0.39045011997222900E+01
0.43749973177909851E+00 0.40101594924926758E+01
0.44249972701072693E+00 0.41134953498840332E+01
0.44749972224235535E+00 0.35908384323120117E+01
0.45249971747398376E+00 0.35619640350341797E+01
0.45749971270561218E+00 0.44209599494934082E+01
0.46249970793724060E+00 0.41170535087585449E+01
0.46749970316886902E+00 0.44536204338073730E+01
0.47249969840049744E+00 0.41989173889160156E+01
0.47749969363212585E+00 0.42487964630126953E+01
0.48249968886375427E+00 0.37053565979003906E+01
0.48749968409538269E+00 0.36026413440704346E+01
0.49249967932701111E+00 0.36843063831329346E+01
0.49749967455863953E+00 0.37430341243743896E+01
0.50249969959259033E+00 0.38186299800872803E+01
0.50749969482421875E+00 0.36714260578155518E+01
0.51249969005584717E+00 0.36919960975646973E+01
0.51749968528747559E+00 0.37959625720977783E+01
0.52249968051910400E+00 0.43253822326660156E+01
0.52749967575073242E+00 0.47301998138427734E+01
0.53249967098236084E+00 0.43908691406250000E+01
0.53749966621398926E+00 0.46124143600463867E+01
0.54249966144561768E+00 0.40718312263488770E+01
0.54749965667724609E+00 0.42463769912719727E+01
0.55249965190887451E+00 0.37492067813873291E+01
0.55749964714050293E+00 0.34620406627655029E+01
0.56249964237213135E+00 0.35977401733398438E+01
0.56749963760375977E+00 0.33296091556549072E+01
0.57249963283538818E+00 0.37689759731292725E+01
0.57749962806701660E+00 0.38865828514099121E+01
0.58249962329864502E+00 0.40234451293945312E+01
0.58749961853027344E+00 0.36816034317016602E+01
0.59249961376190186E+00 0.37382841110229492E+01
0.59749960899353027E+00 0.35981292724609375E+01
0.60249960422515869E+00 0.36738648414611816E+01
0.60749959945678711E+00 0.35661470890045166E+01
0.61249959468841553E+00 0.38156309127807617E+01
0.61749958992004395E+00 0.39924128055572510E+01
0.62249958515167236E+00 0.36373426914215088E+01
0.62749958038330078E+00 0.41935410499572754E+01
0.63249957561492920E+00 0.38851013183593750E+01
0.63749957084655762E+00 0.39627377986907959E+01
0.64249956607818604E+00 0.36176626682281494E+01
0.64749956130981445E+00 0.40152783393859863E+01
0.65249955654144287E+00 0.37878000736236572E+01
0.65749955177307129E+00 0.39602444171905518E+01
0.66249954700469971E+00 0.43880643844604492E+01
0.66749954223632812E+00 0.41957612037658691E+01
0.67249953746795654E+00 0.43480634689331055E+01
0.67749953269958496E+00 0.45484552383422852E+01
0.68249952793121338E+00 0.47105274200439453E+01
0.68749952316284180E+00 0.39750201702117920E+01
0.69249951839447021E+00 0.41606736183166504E+01
0.69749951362609863E+00 0.42618894577026367E+01
0.70249950885772705E+00 0.43018932342529297E+01
0.70749950408935547E+00 0.42665677070617676E+01
0.71249949932098389E+00 0.41947765350341797E+01
0.71749949455261230E+00 0.41978359222412109E+01
0.72249948978424072E+00 0.36871411800384521E+01
0.72749948501586914E+00 0.38210666179656982E+01
0.73249948024749756E+00 0.34914042949676514E+01
0.73749947547912598E+00 0.37842714786529541E+01
0.74249947071075439E+00 0.36631417274475098E+01
0.74749946594238281E+00 0.39134106636047363E+01
0.75249946117401123E+00 0.38792641162872314E+01
0.75749945640563965E+00 0.43334703445434570E+01
0.76249945163726807E+00 0.42947344779968262E+01
0.76749944686889648E+00 0.43809905052185059E+01
0.77249944210052490E+00 0.43673033714294434E+01
0.77749943733215332E+00 0.45725049972534180E+01
0.78249943256378174E+00 0.44759445190429688E+01
0.78749942779541016E+00 0.38755409717559814E+01
0.79249942302703857E+00 0.36665549278259277E+01
0.79749941825866699E+00 0.37058494091033936E+01
0.80249941349029541E+00 0.36735706329345703E+01
0.80749940872192383E+00 0.38702318668365479E+01
0.81249940395355225E+00 0.38751492500305176E+01
0.81749939918518066E+00 0.42390155792236328E+01
0.82249939441680908E+00 0.36935756206512451E+01
0.82749938964843750E+00 0.39202208518981934E+01
0.83249938488006592E+00 0.39783573150634766E+01
0.83749938011169434E+00 0.36645550727844238E+01
0.84249937534332275E+00 0.42175126075744629E+01
0.84749937057495117E+00 0.39687211513519287E+01
0.85249936580657959E+00 0.47238788604736328E+01
0.85749936103820801E+00 0.42970061302185059E+01
0.86249935626983643E+00 0.44551448822021484E+01
0.86749935150146484E+00 0.46412544250488281E+01
0.87249934673309326E+00 0.44944906234741211E+01
0.87749934196472168E+00 0.44305477142333984E+01
0.88249933719635010E+00 0.44628887176513672E+01
0.88749933242797852E+00 0.44070529937744141E+01
0.89249932765960693E+00 0.46240110397338867E+01
0.89749932289123535E+00 0.44194321632385254E+01
0.90249931812286377E+00 0.47400116920471191E+01
0.90749931335449219E+00 0.41028132438659668E+01
0.91249930858612061E+00 0.42528777122497559E+01
0.91749930381774902E+00 0.42154316902160645E+01
0.92249929904937744E+00 0.36789109706878662E+01
0.92749929428100586E+00 0.40798430442810059E+01
0.93249928951263428E+00 0.39766991138458252E+01
0.93749928474426270E+00 0.40878911018371582E+01
0.94249927997589111E+00 0.36339657306671143E+01
0.94749927520751953E+00 0.36686837673187256E+01
0.95249927043914795E+00 0.36492433547973633E+01
0.95749926567077637E+00 0.36689271926879883E+01
0.96249926090240479E+00 0.40319361686706543E+01
0.96749925613403320E+00 0.37075915336608887E+01
0.97249925136566162E+00 0.37623250484466553E+01
0.97749924659729004E+00 0.34718368053436279E+01
0.98249924182891846E+00 0.36846282482147217E+01
0.98749923706054688E+00 0.37295887470245361E+01
0.99249923229217529E+00 0.41045618057250977E+01


==> figure_new1/MCM3/velocity.dat <==
0.24999999441206455E-02 -.53444750607013702E-01
0.74999998323619366E-02 -.12488969415426254E+00
0.12500000186264515E-01 0.18979424610733986E-01
0.17500000074505806E-01 -.11050302535295486E+00
0.22500000894069672E-01 -.16978461062535644E-02
0.27500001713633537E-01 0.34270823001861572E-01
0.32500002533197403E-01 -.35749737173318863E-01
0.37500001490116119E-01 0.12070474773645401E+00
0.42500000447034836E-01 -.20347332581877708E-01
0.47499999403953552E-01 0.61236795037984848E-01
0.52499998360872269E-01 0.13935554027557373E+00
0.57499997317790985E-01 -.10366138070821762E+00
0.62499996274709702E-01 0.15677645569667220E-02
0.67499995231628418E-01 -.56741435080766678E-01
0.72499997913837433E-01 -.14743864536285400E+00
0.77500000596046448E-01 -.38106641173362732E+00
0.82500003278255463E-01 -.21860191226005554E+00
0.87500005960464478E-01 -.21527089178562164E+00
0.92500008642673492E-01 -.14289502799510956E+00
0.97500011324882507E-01 -.18303063511848450E+00
0.10250001400709152E+00 -.11341408640146255E+00
0.10750001668930054E+00 -.14320619404315948E+00
0.11250001937150955E+00 -.15812990069389343E+00
0.11750002205371857E+00 -.11068967729806900E+00
0.12250002473592758E+00 -.36711704730987549E+00
0.12750002741813660E+00 -.42400440573692322E+00
0.13250002264976501E+00 -.11938447505235672E+00
0.13750001788139343E+00 -.17086809873580933E+00
0.14250001311302185E+00 -.11153773218393326E+00
0.14750000834465027E+00 -.79180456697940826E-01
0.15250000357627869E+00 -.10088213719427586E-01
0.15749999880790710E+00 -.12978316843509674E+00
0.16249999403953552E+00 0.48539269715547562E-01
0.16749998927116394E+00 0.75991831719875336E-01
0.17249998450279236E+00 0.13096272945404053E-01
0.17749997973442078E+00 -.11668920516967773E-01
0.18249997496604919E+00 -.22873442620038986E-01
0.18749997019767761E+00 -.64317800104618073E-01
0.19249996542930603E+00 0.41753392666578293E-01
0.19749996066093445E+00 -.30859865248203278E-01
0.20249995589256287E+00 -.96699588000774384E-01
0.20749995112419128E+00 -.50393961369991302E-01
0.21249994635581970E+00 -.63305743038654327E-01
0.21749994158744812E+00 -.21073691546916962E+00
0.22249993681907654E+00 -.26976108551025391E+00
0.22749993205070496E+00 -.44873917102813721E+00
0.23249992728233337E+00 -.49141237139701843E+00
0.23749992251396179E+00 -.56546831130981445E+00
0.24249991774559021E+00 -.67023444175720215E+00
0.24749991297721863E+00 -.83078891038894653E+00
0.25249990820884705E+00 -.85142487287521362E+00
0.25749990344047546E+00 -.10171637535095215E+01
0.26249989867210388E+00 -.95732325315475464E+00
0.26749989390373230E+00 -.81827205419540405E+00
0.27249988913536072E+00 -.79920631647109985E+00
0.27749988436698914E+00 -.91832679510116577E+00
0.28249987959861755E+00 -.93225675821304321E+00
0.28749987483024597E+00 -.93074870109558105E+00
0.29249987006187439E+00 -.75407153367996216E+00
0.29749986529350281E+00 -.80788761377334595E+00
0.30249986052513123E+00 -.87599784135818481E+00
0.30749985575675964E+00 -.92711877822875977E+00
0.31249985098838806E+00 -.81494736671447754E+00
0.31749984622001648E+00 -.83458304405212402E+00
0.32249984145164490E+00 -.71050727367401123E+00
0.32749983668327332E+00 -.55229514837265015E+00
0.33249983191490173E+00 -.51373368501663208E+00
0.33749982714653015E+00 -.65017282962799072E+00
0.34249982237815857E+00 -.83272129297256470E+00
0.34749981760978699E+00 -.78081011772155762E+00
0.35249981284141541E+00 -.93731176853179932E+00
0.35749980807304382E+00 -.11348720788955688E+01
0.36249980330467224E+00 -.11143112182617188E+01
0.36749979853630066E+00 -.12871028184890747E+01
0.37249979376792908E+00 -.13570225238800049E+01
0.37749978899955750E+00 -.14680390357971191E+01
0.38249978423118591E+00 -.13117686510086060E+01
0.38749977946281433E+00 -.13091328144073486E+01
0.39249977469444275E+00 -.12336188554763794E+01
0.39749976992607117E+00 -.11829701662063599E+01
0.40249976515769958E+00 -.12555060386657715E+01
0.40749976038932800E+00 -.13786585330963135E+01
0.41249975562095642E+00 -.11319020986557007E+01
0.41749975085258484E+00 -.11259299516677856E+01
0.42249974608421326E+00 -.11355578899383545E+01
0.42749974131584167E+00 -.10833878517150879E+01
0.43249973654747009E+00 -.10316673517227173E+01
0.43749973177909851E+00 -.95788240432739258E+00
0.44249972701072693E+00 -.95260429382324219E+00
0.44749972224235535E+00 -.98608392477035522E+00
0.45249971747398376E+00 -.87768477201461792E+00
0.45749971270561218E+00 -.10352313518524170E+01
0.46249970793724060E+00 -.11737322807312012E+01
0.46749970316886902E+00 -.12285572290420532E+01
0.47249969840049744E+00 -.12177377939224243E+01
0.47749969363212585E+00 -.11746735572814941E+01
0.48249968886375427E+00 -.12153983116149902E+01
0.48749968409538269E+00 -.11996955871582031E+01
0.49249967932701111E+00 -.90647435188293457E+00
0.49749967455863953E+00 -.90009069442749023E+00
0.50249969959259033E+00 -.94648206233978271E+00
0.50749969482421875E+00 -.98457598686218262E+00
0.51249969005584717E+00 -.92914485931396484E+00
0.51749968528747559E+00 -.88788592815399170E+00
0.52249968051910400E+00 -.79607456922531128E+00
0.52749967575073242E+00 -.80580133199691772E+00
0.53249967098236084E+00 -.81323266029357910E+00
0.53749966621398926E+00 -.10111447572708130E+01
0.54249966144561768E+00 -.10758594274520874E+01
0.54749965667724609E+00 -.11941556930541992E+01
0.55249965190887451E+00 -.13270308971405029E+01
0.55749964714050293E+00 -.12862154245376587E+01
0.56249964237213135E+00 -.10505741834640503E+01
0.56749963760375977E+00 -.99487459659576416E+00
0.57249963283538818E+00 -.10714932680130005E+01
0.57749962806701660E+00 -.12140332460403442E+01
0.58249962329864502E+00 -.12807651758193970E+01
0.58749961853027344E+00 -.11908026933670044E+01
0.59249961376190186E+00 -.13988349437713623E+01
0.59749960899353027E+00 -.12991718053817749E+01
0.60249960422515869E+00 -.11324198246002197E+01
0.60749959945678711E+00 -.11358677148818970E+01
0.61249959468841553E+00 -.98069447278976440E+00
0.61749958992004395E+00 -.11797559261322021E+01
0.62249958515167236E+00 -.13062815666198730E+01
0.62749958038330078E+00 -.11221272945404053E+01
0.63249957561492920E+00 -.10758943557739258E+01
0.63749957084655762E+00 -.12399275302886963E+01
0.64249956607818604E+00 -.11527616977691650E+01
0.64749956130981445E+00 -.10571914911270142E+01
0.65249955654144287E+00 -.12138220071792603E+01
0.65749955177307129E+00 -.12496037483215332E+01
0.66249954700469971E+00 -.12186477184295654E+01
0.66749954223632812E+00 -.12380999326705933E+01
0.67249953746795654E+00 -.11246788501739502E+01
0.67749953269958496E+00 -.11514894962310791E+01
0.68249952793121338E+00 -.10775892734527588E+01
0.68749952316284180E+00 -.13041626214981079E+01
0.69249951839447021E+00 -.11732580661773682E+01
0.69749951362609863E+00 -.12240769863128662E+01
0.70249950885772705E+00 -.11031724214553833E+01
0.70749950408935547E+00 -.11552819013595581E+01
0.71249949932098389E+00 -.97543597221374512E+00
0.71749949455261230E+00 -.79502773284912109E+00
0.72249948978424072E+00 -.80943322181701660E+00
0.72749948501586914E+00 -.10074568986892700E+01
0.73249948024749756E+00 -.11340615749359131E+01
0.73749947547912598E+00 -.97658818960189819E+00
0.74249947071075439E+00 -.12937378883361816E+01
0.74749946594238281E+00 -.10589298009872437E+01
0.75249946117401123E+00 -.99741321802139282E+00
0.75749945640563965E+00 -.10498275756835938E+01
0.76249945163726807E+00 -.11299375295639038E+01
0.76749944686889648E+00 -.98038047552108765E+00
0.77249944210052490E+00 -.77500444650650024E+00
0.77749943733215332E+00 -.86815220117568970E+00
0.78249943256378174E+00 -.88052630424499512E+00
0.78749942779541016E+00 -.76257956027984619E+00
0.79249942302703857E+00 -.88792228698730469E+00
0.79749941825866699E+00 -.96077090501785278E+00
0.80249941349029541E+00 -.98729544878005981E+00
0.80749940872192383E+00 -.88765305280685425E+00
0.81249940395355225E+00 -.87909317016601562E+00
0.81749939918518066E+00 -.95449846982955933E+00
0.82249939441680908E+00 -.96066474914550781E+00
0.82749938964843750E+00 -.98042440414428711E+00
0.83249938488006592E+00 -.89812493324279785E+00
0.83749938011169434E+00 -.86695265769958496E+00
0.84249937534332275E+00 -.88561075925827026E+00
0.84749937057495117E+00 -.10182777643203735E+01
0.85249936580657959E+00 -.91207194328308105E+00
0.85749936103820801E+00 -.71152740716934204E+00
0.86249935626983643E+00 -.87889575958251953E+00
0.86749935150146484E+00 -.83653026819229126E+00
0.87249934673309326E+00 -.98423105478286743E+00
0.87749934196472168E+00 -.85102587938308716E+00
0.88249933719635010E+00 -.97365731000900269E+00
0.88749933242797852E+00 -.92796730995178223E+00
0.89249932765960693E+00 -.93523192405700684E+00
0.89749932289123535E+00 -.90268957614898682E+00
0.90249931812286377E+00 -.10297569036483765E+01
0.90749931335449219E+00 -.94860893487930298E+00
0.91249930858612061E+00 -.82584059238433838E+00
0.91749930381774902E+00 -.79215615987777710E+00
0.92249929904937744E+00 -.69563251733779907E+00
0.92749929428100586E+00 -.63733488321304321E+00
0.93249928951263428E+00 -.79334551095962524E+00
0.93749928474426270E+00 -.74897468090057373E+00
0.94249927997589111E+00 -.87606418132781982E+00
0.94749927520751953E+00 -.77039301395416260E+00
0.95249927043914795E+00 -.95538264513015747E+00
0.95749926567077637E+00 -.10773020982742310E+01
0.96249926090240479E+00 -.10006195306777954E+01
0.96749925613403320E+00 -.11632937192916870E+01
0.97249925136566162E+00 -.11145906448364258E+01
0.97749924659729004E+00 -.11571687459945679E+01
0.98249924182891846E+00 -.11226119995117188E+01
0.98749923706054688E+00 -.10587780475616455E+01
0.99249923229217529E+00 -.11211584806442261E+01


==> figure_new1/MCM4/density.dat <==
0.24999999441206455E-02 0.12517153024673462E+01
0.74999998323619366E-02 0.13134056329727173E+01
0.12500000186264515E-01 0.13372856378555298E+01
0.17500000074505806E-01 0.13551957607269287E+01
0.22500000894069672E-01 0.13203706741333008E+01
0.27500001713633537E-01 0.12795754671096802E+01
0.32500002533197403E-01 0.12537053823471069E+01
0.37500001490116119E-01 0.12885304689407349E+01
0.42500000447034836E-01 0.12994755506515503E+01
0.47499999403953552E-01 0.13173855543136597E+01
0.52499998360872269E-01 0.12188801765441895E+01
0.57499997317790985E-01 0.12178851366043091E+01
0.62499996274709702E-01 0.11940051317214966E+01
0.67499995231628418E-01 0.12367902994155884E+01
0.72499997913837433E-01 0.12447502613067627E+01
0.77500000596046448E-01 0.13094255924224854E+01
0.82500003278255463E-01 0.12974854707717896E+01
0.87500005960464478E-01 0.12507202625274658E+01
0.92500008642673492E-01 0.12537053823471069E+01
0.97500011324882507E-01 0.12576853036880493E+01
0.10250001400709152E+00 0.13004705905914307E+01
0.10750001668930054E+00 0.12407702207565308E+01
0.11250001937150955E+00 0.11800750494003296E+01
0.11750002205371857E+00 0.11661449670791626E+01
0.12250002473592758E+00 0.12676353454589844E+01
0.12750002741813660E+00 0.12188801765441895E+01
0.13250002264976501E+00 0.11999751329421997E+01
0.13750001788139343E+00 0.12726104259490967E+01
0.14250001311302185E+00 0.13273355960845947E+01
0.14750000834465027E+00 0.14278310537338257E+01
0.15250000357627869E+00 0.14089260101318359E+01
0.15749999880790710E+00 0.13452457189559937E+01
0.16249999403953552E+00 0.13810658454895020E+01
0.16749998927116394E+00 0.13243505954742432E+01
0.17249998450279236E+00 0.13392757177352905E+01
0.17749997973442078E+00 0.13362907171249390E+01
0.18249997496604919E+00 0.13144005537033081E+01
0.18749997019767761E+00 0.12596753835678101E+01
0.19249996542930603E+00 0.13163906335830688E+01
0.19749996066093445E+00 0.13303207159042358E+01
0.20249995589256287E+00 0.13243505954742432E+01
0.20749995112419128E+00 0.13233556747436523E+01
0.21249994635581970E+00 0.12437553405761719E+01
0.21749994158744812E+00 0.11472399234771729E+01
0.22249993681907654E+00 0.11651499271392822E+01
0.22749993205070496E+00 0.10925146341323853E+01
0.23249992728233337E+00 0.10716195106506348E+01
0.23749992251396179E+00 0.86465865373611450E+00
0.24249991774559021E+00 0.86266869306564331E+00
0.24749991297721863E+00 0.88754379749298096E+00
0.25249990820884705E+00 0.91341388225555420E+00
0.25749990344047546E+00 0.90545386075973511E+00
0.26249989867210388E+00 0.94624900817871094E+00
0.26749989390373230E+00 0.93729400634765625E+00
0.27249988913536072E+00 0.96415913105010986E+00
0.27749988436698914E+00 0.10925146341323853E+01
0.28249987959861755E+00 0.10357993841171265E+01
0.28749987483024597E+00 0.11502249240875244E+01
0.29249987006187439E+00 0.10805746316909790E+01
0.29749986529350281E+00 0.99201917648315430E+00
0.30249986052513123E+00 0.10208743810653687E+01
0.30749985575675964E+00 0.99301421642303467E+00
0.31249985098838806E+00 0.92236894369125366E+00
0.31749984622001648E+00 0.10576895475387573E+01
0.32249984145164490E+00 0.10925146341323853E+01
0.32749983668327332E+00 0.10258493423461914E+01
0.33249983191490173E+00 0.10457494258880615E+01
0.33749982714653015E+00 0.98405921459197998E+00
0.34249982237815857E+00 0.10298293828964233E+01
0.34749981760978699E+00 0.98107415437698364E+00
0.35249981284141541E+00 0.10457494258880615E+01
0.35749980807304382E+00 0.10964946746826172E+01
0.36249980330467224E+00 0.10298293828964233E+01
0.36749979853630066E+00 0.99102419614791870E+00
0.37249979376792908E+00 0.10208743810653687E+01
0.37749978899955750E+00 0.10387843847274780E+01
0.38249978423118591E+00 0.10029642581939697E+01
0.38749977946281433E+00 0.90445882081985474E+00
0.39249977469444275E+00 0.10984846353530884E+01
0.39749976992607117E+00 0.10974897146224976E+01
0.40249976515769958E+00 0.98704421520233154E+00
0.40749976038932800E+00 0.10487344264984131E+01
0.41249975562095642E+00 0.10785845518112183E+01
0.41749975085258484E+00 0.11034597158432007E+01
0.42249974608421326E+00 0.10636595487594604E+01
0.42749974131584167E+00 0.10308244228363037E+01
0.43249973654747009E+00 0.99500423669815063E+00
0.43749973177909851E+00 0.10925146341323853E+01
0.44249972701072693E+00 0.10298293828964233E+01
0.44749972224235535E+00 0.10517194271087646E+01
0.45249971747398376E+00 0.10397794246673584E+01
0.45749971270561218E+00 0.10437594652175903E+01
0.46249970793724060E+00 0.10059492588043213E+01
0.46749970316886902E+00 0.99699425697326660E+00
0.47249969840049744E+00 0.10397794246673584E+01
0.47749969363212585E+00 0.98206919431686401E+00
0.48249968886375427E+00 0.10049542188644409E+01
0.48749968409538269E+00 0.93729400634765625E+00
0.49249967932701111E+00 0.10109243392944336E+01
0.49749967455863953E+00 0.10397794246673584E+01
0.50249969959259033E+00 0.10188843011856079E+01
0.50749969482421875E+00 0.10427644252777100E+01
0.51249969005584717E+00 0.10208743810653687E+01
0.51749968528747559E+00 0.99500423669815063E+00
0.52249968051910400E+00 0.97012913227081299E+00
0.52749967575073242E+00 0.93032896518707275E+00
0.53249967098236084E+00 0.91639888286590576E+00
0.53749966621398926E+00 0.84873861074447632E+00
0.54249966144561768E+00 0.97510415315628052E+00
0.54749965667724609E+00 0.10069442987442017E+01
0.55249965190887451E+00 0.11542049646377563E+01
0.55749964714050293E+00 0.11163947582244873E+01
0.56249964237213135E+00 0.11163947582244873E+01
0.56749963760375977E+00 0.11203747987747192E+01
0.57249963283538818E+00 0.10686345100402832E+01
0.57749962806701660E+00 0.91540390253067017E+00
0.58249962329864502E+00 0.86764371395111084E+00
0.58749961853027344E+00 0.91639888286590576E+00
0.59249961376190186E+00 0.97012913227081299E+00
0.59749960899353027E+00 0.10288343429565430E+01
0.60249960422515869E+00 0.98803919553756714E+00
0.60749959945678711E+00 0.91241890192031860E+00
0.61249959468841553E+00 0.99599921703338623E+00
0.61749958992004395E+00 0.94724404811859131E+00
0.62249958515167236E+00 0.86963367462158203E+00
0.62749958038330078E+00 0.10268443822860718E+01
0.63249957561492920E+00 0.99201923608779907E+00
0.63749957084655762E+00 0.10467444658279419E+01
0.64249956607818604E+00 0.10019693374633789E+01
0.64749956130981445E+00 0.10666445493698120E+01
0.65249955654144287E+00 0.10099292993545532E+01
0.65749955177307129E+00 0.11233597993850708E+01
0.66249954700469971E+00 0.10915195941925049E+01
0.66749954223632812E+00 0.96813911199569702E+00
0.67249953746795654E+00 0.10069442987442017E+01
0.67749953269958496E+00 0.98206919431686401E+00
0.68249952793121338E+00 0.96714413166046143E+00
0.68749952316284180E+00 0.93331396579742432E+00
0.69249951839447021E+00 0.94226902723312378E+00
0.69749951362609863E+00 0.10537095069885254E+01
0.70249950885772705E+00 0.10049542188644409E+01
0.70749950408935547E+00 0.10696295499801636E+01
0.71249949932098389E+00 0.10417693853378296E+01
0.71749949455261230E+00 0.98505419492721558E+00
0.72249948978424072E+00 0.94823902845382690E+00
0.72749948501586914E+00 0.95420908927917480E+00
0.73249948024749756E+00 0.99997925758361816E+00
0.73749947547912598E+00 0.99002921581268311E+00
0.74249947071075439E+00 0.97311413288116455E+00
0.74749946594238281E+00 0.96017909049987793E+00
0.75249946117401123E+00 0.95520406961441040E+00
0.75749945640563965E+00 0.99599921703338623E+00
0.76249945163726807E+00 0.98604917526245117E+00
0.76749944686889648E+00 0.10218693017959595E+01
0.77249944210052490E+00 0.10338094234466553E+01
0.77749943733215332E+00 0.10109243392944336E+01
0.78249943256378174E+00 0.10059492588043213E+01
0.78749942779541016E+00 0.10437594652175903E+01
0.79249942302703857E+00 0.10905246734619141E+01
0.79749941825866699E+00 0.97808915376663208E+00
0.80249941349029541E+00 0.89948379993438721E+00
0.80749940872192383E+00 0.90445882081985474E+00
0.81249940395355225E+00 0.89450877904891968E+00
0.81749939918518066E+00 0.90644884109497070E+00
0.82249939441680908E+00 0.96216911077499390E+00
0.82749938964843750E+00 0.89848881959915161E+00
0.83249938488006592E+00 0.94226902723312378E+00
0.83749938011169434E+00 0.89251881837844849E+00
0.84249937534332275E+00 0.10417693853378296E+01
0.84749937057495117E+00 0.98803919553756714E+00
0.85249936580657959E+00 0.10129142999649048E+01
0.85749936103820801E+00 0.99500423669815063E+00
0.86249935626983643E+00 0.99201923608779907E+00
0.86749935150146484E+00 0.94425898790359497E+00
0.87249934673309326E+00 0.94226902723312378E+00
0.87749934196472168E+00 0.89848881959915161E+00
0.88249933719635010E+00 0.94923406839370728E+00
0.88749933242797852E+00 0.99500423669815063E+00
0.89249932765960693E+00 0.97311413288116455E+00
0.89749932289123535E+00 0.98206919431686401E+00
0.90249931812286377E+00 0.10188843011856079E+01
0.90749931335449219E+00 0.10119192600250244E+01
0.91249930858612061E+00 0.97112411260604858E+00
0.91749930381774902E+00 0.10009742975234985E+01
0.92249929904937744E+00 0.10178893804550171E+01
0.92749929428100586E+00 0.10099292993545532E+01
0.93249928951263428E+00 0.92535394430160522E+00
0.93749928474426270E+00 0.10188843011856079E+01
0.94249927997589111E+00 0.95918411016464233E+00
0.94749927520751953E+00 0.10168943405151367E+01
0.95249927043914795E+00 0.99400925636291504E+00
0.95749926567077637E+00 0.10497294664382935E+01
0.96249926090240479E+00 0.10517194271087646E+01
0.96749925613403320E+00 0.10298293828964233E+01
0.97249925136566162E+00 0.10298293828964233E+01
0.97749924659729004E+00 0.10099292993545532E+01
0.98249924182891846E+00 0.99400925636291504E+00
0.98749923706054688E+00 0.10119192600250244E+01
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new1/MCM4/temperature.dat <==
0.24999999441206455E-02 0.65164361000061035E+01
0.74999998323619366E-02 0.63976922035217285E+01
0.12500000186264515E-01 0.62042884826660156E+01
0.17500000074505806E-01 0.61253499984741211E+01
0.22500000894069672E-01 0.63438639640808105E+01
0.27500001713633537E-01 0.68529357910156250E+01
0.32500002533197403E-01 0.64011359214782715E+01
0.37500001490116119E-01 0.64022283554077148E+01
0.42500000447034836E-01 0.74711375236511230E+01
0.47499999403953552E-01 0.69417543411254883E+01
0.52499998360872269E-01 0.69683928489685059E+01
0.57499997317790985E-01 0.69961552619934082E+01
0.62499996274709702E-01 0.70026192665100098E+01
0.67499995231628418E-01 0.77668318748474121E+01
0.72499997913837433E-01 0.73997588157653809E+01
0.77500000596046448E-01 0.69584474563598633E+01
0.82500003278255463E-01 0.69813661575317383E+01
0.87500005960464478E-01 0.77876324653625488E+01
0.92500008642673492E-01 0.73254776000976562E+01
0.97500011324882507E-01 0.68703989982604980E+01
0.10250001400709152E+00 0.65326333045959473E+01
0.10750001668930054E+00 0.74689970016479492E+01
0.11250001937150955E+00 0.70300254821777344E+01
0.11750002205371857E+00 0.65166573524475098E+01
0.12250002473592758E+00 0.68188271522521973E+01
0.12750002741813660E+00 0.73211183547973633E+01
0.13250002264976501E+00 0.78919486999511719E+01
0.13750001788139343E+00 0.74182944297790527E+01
0.14250001311302185E+00 0.73586525917053223E+01
0.14750000834465027E+00 0.74764056205749512E+01
0.15250000357627869E+00 0.78465185165405273E+01
0.15749999880790710E+00 0.82471189498901367E+01
0.16249999403953552E+00 0.74119434356689453E+01
0.16749998927116394E+00 0.70561375617980957E+01
0.17249998450279236E+00 0.62031712532043457E+01
0.17749997973442078E+00 0.64361810684204102E+01
0.18249997496604919E+00 0.65892543792724609E+01
0.18749997019767761E+00 0.66334018707275391E+01
0.19249996542930603E+00 0.68770279884338379E+01
0.19749996066093445E+00 0.71263470649719238E+01
0.20249995589256287E+00 0.68051319122314453E+01
0.20749995112419128E+00 0.72811264991760254E+01
0.21249994635581970E+00 0.69442062377929688E+01
0.21749994158744812E+00 0.70237011909484863E+01
0.22249993681907654E+00 0.64235420227050781E+01
0.22749993205070496E+00 0.62433724403381348E+01
0.23249992728233337E+00 0.59987225532531738E+01
0.23749992251396179E+00 0.49832630157470703E+01
0.24249991774559021E+00 0.46936745643615723E+01
0.24749991297721863E+00 0.44281954765319824E+01
0.25249990820884705E+00 0.35765972137451172E+01
0.25749990344047546E+00 0.35696439743041992E+01
0.26249989867210388E+00 0.34666078090667725E+01
0.26749989390373230E+00 0.40768027305603027E+01
0.27249988913536072E+00 0.41752662658691406E+01
0.27749988436698914E+00 0.44647555351257324E+01
0.28249987959861755E+00 0.43158917427062988E+01
0.28749987483024597E+00 0.42993602752685547E+01
0.29249987006187439E+00 0.43090581893920898E+01
0.29749986529350281E+00 0.41175045967102051E+01
0.30249986052513123E+00 0.37003703117370605E+01
0.30749985575675964E+00 0.40984458923339844E+01
0.31249985098838806E+00 0.49560194015502930E+01
0.31749984622001648E+00 0.45562429428100586E+01
0.32249984145164490E+00 0.47064619064331055E+01
0.32749983668327332E+00 0.45757384300231934E+01
0.33249983191490173E+00 0.44831118583679199E+01
0.33749982714653015E+00 0.41178832054138184E+01
0.34249982237815857E+00 0.42122755050659180E+01
0.34749981760978699E+00 0.41543188095092773E+01
0.35249981284141541E+00 0.39508397579193115E+01
0.35749980807304382E+00 0.46440625190734863E+01
0.36249980330467224E+00 0.44994831085205078E+01
0.36749979853630066E+00 0.43614683151245117E+01
0.37249979376792908E+00 0.41466703414916992E+01
0.37749978899955750E+00 0.43992209434509277E+01
0.38249978423118591E+00 0.44177560806274414E+01
0.38749977946281433E+00 0.39464497566223145E+01
0.39249977469444275E+00 0.39182677268981934E+01
0.39749976992607117E+00 0.40033211708068848E+01
0.40249976515769958E+00 0.38904740810394287E+01
0.40749976038932800E+00 0.37000143527984619E+01
0.41249975562095642E+00 0.36529500484466553E+01
0.41749975085258484E+00 0.40937719345092773E+01
0.42249974608421326E+00 0.42468361854553223E+01
0.42749974131584167E+00 0.38835937976837158E+01
0.43249973654747009E+00 0.40806169509887695E+01
0.43749973177909851E+00 0.35520427227020264E+01
0.44249972701072693E+00 0.39478664398193359E+01
0.44749972224235535E+00 0.42595596313476562E+01
0.45249971747398376E+00 0.42461857795715332E+01
0.45749971270561218E+00 0.43286910057067871E+01
0.46249970793724060E+00 0.39285829067230225E+01
0.46749970316886902E+00 0.41277108192443848E+01
0.47249969840049744E+00 0.44225583076477051E+01
0.47749969363212585E+00 0.39975829124450684E+01
0.48249968886375427E+00 0.43109898567199707E+01
0.48749968409538269E+00 0.36394834518432617E+01
0.49249967932701111E+00 0.35446968078613281E+01
0.49749967455863953E+00 0.36373093128204346E+01
0.50249969959259033E+00 0.32500712871551514E+01
0.50749969482421875E+00 0.34427237510681152E+01
0.51249969005584717E+00 0.30889759063720703E+01
0.51749968528747559E+00 0.26995649337768555E+01
0.52249968051910400E+00 0.28102009296417236E+01
0.52749967575073242E+00 0.28483617305755615E+01
0.53249967098236084E+00 0.27352023124694824E+01
0.53749966621398926E+00 0.31204314231872559E+01
0.54249966144561768E+00 0.36471858024597168E+01
0.54749965667724609E+00 0.40104045867919922E+01
0.55249965190887451E+00 0.46899313926696777E+01
0.55749964714050293E+00 0.47655839920043945E+01
0.56249964237213135E+00 0.44552984237670898E+01
0.56749963760375977E+00 0.46011190414428711E+01
0.57249963283538818E+00 0.43701925277709961E+01
0.57749962806701660E+00 0.38422009944915771E+01
0.58249962329864502E+00 0.36136536598205566E+01
0.58749961853027344E+00 0.32505970001220703E+01
0.59249961376190186E+00 0.29402892589569092E+01
0.59749960899353027E+00 0.31085729598999023E+01
0.60249960422515869E+00 0.35397012233734131E+01
0.60749959945678711E+00 0.33477020263671875E+01
0.61249959468841553E+00 0.38557510375976562E+01
0.61749958992004395E+00 0.40233049392700195E+01
0.62249958515167236E+00 0.37740979194641113E+01
0.62749958038330078E+00 0.39672961235046387E+01
0.63249957561492920E+00 0.39371068477630615E+01
0.63749957084655762E+00 0.39473729133605957E+01
0.64249956607818604E+00 0.41203165054321289E+01
0.64749956130981445E+00 0.45036230087280273E+01
0.65249955654144287E+00 0.41023731231689453E+01
0.65749955177307129E+00 0.47103323936462402E+01
0.66249954700469971E+00 0.43321595191955566E+01
0.66749954223632812E+00 0.36091516017913818E+01
0.67249953746795654E+00 0.37321474552154541E+01
0.67749953269958496E+00 0.36111717224121094E+01
0.68249952793121338E+00 0.37341623306274414E+01
0.68749952316284180E+00 0.32469391822814941E+01
0.69249951839447021E+00 0.37828173637390137E+01
0.69749951362609863E+00 0.37179832458496094E+01
0.70249950885772705E+00 0.39222912788391113E+01
0.70749950408935547E+00 0.37197344303131104E+01
0.71249949932098389E+00 0.41869773864746094E+01
0.71749949455261230E+00 0.43742341995239258E+01
0.72249948978424072E+00 0.38217520713806152E+01
0.72749948501586914E+00 0.39227209091186523E+01
0.73249948024749756E+00 0.39562678337097168E+01
0.73749947547912598E+00 0.42650446891784668E+01
0.74249947071075439E+00 0.40836071968078613E+01
0.74749946594238281E+00 0.36259768009185791E+01
0.75249946117401123E+00 0.35168251991271973E+01
0.75749945640563965E+00 0.34800360202789307E+01
0.76249945163726807E+00 0.34233524799346924E+01
0.76749944686889648E+00 0.32163989543914795E+01
0.77249944210052490E+00 0.34649744033813477E+01
0.77749943733215332E+00 0.32248122692108154E+01
0.78249943256378174E+00 0.32107710838317871E+01
0.78749942779541016E+00 0.34876217842102051E+01
0.79249942302703857E+00 0.38522522449493408E+01
0.79749941825866699E+00 0.38901417255401611E+01
0.80249941349029541E+00 0.41543779373168945E+01
0.80749940872192383E+00 0.38007054328918457E+01
0.81249940395355225E+00 0.39027922153472900E+01
0.81749939918518066E+00 0.38376603126525879E+01
0.82249939441680908E+00 0.46264295578002930E+01
0.82749938964843750E+00 0.42229757308959961E+01
0.83249938488006592E+00 0.41952648162841797E+01
0.83749938011169434E+00 0.39817690849304199E+01
0.84249937534332275E+00 0.39221930503845215E+01
0.84749937057495117E+00 0.36287848949432373E+01
0.85249936580657959E+00 0.39056050777435303E+01
0.85749936103820801E+00 0.35506803989410400E+01
0.86249935626983643E+00 0.35566165447235107E+01
0.86749935150146484E+00 0.37378215789794922E+01
0.87249934673309326E+00 0.37340693473815918E+01
0.87749934196472168E+00 0.34908320903778076E+01
0.88249933719635010E+00 0.35826809406280518E+01
0.88749933242797852E+00 0.37954342365264893E+01
0.89249932765960693E+00 0.36578476428985596E+01
0.89749932289123535E+00 0.39258255958557129E+01
0.90249931812286377E+00 0.42251462936401367E+01
0.90749931335449219E+00 0.43106551170349121E+01
0.91249930858612061E+00 0.45116982460021973E+01
0.91749930381774902E+00 0.45369954109191895E+01
0.92249929904937744E+00 0.36851313114166260E+01
0.92749929428100586E+00 0.39556953907012939E+01
0.93249928951263428E+00 0.37565951347351074E+01
0.93749928474426270E+00 0.37641563415527344E+01
0.94249927997589111E+00 0.37115883827209473E+01
0.94749927520751953E+00 0.38535361289978027E+01
0.95249927043914795E+00 0.35049486160278320E+01
0.95749926567077637E+00 0.37448635101318359E+01
0.96249926090240479E+00 0.34577944278717041E+01
0.96749925613403320E+00 0.32502682209014893E+01
0.97249925136566162E+00 0.35039625167846680E+01
0.97749924659729004E+00 0.36076531410217285E+01
0.98249924182891846E+00 0.36649997234344482E+01
0.98749923706054688E+00 0.36339693069458008E+01
0.99249923229217529E+00 0.37525475025177002E+01


==> figure_new1/MCM4/velocity.dat <==
0.24999999441206455E-02 0.12934365868568420E+00
0.74999998323619366E-02 -.11361138522624969E+00
0.12500000186264515E-01 -.14496932923793793E+00
0.17500000074505806E-01 -.14360520243644714E+00
0.22500000894069672E-01 0.92473499476909637E-01
0.27500001713633537E-01 -.19131380319595337E+00
0.32500002533197403E-01 -.13060899078845978E+00
0.37500001490116119E-01 0.10863613337278366E+00
0.42500000447034836E-01 -.12229020893573761E+00
0.47499999403953552E-01 0.13982783257961273E+00
0.52499998360872269E-01 0.53728416562080383E-01
0.57499997317790985E-01 0.34403148293495178E+00
0.62499996274709702E-01 0.36319807171821594E+00
0.67499995231628418E-01 0.36285051703453064E+00
0.72499997913837433E-01 0.13735872507095337E+00
0.77500000596046448E-01 0.21621200442314148E+00
0.82500003278255463E-01 0.22784441709518433E+00
0.87500005960464478E-01 0.28896471858024597E+00
0.92500008642673492E-01 0.15152664482593536E+00
0.97500011324882507E-01 0.71930766105651855E-01
0.10250001400709152E+00 0.25718914344906807E-01
0.10750001668930054E+00 -.47752697719261050E-03
0.11250001937150955E+00 0.10138527303934097E+00
0.11750002205371857E+00 0.21692675352096558E+00
0.12250002473592758E+00 -.21111883688718081E-02
0.12750002741813660E+00 0.29431225731968880E-01
0.13250002264976501E+00 -.79752713441848755E-01
0.13750001788139343E+00 0.34271962940692902E-01
0.14250001311302185E+00 0.10426080971956253E+00
0.14750000834465027E+00 0.20436321198940277E+00
0.15250000357627869E+00 0.18778488039970398E+00
0.15749999880790710E+00 -.10932496935129166E+00
0.16249999403953552E+00 -.34509737044572830E-01
0.16749998927116394E+00 -.19033291935920715E+00
0.17249998450279236E+00 0.10007589310407639E+00
0.17749997973442078E+00 0.12818862497806549E+00
0.18249997496604919E+00 0.40881462395191193E-01
0.18749997019767761E+00 0.44869981706142426E-01
0.19249996542930603E+00 -.17377726035192609E-02
0.19749996066093445E+00 -.12125523388385773E+00
0.20249995589256287E+00 0.84429234266281128E-01
0.20749995112419128E+00 -.18645834922790527E+00
0.21249994635581970E+00 -.95630645751953125E-01
0.21749994158744812E+00 -.42158938013017178E-02
0.22249993681907654E+00 0.20807841792702675E-01
0.22749993205070496E+00 0.40215652436017990E-01
0.23249992728233337E+00 -.24184222519397736E+00
0.23749992251396179E+00 -.61764717102050781E+00
0.24249991774559021E+00 -.87423419952392578E+00
0.24749991297721863E+00 -.84596776962280273E+00
0.25249990820884705E+00 -.93493735790252686E+00
0.25749990344047546E+00 -.88051980733871460E+00
0.26249989867210388E+00 -.79306250810623169E+00
0.26749989390373230E+00 -.91670829057693481E+00
0.27249988913536072E+00 -.67887181043624878E+00
0.27749988436698914E+00 -.75056493282318115E+00
0.28249987959861755E+00 -.73640626668930054E+00
0.28749987483024597E+00 -.83751130104064941E+00
0.29249987006187439E+00 -.84853023290634155E+00
0.29749986529350281E+00 -.10070394277572632E+01
0.30249986052513123E+00 -.91541439294815063E+00
0.30749985575675964E+00 -.77186501026153564E+00
0.31249985098838806E+00 -.83254480361938477E+00
0.31749984622001648E+00 -.78089982271194458E+00
0.32249984145164490E+00 -.70165371894836426E+00
0.32749983668327332E+00 -.66180491447448730E+00
0.33249983191490173E+00 -.90570366382598877E+00
0.33749982714653015E+00 -.90071421861648560E+00
0.34249982237815857E+00 -.97130066156387329E+00
0.34749981760978699E+00 -.69321954250335693E+00
0.35249981284141541E+00 -.74992543458938599E+00
0.35749980807304382E+00 -.82174402475357056E+00
0.36249980330467224E+00 -.87757295370101929E+00
0.36749979853630066E+00 -.10178520679473877E+01
0.37249979376792908E+00 -.98675787448883057E+00
0.37749978899955750E+00 -.10956614017486572E+01
0.38249978423118591E+00 -.10613530874252319E+01
0.38749977946281433E+00 -.11317652463912964E+01
0.39249977469444275E+00 -.10485044717788696E+01
0.39749976992607117E+00 -.12174303531646729E+01
0.40249976515769958E+00 -.11000645160675049E+01
0.40749976038932800E+00 -.10759176015853882E+01
0.41249975562095642E+00 -.98324745893478394E+00
0.41749975085258484E+00 -.89200270175933838E+00
0.42249974608421326E+00 -.10530744791030884E+01
0.42749974131584167E+00 -.10865679979324341E+01
0.43249973654747009E+00 -.12518439292907715E+01
0.43749973177909851E+00 -.86520320177078247E+00
0.44249972701072693E+00 -.86002582311630249E+00
0.44749972224235535E+00 -.79329621791839600E+00
0.45249971747398376E+00 -.86005598306655884E+00
0.45749971270561218E+00 -.88840639591217041E+00
0.46249970793724060E+00 -.97558224201202393E+00
0.46749970316886902E+00 -.79043984413146973E+00
0.47249969840049744E+00 -.10032961368560791E+01
0.47749969363212585E+00 -.83017456531524658E+00
0.48249968886375427E+00 -.77669286727905273E+00
0.48749968409538269E+00 -.94206410646438599E+00
0.49249967932701111E+00 -.92234486341476440E+00
0.49749967455863953E+00 -.10311270952224731E+01
0.50249969959259033E+00 -.98797523975372314E+00
0.50749969482421875E+00 -.95494085550308228E+00
0.51249969005584717E+00 -.10377340316772461E+01
0.51749968528747559E+00 -.10834842920303345E+01
0.52249968051910400E+00 -.10120098590850830E+01
0.52749967575073242E+00 -.97679948806762695E+00
0.53249967098236084E+00 -.77697682380676270E+00
0.53749966621398926E+00 -.81008780002593994E+00
0.54249966144561768E+00 -.84746944904327393E+00
0.54749965667724609E+00 -.91548091173171997E+00
0.55249965190887451E+00 -.10881122350692749E+01
0.55749964714050293E+00 -.11571809053421021E+01
0.56249964237213135E+00 -.11275599002838135E+01
0.56749963760375977E+00 -.97698253393173218E+00
0.57249963283538818E+00 -.95537614822387695E+00
0.57749962806701660E+00 -.87744390964508057E+00
0.58249962329864502E+00 -.65974962711334229E+00
0.58749961853027344E+00 -.87579667568206787E+00
0.59249961376190186E+00 -.92143952846527100E+00
0.59749960899353027E+00 -.10191732645034790E+01
0.60249960422515869E+00 -.10688557624816895E+01
0.60749959945678711E+00 -.12625391483306885E+01
0.61249959468841553E+00 -.10848987102508545E+01
0.61749958992004395E+00 -.10924949645996094E+01
0.62249958515167236E+00 -.12714254856109619E+01
0.62749958038330078E+00 -.11150965690612793E+01
0.63249957561492920E+00 -.10895000696182251E+01
0.63749957084655762E+00 -.10086569786071777E+01
0.64249956607818604E+00 -.11387734413146973E+01
0.64749956130981445E+00 -.10994516611099243E+01
0.65249955654144287E+00 -.11358735561370850E+01
0.65749955177307129E+00 -.11464405059814453E+01
0.66249954700469971E+00 -.11061794757843018E+01
0.66749954223632812E+00 -.11421964168548584E+01
0.67249953746795654E+00 -.95969372987747192E+00
0.67749953269958496E+00 -.97319984436035156E+00
0.68249952793121338E+00 -.10713704824447632E+01
0.68749952316284180E+00 -.12340898513793945E+01
0.69249951839447021E+00 -.12575815916061401E+01
0.69749951362609863E+00 -.13922884464263916E+01
0.70249950885772705E+00 -.13499002456665039E+01
0.70749950408935547E+00 -.12464245557785034E+01
0.71249949932098389E+00 -.10506467819213867E+01
0.71749949455261230E+00 -.11079118251800537E+01
0.72249948978424072E+00 -.89259964227676392E+00
0.72749948501586914E+00 -.94630694389343262E+00
0.73249948024749756E+00 -.98434460163116455E+00
0.73749947547912598E+00 -.96419799327850342E+00
0.74249947071075439E+00 -.10926262140274048E+01
0.74749946594238281E+00 -.11295017004013062E+01
0.75249946117401123E+00 -.94770538806915283E+00
0.75749945640563965E+00 -.10006021261215210E+01
0.76249945163726807E+00 -.92037862539291382E+00
0.76749944686889648E+00 -.90864223241806030E+00
0.77249944210052490E+00 -.87244039773941040E+00
0.77749943733215332E+00 -.80181586742401123E+00
0.78249943256378174E+00 -.89240598678588867E+00
0.78749942779541016E+00 -.86719059944152832E+00
0.79249942302703857E+00 -.71887594461441040E+00
0.79749941825866699E+00 -.77021163702011108E+00
0.80249941349029541E+00 -.74445933103561401E+00
0.80749940872192383E+00 -.86985862255096436E+00
0.81249940395355225E+00 -.87068444490432739E+00
0.81749939918518066E+00 -.10183598995208740E+01
0.82249939441680908E+00 -.10151758193969727E+01
0.82749938964843750E+00 -.10235904455184937E+01
0.83249938488006592E+00 -.11521128416061401E+01
0.83749938011169434E+00 -.11034635305404663E+01
0.84249937534332275E+00 -.10954579114913940E+01
0.84749937057495117E+00 -.10934613943099976E+01
0.85249936580657959E+00 -.11068700551986694E+01
0.85749936103820801E+00 -.10405344963073730E+01
0.86249935626983643E+00 -.10125306844711304E+01
0.86749935150146484E+00 -.82912743091583252E+00
0.87249934673309326E+00 -.98118579387664795E+00
0.87749934196472168E+00 -.72083234786987305E+00
0.88249933719635010E+00 -.60750311613082886E+00
0.88749933242797852E+00 -.62827759981155396E+00
0.89249932765960693E+00 -.76330810785293579E+00
0.89749932289123535E+00 -.73584181070327759E+00
0.90249931812286377E+00 -.87694472074508667E+00
0.90749931335449219E+00 -.81606560945510864E+00
0.91249930858612061E+00 -.10076012611389160E+01
0.91749930381774902E+00 -.11037060022354126E+01
0.92249929904937744E+00 -.12036210298538208E+01
0.92749929428100586E+00 -.96734040975570679E+00
0.93249928951263428E+00 -.11561559438705444E+01
0.93749928474426270E+00 -.11028369665145874E+01
0.94249927997589111E+00 -.97161847352981567E+00
0.94749927520751953E+00 -.10356531143188477E+01
0.95249927043914795E+00 -.10653382539749146E+01
0.95749926567077637E+00 -.10618100166320801E+01
0.96249926090240479E+00 -.97481393814086914E+00
0.96749925613403320E+00 -.10914376974105835E+01
0.97249925136566162E+00 -.99170827865600586E+00
0.97749924659729004E+00 -.10135855674743652E+01
0.98249924182891846E+00 -.94994759559631348E+00
0.98749923706054688E+00 -.10454537868499756E+01
0.99249923229217529E+00 -.10773031711578369E+01


==> figure_new1/MCM54/density.dat <==
0.24999999441206455E-02 0.13243505954742432E+01
0.74999998323619366E-02 0.13681308031082153E+01
0.12500000186264515E-01 0.12726104259490967E+01
0.17500000074505806E-01 0.12736054658889771E+01
0.22500000894069672E-01 0.12974854707717896E+01
0.27500001713633537E-01 0.12268402576446533E+01
0.32500002533197403E-01 0.13522107601165771E+01
0.37500001490116119E-01 0.12775853872299194E+01
0.42500000447034836E-01 0.12228602170944214E+01
0.47499999403953552E-01 0.12497253417968750E+01
0.52499998360872269E-01 0.11601749658584595E+01
0.57499997317790985E-01 0.12188801765441895E+01
0.62499996274709702E-01 0.11979850530624390E+01
0.67499995231628418E-01 0.12795754671096802E+01
0.72499997913837433E-01 0.13034555912017822E+01
0.77500000596046448E-01 0.12487303018569946E+01
0.82500003278255463E-01 0.12964905500411987E+01
0.87500005960464478E-01 0.12238552570343018E+01
0.92500008642673492E-01 0.12427603006362915E+01
0.97500011324882507E-01 0.12606703042984009E+01
0.10250001400709152E+00 0.12357952594757080E+01
0.10750001668930054E+00 0.12228602170944214E+01
0.11250001937150955E+00 0.11870400905609131E+01
0.11750002205371857E+00 0.12367902994155884E+01
0.12250002473592758E+00 0.12676353454589844E+01
0.12750002741813660E+00 0.12338052988052368E+01
0.13250002264976501E+00 0.12755954265594482E+01
0.13750001788139343E+00 0.13900209665298462E+01
0.14250001311302185E+00 0.13860409259796143E+01
0.14750000834465027E+00 0.13631558418273926E+01
0.15250000357627869E+00 0.13343006372451782E+01
0.15749999880790710E+00 0.13750958442687988E+01
0.16249999403953552E+00 0.12915154695510864E+01
0.16749998927116394E+00 0.13223606348037720E+01
0.17249998450279236E+00 0.13253456354141235E+01
0.17749997973442078E+00 0.13522107601165771E+01
0.18249997496604919E+00 0.13770858049392700E+01
0.18749997019767761E+00 0.13402707576751709E+01
0.19249996542930603E+00 0.13313156366348267E+01
0.19749996066093445E+00 0.13114155530929565E+01
0.20249995589256287E+00 0.12825604677200317E+01
0.20749995112419128E+00 0.12149001359939575E+01
0.21249994635581970E+00 0.11263447999954224E+01
0.21749994158744812E+00 0.11741050481796265E+01
0.22249993681907654E+00 0.11542049646377563E+01
0.22749993205070496E+00 0.10855495929718018E+01
0.23249992728233337E+00 0.10497294664382935E+01
0.23749992251396179E+00 0.93629896640777588E+00
0.24249991774559021E+00 0.93032896518707275E+00
0.24749991297721863E+00 0.90644884109497070E+00
0.25249990820884705E+00 0.97709417343139648E+00
0.25749990344047546E+00 0.92634892463684082E+00
0.26249989867210388E+00 0.97709417343139648E+00
0.26749989390373230E+00 0.10139093399047852E+01
0.27249988913536072E+00 0.10875396728515625E+01
0.27749988436698914E+00 0.11969901323318481E+01
0.28249987959861755E+00 0.10348043441772461E+01
0.28749987483024597E+00 0.10059492588043213E+01
0.29249987006187439E+00 0.10357993841171265E+01
0.29749986529350281E+00 0.10089342594146729E+01
0.30249986052513123E+00 0.10059492588043213E+01
0.30749985575675964E+00 0.10716195106506348E+01
0.31249985098838806E+00 0.10228643417358398E+01
0.31749984622001648E+00 0.10228643417358398E+01
0.32249984145164490E+00 0.97012913227081299E+00
0.32749983668327332E+00 0.96714413166046143E+00
0.33249983191490173E+00 0.98903423547744751E+00
0.33749982714653015E+00 0.10059492588043213E+01
0.34249982237815857E+00 0.10178893804550171E+01
0.34749981760978699E+00 0.10825645923614502E+01
0.35249981284141541E+00 0.10348043441772461E+01
0.35749980807304382E+00 0.94724404811859131E+00
0.36249980330467224E+00 0.10367944240570068E+01
0.36749979853630066E+00 0.10377894639968872E+01
0.37249979376792908E+00 0.95022904872894287E+00
0.37749978899955750E+00 0.97211915254592896E+00
0.38249978423118591E+00 0.10298293828964233E+01
0.38749977946281433E+00 0.10726145505905151E+01
0.39249977469444275E+00 0.10198793411254883E+01
0.39749976992607117E+00 0.10755995512008667E+01
0.40249976515769958E+00 0.10964946746826172E+01
0.40749976038932800E+00 0.10716195106506348E+01
0.41249975562095642E+00 0.10736095905303955E+01
0.41749975085258484E+00 0.10059492588043213E+01
0.42249974608421326E+00 0.10835596323013306E+01
0.42749974131584167E+00 0.10407744646072388E+01
0.43249973654747009E+00 0.10487344264984131E+01
0.43749973177909851E+00 0.10646545886993408E+01
0.44249972701072693E+00 0.10527144670486450E+01
0.44749972224235535E+00 0.10387843847274780E+01
0.45249971747398376E+00 0.98206919431686401E+00
0.45749971270561218E+00 0.99898427724838257E+00
0.46249970793724060E+00 0.10089342594146729E+01
0.46749970316886902E+00 0.10109243392944336E+01
0.47249969840049744E+00 0.98505419492721558E+00
0.47749969363212585E+00 0.94525402784347534E+00
0.48249968886375427E+00 0.97112411260604858E+00
0.48749968409538269E+00 0.10367944240570068E+01
0.49249967932701111E+00 0.10935096740722656E+01
0.49749967455863953E+00 0.99898427724838257E+00
0.50249969959259033E+00 0.10437594652175903E+01
0.50749969482421875E+00 0.10596795082092285E+01
0.51249969005584717E+00 0.96216911077499390E+00
0.51749968528747559E+00 0.93430894613265991E+00
0.52249968051910400E+00 0.89550381898880005E+00
0.52749967575073242E+00 0.92236894369125366E+00
0.53249967098236084E+00 0.97311413288116455E+00
0.53749966621398926E+00 0.10497294664382935E+01
0.54249966144561768E+00 0.11173897981643677E+01
0.54749965667724609E+00 0.11502249240875244E+01
0.55249965190887451E+00 0.10915195941925049E+01
0.55749964714050293E+00 0.10785845518112183E+01
0.56249964237213135E+00 0.10706245899200439E+01
0.56749963760375977E+00 0.89948379993438721E+00
0.57249963283538818E+00 0.85769367218017578E+00
0.57749962806701660E+00 0.87361371517181396E+00
0.58249962329864502E+00 0.93928396701812744E+00
0.58749961853027344E+00 0.99201923608779907E+00
0.59249961376190186E+00 0.93828898668289185E+00
0.59749960899353027E+00 0.98007917404174805E+00
0.60249960422515869E+00 0.99301421642303467E+00
0.60749959945678711E+00 0.95022904872894287E+00
0.61249959468841553E+00 0.91540390253067017E+00
0.61749958992004395E+00 0.93629896640777588E+00
0.62249958515167236E+00 0.99201923608779907E+00
0.62749958038330078E+00 0.10676395893096924E+01
0.63249957561492920E+00 0.10129142999649048E+01
0.63749957084655762E+00 0.10785845518112183E+01
0.64249956607818604E+00 0.10895296335220337E+01
0.64749956130981445E+00 0.10606745481491089E+01
0.65249955654144287E+00 0.10835596323013306E+01
0.65749955177307129E+00 0.98803919553756714E+00
0.66249954700469971E+00 0.97709417343139648E+00
0.66749954223632812E+00 0.98604917526245117E+00
0.67249953746795654E+00 0.96515411138534546E+00
0.67749953269958496E+00 0.96316409111022949E+00
0.68249952793121338E+00 0.93629896640777588E+00
0.68749952316284180E+00 0.10825645923614502E+01
0.69249951839447021E+00 0.10318193435668945E+01
0.69749951362609863E+00 0.10457494258880615E+01
0.70249950885772705E+00 0.10228643417358398E+01
0.70749950408935547E+00 0.96913415193557739E+00
0.71249949932098389E+00 0.96415913105010986E+00
0.71749949455261230E+00 0.95619904994964600E+00
0.72249948978424072E+00 0.10387843847274780E+01
0.72749948501586914E+00 0.10009742975234985E+01
0.73249948024749756E+00 0.95619904994964600E+00
0.73749947547912598E+00 0.95719408988952637E+00
0.74249947071075439E+00 0.90943384170532227E+00
0.74749946594238281E+00 0.95719408988952637E+00
0.75249946117401123E+00 0.10278394222259521E+01
0.75749945640563965E+00 0.99599921703338623E+00
0.76249945163726807E+00 0.10765945911407471E+01
0.76749944686889648E+00 0.10348043441772461E+01
0.77249944210052490E+00 0.10616694688796997E+01
0.77749943733215332E+00 0.10556994676589966E+01
0.78249943256378174E+00 0.10497294664382935E+01
0.78749942779541016E+00 0.97311413288116455E+00
0.79249942302703857E+00 0.96515411138534546E+00
0.79749941825866699E+00 0.92037892341613770E+00
0.80249941349029541E+00 0.87958371639251709E+00
0.80749940872192383E+00 0.94525402784347534E+00
0.81249940395355225E+00 0.96614909172058105E+00
0.81749939918518066E+00 0.92833894491195679E+00
0.82249939441680908E+00 0.95619904994964600E+00
0.82749938964843750E+00 0.92734396457672119E+00
0.83249938488006592E+00 0.99301421642303467E+00
0.83749938011169434E+00 0.10029642581939697E+01
0.84249937534332275E+00 0.96415913105010986E+00
0.84749937057495117E+00 0.93430894613265991E+00
0.85249936580657959E+00 0.96515411138534546E+00
0.85749936103820801E+00 0.94624900817871094E+00
0.86249935626983643E+00 0.90047883987426758E+00
0.86749935150146484E+00 0.91042888164520264E+00
0.87249934673309326E+00 0.93928396701812744E+00
0.87749934196472168E+00 0.99898427724838257E+00
0.88249933719635010E+00 0.93331396579742432E+00
0.88749933242797852E+00 0.10089342594146729E+01
0.89249932765960693E+00 0.10119192600250244E+01
0.89749932289123535E+00 0.10278394222259521E+01
0.90249931812286377E+00 0.95818907022476196E+00
0.90749931335449219E+00 0.97908419370651245E+00
0.91249930858612061E+00 0.10338094234466553E+01
0.91749930381774902E+00 0.95321404933929443E+00
0.92249929904937744E+00 0.95619904994964600E+00
0.92749929428100586E+00 0.96913415193557739E+00
0.93249928951263428E+00 0.98107415437698364E+00
0.93749928474426270E+00 0.96614909172058105E+00
0.94249927997589111E+00 0.98306417465209961E+00
0.94749927520751953E+00 0.99898427724838257E+00
0.95249927043914795E+00 0.10994796752929688E+01
0.95749926567077637E+00 0.10726145505905151E+01
0.96249926090240479E+00 0.10029642581939697E+01
0.96749925613403320E+00 0.10208743810653687E+01
0.97249925136566162E+00 0.10009742975234985E+01
0.97749924659729004E+00 0.10367944240570068E+01
0.98249924182891846E+00 0.99500423669815063E+00
0.98749923706054688E+00 0.96216911077499390E+00
0.99249923229217529E+00 0.99997925758361816E+00


==> figure_new1/MCM54/temperature.dat <==
0.24999999441206455E-02 0.77137532234191895E+01
0.74999998323619366E-02 0.63656282424926758E+01
0.12500000186264515E-01 0.60654940605163574E+01
0.17500000074505806E-01 0.64028453826904297E+01
0.22500000894069672E-01 0.64711098670959473E+01
0.27500001713633537E-01 0.65228505134582520E+01
0.32500002533197403E-01 0.69228920936584473E+01
0.37500001490116119E-01 0.70567131042480469E+01
0.42500000447034836E-01 0.66885809898376465E+01
0.47499999403953552E-01 0.71795377731323242E+01
0.52499998360872269E-01 0.70408616065979004E+01
0.57499997317790985E-01 0.71851415634155273E+01
0.62499996274709702E-01 0.68855724334716797E+01
0.67499995231628418E-01 0.69735817909240723E+01
0.72499997913837433E-01 0.72584495544433594E+01
0.77500000596046448E-01 0.67720599174499512E+01
0.82500003278255463E-01 0.71796321868896484E+01
0.87500005960464478E-01 0.70338339805603027E+01
0.92500008642673492E-01 0.67607936859130859E+01
0.97500011324882507E-01 0.71214580535888672E+01
0.10250001400709152E+00 0.73908376693725586E+01
0.10750001668930054E+00 0.67912859916687012E+01
0.11250001937150955E+00 0.64809513092041016E+01
0.11750002205371857E+00 0.69803824424743652E+01
0.12250002473592758E+00 0.76612029075622559E+01
0.12750002741813660E+00 0.69528985023498535E+01
0.13250002264976501E+00 0.80359401702880859E+01
0.13750001788139343E+00 0.71842775344848633E+01
0.14250001311302185E+00 0.78115077018737793E+01
0.14750000834465027E+00 0.73853921890258789E+01
0.15250000357627869E+00 0.76085400581359863E+01
0.15749999880790710E+00 0.71608719825744629E+01
0.16249999403953552E+00 0.67967023849487305E+01
0.16749998927116394E+00 0.59636969566345215E+01
0.17249998450279236E+00 0.74320545196533203E+01
0.17749997973442078E+00 0.71724028587341309E+01
0.18249997496604919E+00 0.72728919982910156E+01
0.18749997019767761E+00 0.71948695182800293E+01
0.19249996542930603E+00 0.74364061355590820E+01
0.19749996066093445E+00 0.69385905265808105E+01
0.20249995589256287E+00 0.66583228111267090E+01
0.20749995112419128E+00 0.65351262092590332E+01
0.21249994635581970E+00 0.67962713241577148E+01
0.21749994158744812E+00 0.64773507118225098E+01
0.22249993681907654E+00 0.67168865203857422E+01
0.22749993205070496E+00 0.65813369750976562E+01
0.23249992728233337E+00 0.60998582839965820E+01
0.23749992251396179E+00 0.58094954490661621E+01
0.24249991774559021E+00 0.43983159065246582E+01
0.24749991297721863E+00 0.35338015556335449E+01
0.25249990820884705E+00 0.38335382938385010E+01
0.25749990344047546E+00 0.40440120697021484E+01
0.26249989867210388E+00 0.43657588958740234E+01
0.26749989390373230E+00 0.40658264160156250E+01
0.27249988913536072E+00 0.45417795181274414E+01
0.27749988436698914E+00 0.40729417800903320E+01
0.28249987959861755E+00 0.39800753593444824E+01
0.28749987483024597E+00 0.39564640522003174E+01
0.29249987006187439E+00 0.37650401592254639E+01
0.29749986529350281E+00 0.41475715637207031E+01
0.30249986052513123E+00 0.47860603332519531E+01
0.30749985575675964E+00 0.48745427131652832E+01
0.31249985098838806E+00 0.44172191619873047E+01
0.31749984622001648E+00 0.44390478134155273E+01
0.32249984145164490E+00 0.43413043022155762E+01
0.32749983668327332E+00 0.40897541046142578E+01
0.33249983191490173E+00 0.42728481292724609E+01
0.33749982714653015E+00 0.40382466316223145E+01
0.34249982237815857E+00 0.40366230010986328E+01
0.34749981760978699E+00 0.42200207710266113E+01
0.35249981284141541E+00 0.47431793212890625E+01
0.35749980807304382E+00 0.40630745887756348E+01
0.36249980330467224E+00 0.38299515247344971E+01
0.36749979853630066E+00 0.40891346931457520E+01
0.37249979376792908E+00 0.41705589294433594E+01
0.37749978899955750E+00 0.41605381965637207E+01
0.38249978423118591E+00 0.40403413772583008E+01
0.38749977946281433E+00 0.41630234718322754E+01
0.39249977469444275E+00 0.39476351737976074E+01
0.39749976992607117E+00 0.39762783050537109E+01
0.40249976515769958E+00 0.39294607639312744E+01
0.40749976038932800E+00 0.42123689651489258E+01
0.41249975562095642E+00 0.42353620529174805E+01
0.41749975085258484E+00 0.38466687202453613E+01
0.42249974608421326E+00 0.41939725875854492E+01
0.42749974131584167E+00 0.34650301933288574E+01
0.43249973654747009E+00 0.37791430950164795E+01
0.43749973177909851E+00 0.45977158546447754E+01
0.44249972701072693E+00 0.42297067642211914E+01
0.44749972224235535E+00 0.37847819328308105E+01
0.45249971747398376E+00 0.39096238613128662E+01
0.45749971270561218E+00 0.44204545021057129E+01
0.46249970793724060E+00 0.43546056747436523E+01
0.46749970316886902E+00 0.39628236293792725E+01
0.47249969840049744E+00 0.39007401466369629E+01
0.47749969363212585E+00 0.38370404243469238E+01
0.48249968886375427E+00 0.36057322025299072E+01
0.48749968409538269E+00 0.34345841407775879E+01
0.49249967932701111E+00 0.34984488487243652E+01
0.49749967455863953E+00 0.33928184509277344E+01
0.50249969959259033E+00 0.31989393234252930E+01
0.50749969482421875E+00 0.27787008285522461E+01
0.51249969005584717E+00 0.27733070850372314E+01
0.51749968528747559E+00 0.28872847557067871E+01
0.52249968051910400E+00 0.27701926231384277E+01
0.52749967575073242E+00 0.30635378360748291E+01
0.53249967098236084E+00 0.32453236579895020E+01
0.53749966621398926E+00 0.40543961524963379E+01
0.54249966144561768E+00 0.43268561363220215E+01
0.54749965667724609E+00 0.47231764793395996E+01
0.55249965190887451E+00 0.42132973670959473E+01
0.55749964714050293E+00 0.47305607795715332E+01
0.56249964237213135E+00 0.40995831489562988E+01
0.56749963760375977E+00 0.39142861366271973E+01
0.57249963283538818E+00 0.38271124362945557E+01
0.57749962806701660E+00 0.31336545944213867E+01
0.58249962329864502E+00 0.28705298900604248E+01
0.58749961853027344E+00 0.32324030399322510E+01
0.59249961376190186E+00 0.34938232898712158E+01
0.59749960899353027E+00 0.34758076667785645E+01
0.60249960422515869E+00 0.40275959968566895E+01
0.60749959945678711E+00 0.39025707244873047E+01
0.61249959468841553E+00 0.39692561626434326E+01
0.61749958992004395E+00 0.37035534381866455E+01
0.62249958515167236E+00 0.35823636054992676E+01
0.62749958038330078E+00 0.38130321502685547E+01
0.63249957561492920E+00 0.40009207725524902E+01
0.63749957084655762E+00 0.41975030899047852E+01
0.64249956607818604E+00 0.43665332794189453E+01
0.64749956130981445E+00 0.44776763916015625E+01
0.65249955654144287E+00 0.42544803619384766E+01
0.65749955177307129E+00 0.39871158599853516E+01
0.66249954700469971E+00 0.34128739833831787E+01
0.66749954223632812E+00 0.38623943328857422E+01
0.67249953746795654E+00 0.35580739974975586E+01
0.67749953269958496E+00 0.33698127269744873E+01
0.68249952793121338E+00 0.39976413249969482E+01
0.68749952316284180E+00 0.36476838588714600E+01
0.69249951839447021E+00 0.38493189811706543E+01
0.69749951362609863E+00 0.36997737884521484E+01
0.70249950885772705E+00 0.42826323509216309E+01
0.70749950408935547E+00 0.39942383766174316E+01
0.71249949932098389E+00 0.40949435234069824E+01
0.71749949455261230E+00 0.40503325462341309E+01
0.72249948978424072E+00 0.42247695922851562E+01
0.72749948501586914E+00 0.42191948890686035E+01
0.73249948024749756E+00 0.38490784168243408E+01
0.73749947547912598E+00 0.35861124992370605E+01
0.74249947071075439E+00 0.37293992042541504E+01
0.74749946594238281E+00 0.34776008129119873E+01
0.75249946117401123E+00 0.35793786048889160E+01
0.75749945640563965E+00 0.31976609230041504E+01
0.76249945163726807E+00 0.33791897296905518E+01
0.76749944686889648E+00 0.32184405326843262E+01
0.77249944210052490E+00 0.33089063167572021E+01
0.77749943733215332E+00 0.32941591739654541E+01
0.78249943256378174E+00 0.37530837059020996E+01
0.78749942779541016E+00 0.40137257575988770E+01
0.79249942302703857E+00 0.36565747261047363E+01
0.79749941825866699E+00 0.39027750492095947E+01
0.80249941349029541E+00 0.37182967662811279E+01
0.80749940872192383E+00 0.41244549751281738E+01
0.81249940395355225E+00 0.41823201179504395E+01
0.81749939918518066E+00 0.43448543548583984E+01
0.82249939441680908E+00 0.41832313537597656E+01
0.82749938964843750E+00 0.40347309112548828E+01
0.83249938488006592E+00 0.39678125381469727E+01
0.83749938011169434E+00 0.38998918533325195E+01
0.84249937534332275E+00 0.36798219680786133E+01
0.84749937057495117E+00 0.36204357147216797E+01
0.85249936580657959E+00 0.34947168827056885E+01
0.85749936103820801E+00 0.38021514415740967E+01
0.86249935626983643E+00 0.38323378562927246E+01
0.86749935150146484E+00 0.33872265815734863E+01
0.87249934673309326E+00 0.36448919773101807E+01
0.87749934196472168E+00 0.32610578536987305E+01
0.88249933719635010E+00 0.33608841896057129E+01
0.88749933242797852E+00 0.36572337150573730E+01
0.89249932765960693E+00 0.38436701297760010E+01
0.89749932289123535E+00 0.41912393569946289E+01
0.90249931812286377E+00 0.44838995933532715E+01
0.90749931335449219E+00 0.45107626914978027E+01
0.91249930858612061E+00 0.40119838714599609E+01
0.91749930381774902E+00 0.35606205463409424E+01
0.92249929904937744E+00 0.40758109092712402E+01
0.92749929428100586E+00 0.40844292640686035E+01
0.93249928951263428E+00 0.36580095291137695E+01
0.93749928474426270E+00 0.40346550941467285E+01
0.94249927997589111E+00 0.35900888442993164E+01
0.94749927520751953E+00 0.35385324954986572E+01
0.95249927043914795E+00 0.36971361637115479E+01
0.95749926567077637E+00 0.33616416454315186E+01
0.96249926090240479E+00 0.34482865333557129E+01
0.96749925613403320E+00 0.35655155181884766E+01
0.97249925136566162E+00 0.35568726062774658E+01
0.97749924659729004E+00 0.32995944023132324E+01
0.98249924182891846E+00 0.35669744014739990E+01
0.98749923706054688E+00 0.37402563095092773E+01
0.99249923229217529E+00 0.39376943111419678E+01


==> figure_new1/MCM54/velocity.dat <==
0.24999999441206455E-02 0.20256401970982552E-01
0.74999998323619366E-02 -.56444957852363586E-01
0.12500000186264515E-01 0.20604986697435379E-01
0.17500000074505806E-01 -.10092307627201080E+00
0.22500000894069672E-01 -.13064466416835785E+00
0.27500001713633537E-01 -.47857489436864853E-01
0.32500002533197403E-01 -.12983579933643341E+00
0.37500001490116119E-01 0.15169444959610701E-02
0.42500000447034836E-01 0.42622186243534088E-01
0.47499999403953552E-01 0.21552708745002747E+00
0.52499998360872269E-01 0.28337925672531128E+00
0.57499997317790985E-01 0.34276285767555237E+00
0.62499996274709702E-01 0.13598422706127167E+00
0.67499995231628418E-01 0.13673081994056702E+00
0.72499997913837433E-01 0.40504467487335205E+00
0.77500000596046448E-01 0.37482056021690369E+00
0.82500003278255463E-01 0.49665030092000961E-01
0.87500005960464478E-01 0.29344001412391663E+00
0.92500008642673492E-01 0.14842544496059418E+00
0.97500011324882507E-01 0.53036805242300034E-01
0.10250001400709152E+00 0.13036531209945679E+00
0.10750001668930054E+00 0.25765290856361389E+00
0.11250001937150955E+00 0.46507712453603745E-01
0.11750002205371857E+00 -.16103671863675117E-01
0.12250002473592758E+00 -.58823686093091965E-01
0.12750002741813660E+00 -.12915450334548950E+00
0.13250002264976501E+00 -.82840006798505783E-02
0.13750001788139343E+00 0.21047700941562653E+00
0.14250001311302185E+00 0.13119882345199585E+00
0.14750000834465027E+00 0.60337573289871216E-01
0.15250000357627869E+00 0.52453458309173584E-01
0.15749999880790710E+00 0.13513930607587099E-02
0.16249999403953552E+00 -.35763490945100784E-01
0.16749998927116394E+00 0.29219433665275574E+00
0.17249998450279236E+00 0.22382266819477081E-01
0.17749997973442078E+00 0.26103354990482330E-01
0.18249997496604919E+00 -.40616340935230255E-01
0.18749997019767761E+00 -.31905781477689743E-01
0.19249996542930603E+00 -.79071059823036194E-01
0.19749996066093445E+00 -.30913262162357569E-02
0.20249995589256287E+00 0.82357555627822876E-01
0.20749995112419128E+00 -.21525097545236349E-02
0.21249994635581970E+00 0.10112475603818893E+00
0.21749994158744812E+00 0.89974880218505859E-01
0.22249993681907654E+00 0.13590107858181000E+00
0.22749993205070496E+00 -.10232122242450714E+00
0.23249992728233337E+00 -.29351550340652466E+00
0.23749992251396179E+00 -.50646311044692993E+00
0.24249991774559021E+00 -.71626645326614380E+00
0.24749991297721863E+00 -.70353633165359497E+00
0.25249990820884705E+00 -.87086910009384155E+00
0.25749990344047546E+00 -.89154374599456787E+00
0.26249989867210388E+00 -.80434376001358032E+00
0.26749989390373230E+00 -.83136099576950073E+00
0.27249988913536072E+00 -.77362185716629028E+00
0.27749988436698914E+00 -.79921168088912964E+00
0.28249987959861755E+00 -.95720744132995605E+00
0.28749987483024597E+00 -.10398466587066650E+01
0.29249987006187439E+00 -.91693300008773804E+00
0.29749986529350281E+00 -.73835361003875732E+00
0.30249986052513123E+00 -.88028585910797119E+00
0.30749985575675964E+00 -.84346956014633179E+00
0.31249985098838806E+00 -.62681329250335693E+00
0.31749984622001648E+00 -.69044178724288940E+00
0.32249984145164490E+00 -.80278527736663818E+00
0.32749983668327332E+00 -.81658416986465454E+00
0.33249983191490173E+00 -.85219353437423706E+00
0.33749982714653015E+00 -.74594300985336304E+00
0.34249982237815857E+00 -.78142344951629639E+00
0.34749981760978699E+00 -.84123915433883667E+00
0.35249981284141541E+00 -.82947641611099243E+00
0.35749980807304382E+00 -.10579335689544678E+01
0.36249980330467224E+00 -.10612193346023560E+01
0.36749979853630066E+00 -.10960742235183716E+01
0.37249979376792908E+00 -.10804834365844727E+01
0.37749978899955750E+00 -.10902161598205566E+01
0.38249978423118591E+00 -.11304687261581421E+01
0.38749977946281433E+00 -.11353503465652466E+01
0.39249977469444275E+00 -.10442101955413818E+01
0.39749976992607117E+00 -.10143423080444336E+01
0.40249976515769958E+00 -.98245704174041748E+00
0.40749976038932800E+00 -.97014802694320679E+00
0.41249975562095642E+00 -.10845010280609131E+01
0.41749975085258484E+00 -.11297836303710938E+01
0.42249974608421326E+00 -.11747494935989380E+01
0.42749974131584167E+00 -.95354443788528442E+00
0.43249973654747009E+00 -.87258017063140869E+00
0.43749973177909851E+00 -.85667991638183594E+00
0.44249972701072693E+00 -.85483914613723755E+00
0.44749972224235535E+00 -.97981458902359009E+00
0.45249971747398376E+00 -.92793840169906616E+00
0.45749971270561218E+00 -.84044551849365234E+00
0.46249970793724060E+00 -.82448911666870117E+00
0.46749970316886902E+00 -.91283577680587769E+00
0.47249969840049744E+00 -.90870124101638794E+00
0.47749969363212585E+00 -.91552311182022095E+00
0.48249968886375427E+00 -.10471115112304688E+01
0.48749968409538269E+00 -.89341700077056885E+00
0.49249967932701111E+00 -.88897836208343506E+00
0.49749967455863953E+00 -.10384694337844849E+01
0.50249969959259033E+00 -.98625177145004272E+00
0.50749969482421875E+00 -.10282860994338989E+01
0.51249969005584717E+00 -.10185601711273193E+01
0.51749968528747559E+00 -.97378379106521606E+00
0.52249968051910400E+00 -.69351804256439209E+00
0.52749967575073242E+00 -.77771544456481934E+00
0.53249967098236084E+00 -.82275539636611938E+00
0.53749966621398926E+00 -.10551582574844360E+01
0.54249966144561768E+00 -.11623411178588867E+01
0.54749965667724609E+00 -.12120205163955688E+01
0.55249965190887451E+00 -.96252918243408203E+00
0.55749964714050293E+00 -.82306659221649170E+00
0.56249964237213135E+00 -.91189551353454590E+00
0.56749963760375977E+00 -.86112892627716064E+00
0.57249963283538818E+00 -.70603579282760620E+00
0.57749962806701660E+00 -.88428592681884766E+00
0.58249962329864502E+00 -.10295394659042358E+01
0.58749961853027344E+00 -.10252944231033325E+01
0.59249961376190186E+00 -.10627037286758423E+01
0.59749960899353027E+00 -.11602200269699097E+01
0.60249960422515869E+00 -.11738663911819458E+01
0.60749959945678711E+00 -.10597831010818481E+01
0.61249959468841553E+00 -.12147277593612671E+01
0.61749958992004395E+00 -.11136267185211182E+01
0.62249958515167236E+00 -.11452686786651611E+01
0.62749958038330078E+00 -.97068649530410767E+00
0.63249957561492920E+00 -.10735300779342651E+01
0.63749957084655762E+00 -.99330967664718628E+00
0.64249956607818604E+00 -.12048015594482422E+01
0.64749956130981445E+00 -.10966163873672485E+01
0.65249955654144287E+00 -.12580509185791016E+01
0.65749955177307129E+00 -.11844614744186401E+01
0.66249954700469971E+00 -.91296356916427612E+00
0.66749954223632812E+00 -.89716440439224243E+00
0.67249953746795654E+00 -.10846405029296875E+01
0.67749953269958496E+00 -.11549414396286011E+01
0.68249952793121338E+00 -.13148273229598999E+01
0.68749952316284180E+00 -.13800213336944580E+01
0.69249951839447021E+00 -.14110933542251587E+01
0.69749951362609863E+00 -.12698082923889160E+01
0.70249950885772705E+00 -.10607826709747314E+01
0.70749950408935547E+00 -.11278687715530396E+01
0.71249949932098389E+00 -.98147940635681152E+00
0.71749949455261230E+00 -.93993628025054932E+00
0.72249948978424072E+00 -.11011645793914795E+01
0.72749948501586914E+00 -.98976224660873413E+00
0.73249948024749756E+00 -.11419050693511963E+01
0.73749947547912598E+00 -.11024012565612793E+01
0.74249947071075439E+00 -.10012757778167725E+01
0.74749946594238281E+00 -.97110611200332642E+00
0.75249946117401123E+00 -.92623406648635864E+00
0.75749945640563965E+00 -.87837845087051392E+00
0.76249945163726807E+00 -.83685868978500366E+00
0.76749944686889648E+00 -.93214303255081177E+00
0.77249944210052490E+00 -.80215919017791748E+00
0.77749943733215332E+00 -.82277172803878784E+00
0.78249943256378174E+00 -.69318431615829468E+00
0.78749942779541016E+00 -.73567312955856323E+00
0.79249942302703857E+00 -.91278517246246338E+00
0.79749941825866699E+00 -.79779917001724243E+00
0.80249941349029541E+00 -.91396313905715942E+00
0.80749940872192383E+00 -.10758285522460938E+01
0.81249940395355225E+00 -.10326480865478516E+01
0.81749939918518066E+00 -.11057709455490112E+01
0.82249939441680908E+00 -.11067092418670654E+01
0.82749938964843750E+00 -.10968724489212036E+01
0.83249938488006592E+00 -.11001502275466919E+01
0.83749938011169434E+00 -.11289331912994385E+01
0.84249937534332275E+00 -.10592575073242188E+01
0.84749937057495117E+00 -.96365875005722046E+00
0.85249936580657959E+00 -.85999071598052979E+00
0.85749936103820801E+00 -.84518390893936157E+00
0.86249935626983643E+00 -.84441202878952026E+00
0.86749935150146484E+00 -.77633148431777954E+00
0.87249934673309326E+00 -.64988285303115845E+00
0.87749934196472168E+00 -.67421233654022217E+00
0.88249933719635010E+00 -.73533231019973755E+00
0.88749933242797852E+00 -.71474552154541016E+00
0.89249932765960693E+00 -.71709269285202026E+00
0.89749932289123535E+00 -.67240452766418457E+00
0.90249931812286377E+00 -.10120232105255127E+01
0.90749931335449219E+00 -.10446982383728027E+01
0.91249930858612061E+00 -.11914591789245605E+01
0.91749930381774902E+00 -.10962202548980713E+01
0.92249929904937744E+00 -.10113664865493774E+01
0.92749929428100586E+00 -.10731441974639893E+01
0.93249928951263428E+00 -.10617940425872803E+01
0.93749928474426270E+00 -.11599110364913940E+01
0.94249927997589111E+00 -.10254163742065430E+01
0.94749927520751953E+00 -.96812331676483154E+00
0.95249927043914795E+00 -.98701065778732300E+00
0.95749926567077637E+00 -.11640883684158325E+01
0.96249926090240479E+00 -.10621645450592041E+01
0.96749925613403320E+00 -.96780401468276978E+00
0.97249925136566162E+00 -.10000516176223755E+01
0.97749924659729004E+00 -.10188939571380615E+01
0.98249924182891846E+00 -.90470480918884277E+00
0.98749923706054688E+00 -.99091136455535889E+00
0.99249923229217529E+00 -.10508282184600830E+01


==> figure_new1/ghm2/density.dat <==
0.24999999441206455E-02 0.12952846288681030E+01
0.74999998323619366E-02 0.12842818498611450E+01
0.12500000186264515E-01 0.13049068450927734E+01
0.17500000074505806E-01 0.13056014776229858E+01
0.22500000894069672E-01 0.13711167573928833E+01
0.27500001713633537E-01 0.13081835508346558E+01
0.32500002533197403E-01 0.12833399772644043E+01
0.37500001490116119E-01 0.13074308633804321E+01
0.42500000447034836E-01 0.12937687635421753E+01
0.47499999403953552E-01 0.13314648866653442E+01
0.52499998360872269E-01 0.13945568799972534E+01
0.57499997317790985E-01 0.13503098487854004E+01
0.62499996274709702E-01 0.13310062885284424E+01
0.67499995231628418E-01 0.12348334789276123E+01
0.72499997913837433E-01 0.12612884044647217E+01
0.77500000596046448E-01 0.13298571109771729E+01
0.82500003278255463E-01 0.13310559988021851E+01
0.87500005960464478E-01 0.12929285764694214E+01
0.92500008642673492E-01 0.12645915746688843E+01
0.97500011324882507E-01 0.13083819150924683E+01
0.10250001400709152E+00 0.13020975589752197E+01
0.10750001668930054E+00 0.12828544378280640E+01
0.11250001937150955E+00 0.12810767889022827E+01
0.11750002205371857E+00 0.12345012426376343E+01
0.12250002473592758E+00 0.12275819778442383E+01
0.12750002741813660E+00 0.11732181310653687E+01
0.13250002264976501E+00 0.11957746744155884E+01
0.13750001788139343E+00 0.12434461116790771E+01
0.14250001311302185E+00 0.11956442594528198E+01
0.14750000834465027E+00 0.12603600025177002E+01
0.15250000357627869E+00 0.12875779867172241E+01
0.15749999880790710E+00 0.12812187671661377E+01
0.16249999403953552E+00 0.12119404077529907E+01
0.16749998927116394E+00 0.11823199987411499E+01
0.17249998450279236E+00 0.12080639600753784E+01
0.17749997973442078E+00 0.12435845136642456E+01
0.18249997496604919E+00 0.12793183326721191E+01
0.18749997019767761E+00 0.12216979265213013E+01
0.19249996542930603E+00 0.12665570974349976E+01
0.19749996066093445E+00 0.12672283649444580E+01
0.20249995589256287E+00 0.12086676359176636E+01
0.20749995112419128E+00 0.11234905719757080E+01
0.21249994635581970E+00 0.11635847091674805E+01
0.21749994158744812E+00 0.11332370042800903E+01
0.22249993681907654E+00 0.11714389324188232E+01
0.22749993205070496E+00 0.11932178735733032E+01
0.23249992728233337E+00 0.11583440303802490E+01
0.23749992251396179E+00 0.10758312940597534E+01
0.24249991774559021E+00 0.11516859531402588E+01
0.24749991297721863E+00 0.11156642436981201E+01
0.25249990820884705E+00 0.10497981309890747E+01
0.25749990344047546E+00 0.11228406429290771E+01
0.26249989867210388E+00 0.11125279664993286E+01
0.26749989390373230E+00 0.10619366168975830E+01
0.27249988913536072E+00 0.11055911779403687E+01
0.27749988436698914E+00 0.10368415117263794E+01
0.28249987959861755E+00 0.10590783357620239E+01
0.28749987483024597E+00 0.10500599145889282E+01
0.29249987006187439E+00 0.99456590414047241E+00
0.29749986529350281E+00 0.10578570365905762E+01
0.30249986052513123E+00 0.98743104934692383E+00
0.30749985575675964E+00 0.10438323020935059E+01
0.31249985098838806E+00 0.99777853488922119E+00
0.31749984622001648E+00 0.96456587314605713E+00
0.32249984145164490E+00 0.10002536773681641E+01
0.32749983668327332E+00 0.97169280052185059E+00
0.33249983191490173E+00 0.96848291158676147E+00
0.33749982714653015E+00 0.10145634412765503E+01
0.34249982237815857E+00 0.94214087724685669E+00
0.34749981760978699E+00 0.94306021928787231E+00
0.35249981284141541E+00 0.99862915277481079E+00
0.35749980807304382E+00 0.10202467441558838E+01
0.36249980330467224E+00 0.99103569984436035E+00
0.36749979853630066E+00 0.96115708351135254E+00
0.37249979376792908E+00 0.97201681137084961E+00
0.37749978899955750E+00 0.10110545158386230E+01
0.38249978423118591E+00 0.99881601333618164E+00
0.38749977946281433E+00 0.10454859733581543E+01
0.39249977469444275E+00 0.99194490909576416E+00
0.39749976992607117E+00 0.99974709749221802E+00
0.40249976515769958E+00 0.95171254873275757E+00
0.40749976038932800E+00 0.96127510070800781E+00
0.41249975562095642E+00 0.96617650985717773E+00
0.41749975085258484E+00 0.94580584764480591E+00
0.42249974608421326E+00 0.97238147258758545E+00
0.42749974131584167E+00 0.99673926830291748E+00
0.43249973654747009E+00 0.10311543941497803E+01
0.43749973177909851E+00 0.97723591327667236E+00
0.44249972701072693E+00 0.10386869907379150E+01
0.44749972224235535E+00 0.10089207887649536E+01
0.45249971747398376E+00 0.10100529193878174E+01
0.45749971270561218E+00 0.10630578994750977E+01
0.46249970793724060E+00 0.99979037046432495E+00
0.46749970316886902E+00 0.93052077293395996E+00
0.47249969840049744E+00 0.10310724973678589E+01
0.47749969363212585E+00 0.98873627185821533E+00
0.48249968886375427E+00 0.95670634508132935E+00
0.48749968409538269E+00 0.95833873748779297E+00
0.49249967932701111E+00 0.10308508872985840E+01
0.49749967455863953E+00 0.10259714126586914E+01
0.50249969959259033E+00 0.98611897230148315E+00
0.50749969482421875E+00 0.10134398937225342E+01
0.51249969005584717E+00 0.94522917270660400E+00
0.51749968528747559E+00 0.10120248794555664E+01
0.52249968051910400E+00 0.99901014566421509E+00
0.52749967575073242E+00 0.96786361932754517E+00
0.53249967098236084E+00 0.10115258693695068E+01
0.53749966621398926E+00 0.10081901550292969E+01
0.54249966144561768E+00 0.10321490764617920E+01
0.54749965667724609E+00 0.10121852159500122E+01
0.55249965190887451E+00 0.10607721805572510E+01
0.55749964714050293E+00 0.10605366230010986E+01
0.56249964237213135E+00 0.10048484802246094E+01
0.56749963760375977E+00 0.10674866437911987E+01
0.57249963283538818E+00 0.10561966896057129E+01
0.57749962806701660E+00 0.99999213218688965E+00
0.58249962329864502E+00 0.10123695135116577E+01
0.58749961853027344E+00 0.10008373260498047E+01
0.59249961376190186E+00 0.10285451412200928E+01
0.59749960899353027E+00 0.10386159420013428E+01
0.60249960422515869E+00 0.98789769411087036E+00
0.60749959945678711E+00 0.98978650569915771E+00
0.61249959468841553E+00 0.98654770851135254E+00
0.61749958992004395E+00 0.96267187595367432E+00
0.62249958515167236E+00 0.94790238142013550E+00
0.62749958038330078E+00 0.95259904861450195E+00
0.63249957561492920E+00 0.10010905265808105E+01
0.63749957084655762E+00 0.10016691684722900E+01
0.64249956607818604E+00 0.10022710561752319E+01
0.64749956130981445E+00 0.99883109331130981E+00
0.65249955654144287E+00 0.10647710561752319E+01
0.65749955177307129E+00 0.10135214328765869E+01
0.66249954700469971E+00 0.10281985998153687E+01
0.66749954223632812E+00 0.95609408617019653E+00
0.67249953746795654E+00 0.10165488719940186E+01
0.67749953269958496E+00 0.98836922645568848E+00
0.68249952793121338E+00 0.98843461275100708E+00
0.68749952316284180E+00 0.10521382093429565E+01
0.69249951839447021E+00 0.10233013629913330E+01
0.69749951362609863E+00 0.10317928791046143E+01
0.70249950885772705E+00 0.10179023742675781E+01
0.70749950408935547E+00 0.95073544979095459E+00
0.71249949932098389E+00 0.95800292491912842E+00
0.71749949455261230E+00 0.96048146486282349E+00
0.72249948978424072E+00 0.10222635269165039E+01
0.72749948501586914E+00 0.10100146532058716E+01
0.73249948024749756E+00 0.99496638774871826E+00
0.73749947547912598E+00 0.10111013650894165E+01
0.74249947071075439E+00 0.99280691146850586E+00
0.74749946594238281E+00 0.10376569032669067E+01
0.75249946117401123E+00 0.10008015632629395E+01
0.75749945640563965E+00 0.98319566249847412E+00
0.76249945163726807E+00 0.99843692779541016E+00
0.76749944686889648E+00 0.10109061002731323E+01
0.77249944210052490E+00 0.96609574556350708E+00
0.77749943733215332E+00 0.98742294311523438E+00
0.78249943256378174E+00 0.96678918600082397E+00
0.78749942779541016E+00 0.10078033208847046E+01
0.79249942302703857E+00 0.96367114782333374E+00
0.79749941825866699E+00 0.98020482063293457E+00
0.80249941349029541E+00 0.93801116943359375E+00
0.80749940872192383E+00 0.87091076374053955E+00
0.81249940395355225E+00 0.10232015848159790E+01
0.81749939918518066E+00 0.97508072853088379E+00
0.82249939441680908E+00 0.10115951299667358E+01
0.82749938964843750E+00 0.96911072731018066E+00
0.83249938488006592E+00 0.10768512487411499E+01
0.83749938011169434E+00 0.96191138029098511E+00
0.84249937534332275E+00 0.95566534996032715E+00
0.84749937057495117E+00 0.98457211256027222E+00
0.85249936580657959E+00 0.10465517044067383E+01
0.85749936103820801E+00 0.99496388435363770E+00
0.86249935626983643E+00 0.99427860975265503E+00
0.86749935150146484E+00 0.97308081388473511E+00
0.87249934673309326E+00 0.94943374395370483E+00
0.87749934196472168E+00 0.96329391002655029E+00
0.88249933719635010E+00 0.10243176221847534E+01
0.88749933242797852E+00 0.10268733501434326E+01
0.89249932765960693E+00 0.10304353237152100E+01
0.89749932289123535E+00 0.10149570703506470E+01
0.90249931812286377E+00 0.99624007940292358E+00
0.90749931335449219E+00 0.99419826269149780E+00
0.91249930858612061E+00 0.99479115009307861E+00
0.91749930381774902E+00 0.10559580326080322E+01
0.92249929904937744E+00 0.10697904825210571E+01
0.92749929428100586E+00 0.95992743968963623E+00
0.93249928951263428E+00 0.10350463390350342E+01
0.93749928474426270E+00 0.97770333290100098E+00
0.94249927997589111E+00 0.93371939659118652E+00
0.94749927520751953E+00 0.10269931554794312E+01
0.95249927043914795E+00 0.93801057338714600E+00
0.95749926567077637E+00 0.96296507120132446E+00
0.96249926090240479E+00 0.10365887880325317E+01
0.96749925613403320E+00 0.10607869625091553E+01
0.97249925136566162E+00 0.95403468608856201E+00
0.97749924659729004E+00 0.99484151601791382E+00
0.98249924182891846E+00 0.98456126451492310E+00
0.98749923706054688E+00 0.10153169631958008E+01
0.99249923229217529E+00 0.99998122453689575E+00


==> figure_new1/ghm2/temperature.dat <==
0.24999999441206455E-02 0.68311619758605957E+01
0.74999998323619366E-02 0.61750235557556152E+01
0.12500000186264515E-01 0.62919564247131348E+01
0.17500000074505806E-01 0.71856589317321777E+01
0.22500000894069672E-01 0.71281790733337402E+01
0.27500001713633537E-01 0.66832580566406250E+01
0.32500002533197403E-01 0.65659108161926270E+01
0.37500001490116119E-01 0.67922115325927734E+01
0.42500000447034836E-01 0.72921638488769531E+01
0.47499999403953552E-01 0.67564368247985840E+01
0.52499998360872269E-01 0.69020228385925293E+01
0.57499997317790985E-01 0.71882481575012207E+01
0.62499996274709702E-01 0.66774129867553711E+01
0.67499995231628418E-01 0.66963601112365723E+01
0.72499997913837433E-01 0.64182515144348145E+01
0.77500000596046448E-01 0.69152588844299316E+01
0.82500003278255463E-01 0.68749604225158691E+01
0.87500005960464478E-01 0.62405643463134766E+01
0.92500008642673492E-01 0.66883287429809570E+01
0.97500011324882507E-01 0.64763484001159668E+01
0.10250001400709152E+00 0.69349403381347656E+01
0.10750001668930054E+00 0.64374566078186035E+01
0.11250001937150955E+00 0.64742546081542969E+01
0.11750002205371857E+00 0.67184176445007324E+01
0.12250002473592758E+00 0.65205435752868652E+01
0.12750002741813660E+00 0.65632643699645996E+01
0.13250002264976501E+00 0.69918513298034668E+01
0.13750001788139343E+00 0.63961691856384277E+01
0.14250001311302185E+00 0.67548847198486328E+01
0.14750000834465027E+00 0.67325630187988281E+01
0.15250000357627869E+00 0.70767960548400879E+01
0.15749999880790710E+00 0.67005977630615234E+01
0.16249999403953552E+00 0.66866798400878906E+01
0.16749998927116394E+00 0.69995141029357910E+01
0.17249998450279236E+00 0.66932163238525391E+01
0.17749997973442078E+00 0.63665800094604492E+01
0.18249997496604919E+00 0.64891200065612793E+01
0.18749997019767761E+00 0.68047466278076172E+01
0.19249996542930603E+00 0.65373268127441406E+01
0.19749996066093445E+00 0.65114297866821289E+01
0.20249995589256287E+00 0.65978894233703613E+01
0.20749995112419128E+00 0.68216576576232910E+01
0.21249994635581970E+00 0.64576120376586914E+01
0.21749994158744812E+00 0.63648490905761719E+01
0.22249993681907654E+00 0.63170671463012695E+01
0.22749993205070496E+00 0.60831680297851562E+01
0.23249992728233337E+00 0.55592980384826660E+01
0.23749992251396179E+00 0.60054664611816406E+01
0.24249991774559021E+00 0.60621829032897949E+01
0.24749991297721863E+00 0.55291090011596680E+01
0.25249990820884705E+00 0.60136127471923828E+01
0.25749990344047546E+00 0.52931723594665527E+01
0.26249989867210388E+00 0.53901023864746094E+01
0.26749989390373230E+00 0.53830304145812988E+01
0.27249988913536072E+00 0.49248127937316895E+01
0.27749988436698914E+00 0.49182376861572266E+01
0.28249987959861755E+00 0.49868555068969727E+01
0.28749987483024597E+00 0.46730685234069824E+01
0.29249987006187439E+00 0.46972799301147461E+01
0.29749986529350281E+00 0.45904521942138672E+01
0.30249986052513123E+00 0.47091951370239258E+01
0.30749985575675964E+00 0.41701326370239258E+01
0.31249985098838806E+00 0.43584132194519043E+01
0.31749984622001648E+00 0.45772876739501953E+01
0.32249984145164490E+00 0.42057070732116699E+01
0.32749983668327332E+00 0.45926032066345215E+01
0.33249983191490173E+00 0.42417693138122559E+01
0.33749982714653015E+00 0.43519845008850098E+01
0.34249982237815857E+00 0.43927063941955566E+01
0.34749981760978699E+00 0.38548412322998047E+01
0.35249981284141541E+00 0.43649549484252930E+01
0.35749980807304382E+00 0.39221198558807373E+01
0.36249980330467224E+00 0.39413080215454102E+01
0.36749979853630066E+00 0.34993596076965332E+01
0.37249979376792908E+00 0.38286926746368408E+01
0.37749978899955750E+00 0.39885549545288086E+01
0.38249978423118591E+00 0.40314488410949707E+01
0.38749977946281433E+00 0.40501866340637207E+01
0.39249977469444275E+00 0.39796621799468994E+01
0.39749976992607117E+00 0.40052156448364258E+01
0.40249976515769958E+00 0.40229167938232422E+01
0.40749976038932800E+00 0.42916040420532227E+01
0.41249975562095642E+00 0.40646767616271973E+01
0.41749975085258484E+00 0.39717278480529785E+01
0.42249974608421326E+00 0.43923521041870117E+01
0.42749974131584167E+00 0.41465973854064941E+01
0.43249973654747009E+00 0.41617369651794434E+01
0.43749973177909851E+00 0.38012301921844482E+01
0.44249972701072693E+00 0.41414103507995605E+01
0.44749972224235535E+00 0.42978935241699219E+01
0.45249971747398376E+00 0.39153432846069336E+01
0.45749971270561218E+00 0.44481859207153320E+01
0.46249970793724060E+00 0.41280660629272461E+01
0.46749970316886902E+00 0.40772213935852051E+01
0.47249969840049744E+00 0.40521597862243652E+01
0.47749969363212585E+00 0.36869363784790039E+01
0.48249968886375427E+00 0.38023841381072998E+01
0.48749968409538269E+00 0.38033039569854736E+01
0.49249967932701111E+00 0.42685213088989258E+01
0.49749967455863953E+00 0.37076535224914551E+01
0.50249969959259033E+00 0.42648577690124512E+01
0.50749969482421875E+00 0.39661357402801514E+01
0.51249969005584717E+00 0.38376955986022949E+01
0.51749968528747559E+00 0.36642243862152100E+01
0.52249968051910400E+00 0.41220226287841797E+01
0.52749967575073242E+00 0.38367905616760254E+01
0.53249967098236084E+00 0.42259039878845215E+01
0.53749966621398926E+00 0.36155309677124023E+01
0.54249966144561768E+00 0.38408365249633789E+01
0.54749965667724609E+00 0.39906303882598877E+01
0.55249965190887451E+00 0.40017037391662598E+01
0.55749964714050293E+00 0.39426200389862061E+01
0.56249964237213135E+00 0.40747814178466797E+01
0.56749963760375977E+00 0.41253104209899902E+01
0.57249963283538818E+00 0.39290912151336670E+01
0.57749962806701660E+00 0.41156940460205078E+01
0.58249962329864502E+00 0.39459044933319092E+01
0.58749961853027344E+00 0.43188152313232422E+01
0.59249961376190186E+00 0.39802527427673340E+01
0.59749960899353027E+00 0.43440680503845215E+01
0.60249960422515869E+00 0.39944958686828613E+01
0.60749959945678711E+00 0.41400918960571289E+01
0.61249959468841553E+00 0.41196985244750977E+01
0.61749958992004395E+00 0.41813445091247559E+01
0.62249958515167236E+00 0.38282754421234131E+01
0.62749958038330078E+00 0.43529334068298340E+01
0.63249957561492920E+00 0.40688204765319824E+01
0.63749957084655762E+00 0.41845231056213379E+01
0.64249956607818604E+00 0.44185757637023926E+01
0.64749956130981445E+00 0.40129108428955078E+01
0.65249955654144287E+00 0.39514794349670410E+01
0.65749955177307129E+00 0.43572154045104980E+01
0.66249954700469971E+00 0.40359172821044922E+01
0.66749954223632812E+00 0.41932530403137207E+01
0.67249953746795654E+00 0.43758454322814941E+01
0.67749953269958496E+00 0.40144748687744141E+01
0.68249952793121338E+00 0.42043309211730957E+01
0.68749952316284180E+00 0.37179749011993408E+01
0.69249951839447021E+00 0.40494494438171387E+01
0.69749951362609863E+00 0.41840796470642090E+01
0.70249950885772705E+00 0.41132183074951172E+01
0.70749950408935547E+00 0.38633282184600830E+01
0.71249949932098389E+00 0.41978807449340820E+01
0.71749949455261230E+00 0.36300082206726074E+01
0.72249948978424072E+00 0.36777060031890869E+01
0.72749948501586914E+00 0.36164283752441406E+01
0.73249948024749756E+00 0.39713964462280273E+01
0.73749947547912598E+00 0.36426973342895508E+01
0.74249947071075439E+00 0.33603065013885498E+01
0.74749946594238281E+00 0.38093903064727783E+01
0.75249946117401123E+00 0.38297631740570068E+01
0.75749945640563965E+00 0.36286365985870361E+01
0.76249945163726807E+00 0.36969625949859619E+01
0.76749944686889648E+00 0.38042583465576172E+01
0.77249944210052490E+00 0.36071815490722656E+01
0.77749943733215332E+00 0.35867841243743896E+01
0.78249943256378174E+00 0.39153935909271240E+01
0.78749942779541016E+00 0.39557659626007080E+01
0.79249942302703857E+00 0.38813209533691406E+01
0.79749941825866699E+00 0.37984759807586670E+01
0.80249941349029541E+00 0.39216697216033936E+01
0.80749940872192383E+00 0.37854979038238525E+01
0.81249940395355225E+00 0.39300308227539062E+01
0.81749939918518066E+00 0.40396900177001953E+01
0.82249939441680908E+00 0.40074553489685059E+01
0.82749938964843750E+00 0.42018442153930664E+01
0.83249938488006592E+00 0.42409176826477051E+01
0.83749938011169434E+00 0.43634181022644043E+01
0.84249937534332275E+00 0.42537150382995605E+01
0.84749937057495117E+00 0.39973719120025635E+01
0.85249936580657959E+00 0.43018970489501953E+01
0.85749936103820801E+00 0.37351152896881104E+01
0.86249935626983643E+00 0.40871758460998535E+01
0.86749935150146484E+00 0.39916312694549561E+01
0.87249934673309326E+00 0.41932091712951660E+01
0.87749934196472168E+00 0.41925063133239746E+01
0.88249933719635010E+00 0.39898912906646729E+01
0.88749933242797852E+00 0.39393618106842041E+01
0.89249932765960693E+00 0.36628999710083008E+01
0.89749932289123535E+00 0.41983551979064941E+01
0.90249931812286377E+00 0.42071862220764160E+01
0.90749931335449219E+00 0.39843444824218750E+01
0.91249930858612061E+00 0.38239820003509521E+01
0.91749930381774902E+00 0.36108243465423584E+01
0.92249929904937744E+00 0.38982317447662354E+01
0.92749929428100586E+00 0.37477252483367920E+01
0.93249928951263428E+00 0.39422557353973389E+01
0.93749928474426270E+00 0.38359506130218506E+01
0.94249927997589111E+00 0.37194058895111084E+01
0.94749927520751953E+00 0.37408924102783203E+01
0.95249927043914795E+00 0.40983405113220215E+01
0.95749926567077637E+00 0.41753549575805664E+01
0.96249926090240479E+00 0.41093945503234863E+01
0.96749925613403320E+00 0.36238455772399902E+01
0.97249925136566162E+00 0.37193949222564697E+01
0.97749924659729004E+00 0.37352762222290039E+01
0.98249924182891846E+00 0.39117195606231689E+01
0.98749923706054688E+00 0.37668249607086182E+01
0.99249923229217529E+00 0.39230778217315674E+01


==> figure_new1/ghm2/velocity.dat <==
0.24999999441206455E-02 -.49734935164451599E-02
0.74999998323619366E-02 0.15305709093809128E-01
0.12500000186264515E-01 -.41590470820665359E-01
0.17500000074505806E-01 0.60054104775190353E-01
0.22500000894069672E-01 0.73702476918697357E-01
0.27500001713633537E-01 -.41770551353693008E-01
0.32500002533197403E-01 -.14690005220472813E-01
0.37500001490116119E-01 0.43376646935939789E-01
0.42500000447034836E-01 0.18893091008067131E-01
0.47499999403953552E-01 -.32359186559915543E-01
0.52499998360872269E-01 0.15178965032100677E+00
0.57499997317790985E-01 0.56608106940984726E-01
0.62499996274709702E-01 0.12556654214859009E+00
0.67499995231628418E-01 0.17351077497005463E+00
0.72499997913837433E-01 -.18236566334962845E-01
0.77500000596046448E-01 0.74151448905467987E-01
0.82500003278255463E-01 0.21538356319069862E-01
0.87500005960464478E-01 0.36342687904834747E-01
0.92500008642673492E-01 0.35295933485031128E-01
0.97500011324882507E-01 0.69896452128887177E-01
0.10250001400709152E+00 -.11985413730144501E+00
0.10750001668930054E+00 0.20858649164438248E-01
0.11250001937150955E+00 -.34473501145839691E-01
0.11750002205371857E+00 -.14790251851081848E+00
0.12250002473592758E+00 -.13236773014068604E+00
0.12750002741813660E+00 -.10388168692588806E+00
0.13250002264976501E+00 -.67661017179489136E-01
0.13750001788139343E+00 -.56061737239360809E-01
0.14250001311302185E+00 -.83645157516002655E-01
0.14750000834465027E+00 -.18422731664031744E-02
0.15250000357627869E+00 0.42565785348415375E-01
0.15749999880790710E+00 -.63540108501911163E-01
0.16249999403953552E+00 -.14297191798686981E+00
0.16749998927116394E+00 -.95165699720382690E-01
0.17249998450279236E+00 -.10098157823085785E+00
0.17749997973442078E+00 -.21980255842208862E-01
0.18249997496604919E+00 -.12863133847713470E+00
0.18749997019767761E+00 -.90525776147842407E-01
0.19249996542930603E+00 -.95969907939434052E-01
0.19749996066093445E+00 -.12024954706430435E+00
0.20249995589256287E+00 -.22503456473350525E+00
0.20749995112419128E+00 -.21756592392921448E+00
0.21249994635581970E+00 -.22887969017028809E+00
0.21749994158744812E+00 -.24869033694267273E+00
0.22249993681907654E+00 -.33392640948295593E+00
0.22749993205070496E+00 -.31239628791809082E+00
0.23249992728233337E+00 -.36261558532714844E+00
0.23749992251396179E+00 -.46423432230949402E+00
0.24249991774559021E+00 -.32764014601707458E+00
0.24749991297721863E+00 -.51799100637435913E+00
0.25249990820884705E+00 -.58181595802307129E+00
0.25749990344047546E+00 -.63569682836532593E+00
0.26249989867210388E+00 -.79430317878723145E+00
0.26749989390373230E+00 -.70591723918914795E+00
0.27249988913536072E+00 -.88670665025711060E+00
0.27749988436698914E+00 -.76940798759460449E+00
0.28249987959861755E+00 -.92054098844528198E+00
0.28749987483024597E+00 -.79262024164199829E+00
0.29249987006187439E+00 -.92540132999420166E+00
0.29749986529350281E+00 -.10382457971572876E+01
0.30249986052513123E+00 -.90324527025222778E+00
0.30749985575675964E+00 -.96647131443023682E+00
0.31249985098838806E+00 -.94198924303054810E+00
0.31749984622001648E+00 -.90427857637405396E+00
0.32249984145164490E+00 -.10318375825881958E+01
0.32749983668327332E+00 -.91104274988174438E+00
0.33249983191490173E+00 -.85555416345596313E+00
0.33749982714653015E+00 -.93557184934616089E+00
0.34249982237815857E+00 -.10273975133895874E+01
0.34749981760978699E+00 -.90438270568847656E+00
0.35249981284141541E+00 -.10155594348907471E+01
0.35749980807304382E+00 -.10154069662094116E+01
0.36249980330467224E+00 -.89300954341888428E+00
0.36749979853630066E+00 -.10781118869781494E+01
0.37249979376792908E+00 -.11491904258728027E+01
0.37749978899955750E+00 -.10449666976928711E+01
0.38249978423118591E+00 -.10568592548370361E+01
0.38749977946281433E+00 -.99010235071182251E+00
0.39249977469444275E+00 -.91252207756042480E+00
0.39749976992607117E+00 -.96751081943511963E+00
0.40249976515769958E+00 -.99360769987106323E+00
0.40749976038932800E+00 -.10618072748184204E+01
0.41249975562095642E+00 -.11154671907424927E+01
0.41749975085258484E+00 -.89642208814620972E+00
0.42249974608421326E+00 -.87955218553543091E+00
0.42749974131584167E+00 -.83368456363677979E+00
0.43249973654747009E+00 -.91508322954177856E+00
0.43749973177909851E+00 -.94026565551757812E+00
0.44249972701072693E+00 -.79558897018432617E+00
0.44749972224235535E+00 -.95466351509094238E+00
0.45249971747398376E+00 -.95605438947677612E+00
0.45749971270561218E+00 -.99791061878204346E+00
0.46249970793724060E+00 -.90594214200973511E+00
0.46749970316886902E+00 -.89181113243103027E+00
0.47249969840049744E+00 -.10398168563842773E+01
0.47749969363212585E+00 -.10672448873519897E+01
0.48249968886375427E+00 -.99195188283920288E+00
0.48749968409538269E+00 -.85764068365097046E+00
0.49249967932701111E+00 -.10557773113250732E+01
0.49749967455863953E+00 -.10824071168899536E+01
0.50249969959259033E+00 -.98549294471740723E+00
0.50749969482421875E+00 -.97580409049987793E+00
0.51249969005584717E+00 -.10256845951080322E+01
0.51749968528747559E+00 -.10435842275619507E+01
0.52249968051910400E+00 -.99005913734436035E+00
0.52749967575073242E+00 -.11093678474426270E+01
0.53249967098236084E+00 -.11790629625320435E+01
0.53749966621398926E+00 -.11417857408523560E+01
0.54249966144561768E+00 -.89411991834640503E+00
0.54749965667724609E+00 -.94327157735824585E+00
0.55249965190887451E+00 -.10462627410888672E+01
0.55749964714050293E+00 -.11640989780426025E+01
0.56249964237213135E+00 -.94690740108489990E+00
0.56749963760375977E+00 -.91397714614868164E+00
0.57249963283538818E+00 -.10719424486160278E+01
0.57749962806701660E+00 -.10494104623794556E+01
0.58249962329864502E+00 -.76564121246337891E+00
0.58749961853027344E+00 -.96685159206390381E+00
0.59249961376190186E+00 -.91887480020523071E+00
0.59749960899353027E+00 -.93143343925476074E+00
0.60249960422515869E+00 -.84682643413543701E+00
0.60749959945678711E+00 -.10647815465927124E+01
0.61249959468841553E+00 -.97471183538436890E+00
0.61749958992004395E+00 -.10062469244003296E+01
0.62249958515167236E+00 -.93616199493408203E+00
0.62749958038330078E+00 -.11131380796432495E+01
0.63249957561492920E+00 -.98478829860687256E+00
0.63749957084655762E+00 -.93899399042129517E+00
0.64249956607818604E+00 -.10430407524108887E+01
0.64749956130981445E+00 -.10044085979461670E+01
0.65249955654144287E+00 -.10923658609390259E+01
0.65749955177307129E+00 -.10015127658843994E+01
0.66249954700469971E+00 -.85867613554000854E+00
0.66749954223632812E+00 -.95483571290969849E+00
0.67249953746795654E+00 -.10626859664916992E+01
0.67749953269958496E+00 -.87555503845214844E+00
0.68249952793121338E+00 -.97087079286575317E+00
0.68749952316284180E+00 -.95270085334777832E+00
0.69249951839447021E+00 -.96741199493408203E+00
0.69749951362609863E+00 -.83790796995162964E+00
0.70249950885772705E+00 -.96690893173217773E+00
0.70749950408935547E+00 -.10165926218032837E+01
0.71249949932098389E+00 -.10930664539337158E+01
0.71749949455261230E+00 -.97128224372863770E+00
0.72249948978424072E+00 -.10238652229309082E+01
0.72749948501586914E+00 -.95102590322494507E+00
0.73249948024749756E+00 -.94684749841690063E+00
0.73749947547912598E+00 -.94670683145523071E+00
0.74249947071075439E+00 -.93376684188842773E+00
0.74749946594238281E+00 -.95565336942672729E+00
0.75249946117401123E+00 -.98331314325332642E+00
0.75749945640563965E+00 -.99297171831130981E+00
0.76249945163726807E+00 -.10353628396987915E+01
0.76749944686889648E+00 -.92588543891906738E+00
0.77249944210052490E+00 -.87131583690643311E+00
0.77749943733215332E+00 -.81808483600616455E+00
0.78249943256378174E+00 -.10479800701141357E+01
0.78749942779541016E+00 -.82246953248977661E+00
0.79249942302703857E+00 -.10225477218627930E+01
0.79749941825866699E+00 -.98043978214263916E+00
0.80249941349029541E+00 -.10627442598342896E+01
0.80749940872192383E+00 -.10085315704345703E+01
0.81249940395355225E+00 -.10680592060089111E+01
0.81749939918518066E+00 -.91223597526550293E+00
0.82249939441680908E+00 -.10160331726074219E+01
0.82749938964843750E+00 -.11712095737457275E+01
0.83249938488006592E+00 -.10133142471313477E+01
0.83749938011169434E+00 -.10921573638916016E+01
0.84249937534332275E+00 -.11244783401489258E+01
0.84749937057495117E+00 -.93270397186279297E+00
0.85249936580657959E+00 -.10276616811752319E+01
0.85749936103820801E+00 -.10405485630035400E+01
0.86249935626983643E+00 -.10307430028915405E+01
0.86749935150146484E+00 -.10405533313751221E+01
0.87249934673309326E+00 -.10594415664672852E+01
0.87749934196472168E+00 -.98429811000823975E+00
0.88249933719635010E+00 -.11359683275222778E+01
0.88749933242797852E+00 -.10262681245803833E+01
0.89249932765960693E+00 -.92553859949111938E+00
0.89749932289123535E+00 -.12214736938476562E+01
0.90249931812286377E+00 -.10543649196624756E+01
0.90749931335449219E+00 -.10517922639846802E+01
0.91249930858612061E+00 -.10701553821563721E+01
0.91749930381774902E+00 -.99886792898178101E+00
0.92249929904937744E+00 -.90637242794036865E+00
0.92749929428100586E+00 -.95415723323822021E+00
0.93249928951263428E+00 -.95920950174331665E+00
0.93749928474426270E+00 -.88104736804962158E+00
0.94249927997589111E+00 -.97566735744476318E+00
0.94749927520751953E+00 -.92762202024459839E+00
0.95249927043914795E+00 -.94611763954162598E+00
0.95749926567077637E+00 -.10363012552261353E+01
0.96249926090240479E+00 -.99080908298492432E+00
0.96749925613403320E+00 -.96409350633621216E+00
0.97249925136566162E+00 -.92344701290130615E+00
0.97749924659729004E+00 -.90605199337005615E+00
0.98249924182891846E+00 -.10509859323501587E+01
0.98749923706054688E+00 -.99011433124542236E+00
0.99249923229217529E+00 -.98016911745071411E+00


==> figure_new1/ghm3/density.dat <==
0.24999999441206455E-02 0.12167080640792847E+01
0.74999998323619366E-02 0.12234926223754883E+01
0.12500000186264515E-01 0.13069844245910645E+01
0.17500000074505806E-01 0.12521617412567139E+01
0.22500000894069672E-01 0.12607039213180542E+01
0.27500001713633537E-01 0.12342156171798706E+01
0.32500002533197403E-01 0.12532830238342285E+01
0.37500001490116119E-01 0.12832696437835693E+01
0.42500000447034836E-01 0.12075123786926270E+01
0.47499999403953552E-01 0.12221102714538574E+01
0.52499998360872269E-01 0.13011007308959961E+01
0.57499997317790985E-01 0.12809751033782959E+01
0.62499996274709702E-01 0.12726845741271973E+01
0.67499995231628418E-01 0.13395807743072510E+01
0.72499997913837433E-01 0.13793733119964600E+01
0.77500000596046448E-01 0.13358509540557861E+01
0.82500003278255463E-01 0.13718225955963135E+01
0.87500005960464478E-01 0.13805114030838013E+01
0.92500008642673492E-01 0.13411400318145752E+01
0.97500011324882507E-01 0.12721977233886719E+01
0.10250001400709152E+00 0.12286871671676636E+01
0.10750001668930054E+00 0.12466392517089844E+01
0.11250001937150955E+00 0.12864286899566650E+01
0.11750002205371857E+00 0.12493050098419189E+01
0.12250002473592758E+00 0.12423117160797119E+01
0.12750002741813660E+00 0.12730622291564941E+01
0.13250002264976501E+00 0.12556627988815308E+01
0.13750001788139343E+00 0.12792369127273560E+01
0.14250001311302185E+00 0.12451927661895752E+01
0.14750000834465027E+00 0.12827117443084717E+01
0.15250000357627869E+00 0.12405822277069092E+01
0.15749999880790710E+00 0.12739365100860596E+01
0.16249999403953552E+00 0.12762818336486816E+01
0.16749998927116394E+00 0.12831379175186157E+01
0.17249998450279236E+00 0.12802584171295166E+01
0.17749997973442078E+00 0.13318291902542114E+01
0.18249997496604919E+00 0.13241149187088013E+01
0.18749997019767761E+00 0.13450396060943604E+01
0.19249996542930603E+00 0.13408010005950928E+01
0.19749996066093445E+00 0.13081185817718506E+01
0.20249995589256287E+00 0.12819567918777466E+01
0.20749995112419128E+00 0.13136192560195923E+01
0.21249994635581970E+00 0.13322074413299561E+01
0.21749994158744812E+00 0.12843159437179565E+01
0.22249993681907654E+00 0.12269932031631470E+01
0.22749993205070496E+00 0.12215287685394287E+01
0.23249992728233337E+00 0.11932526826858521E+01
0.23749992251396179E+00 0.10859348773956299E+01
0.24249991774559021E+00 0.10373396873474121E+01
0.24749991297721863E+00 0.10647102594375610E+01
0.25249990820884705E+00 0.11080543994903564E+01
0.25749990344047546E+00 0.10678703784942627E+01
0.26249989867210388E+00 0.98850196599960327E+00
0.26749989390373230E+00 0.99612355232238770E+00
0.27249988913536072E+00 0.97413730621337891E+00
0.27749988436698914E+00 0.91418349742889404E+00
0.28249987959861755E+00 0.98301136493682861E+00
0.28749987483024597E+00 0.98432004451751709E+00
0.29249987006187439E+00 0.97548818588256836E+00
0.29749986529350281E+00 0.10141872167587280E+01
0.30249986052513123E+00 0.97954499721527100E+00
0.30749985575675964E+00 0.10026360750198364E+01
0.31249985098838806E+00 0.95542961359024048E+00
0.31749984622001648E+00 0.96125638484954834E+00
0.32249984145164490E+00 0.96465456485748291E+00
0.32749983668327332E+00 0.10221796035766602E+01
0.33249983191490173E+00 0.10077915191650391E+01
0.33749982714653015E+00 0.98248845338821411E+00
0.34249982237815857E+00 0.98182833194732666E+00
0.34749981760978699E+00 0.98709565401077271E+00
0.35249981284141541E+00 0.10202142000198364E+01
0.35749980807304382E+00 0.10527966022491455E+01
0.36249980330467224E+00 0.10594263076782227E+01
0.36749979853630066E+00 0.10674898624420166E+01
0.37249979376792908E+00 0.10363383293151855E+01
0.37749978899955750E+00 0.10229387283325195E+01
0.38249978423118591E+00 0.10310468673706055E+01
0.38749977946281433E+00 0.10171582698822021E+01
0.39249977469444275E+00 0.95815998315811157E+00
0.39749976992607117E+00 0.93302381038665771E+00
0.40249976515769958E+00 0.10040270090103149E+01
0.40749976038932800E+00 0.98823022842407227E+00
0.41249975562095642E+00 0.10355315208435059E+01
0.41749975085258484E+00 0.10690126419067383E+01
0.42249974608421326E+00 0.10863368511199951E+01
0.42749974131584167E+00 0.99246430397033691E+00
0.43249973654747009E+00 0.98242604732513428E+00
0.43749973177909851E+00 0.96011650562286377E+00
0.44249972701072693E+00 0.98356997966766357E+00
0.44749972224235535E+00 0.96499407291412354E+00
0.45249971747398376E+00 0.10140378475189209E+01
0.45749971270561218E+00 0.10297033786773682E+01
0.46249970793724060E+00 0.10398039817810059E+01
0.46749970316886902E+00 0.10308337211608887E+01
0.47249969840049744E+00 0.10508146286010742E+01
0.47749969363212585E+00 0.99529266357421875E+00
0.48249968886375427E+00 0.10172904729843140E+01
0.48749968409538269E+00 0.10133469104766846E+01
0.49249967932701111E+00 0.92647266387939453E+00
0.49749967455863953E+00 0.10083016157150269E+01
0.50249969959259033E+00 0.10171365737915039E+01
0.50749969482421875E+00 0.10128188133239746E+01
0.51249969005584717E+00 0.10294603109359741E+01
0.51749968528747559E+00 0.10181510448455811E+01
0.52249968051910400E+00 0.10123460292816162E+01
0.52749967575073242E+00 0.10026544332504272E+01
0.53249967098236084E+00 0.99693661928176880E+00
0.53749966621398926E+00 0.99319398403167725E+00
0.54249966144561768E+00 0.10176438093185425E+01
0.54749965667724609E+00 0.10104933977127075E+01
0.55249965190887451E+00 0.10035346746444702E+01
0.55749964714050293E+00 0.10237169265747070E+01
0.56249964237213135E+00 0.10552092790603638E+01
0.56749963760375977E+00 0.10313160419464111E+01
0.57249963283538818E+00 0.10161079168319702E+01
0.57749962806701660E+00 0.99636185169219971E+00
0.58249962329864502E+00 0.10057979822158813E+01
0.58749961853027344E+00 0.99527925252914429E+00
0.59249961376190186E+00 0.95978856086730957E+00
0.59749960899353027E+00 0.96861612796783447E+00
0.60249960422515869E+00 0.98425799608230591E+00
0.60749959945678711E+00 0.10127274990081787E+01
0.61249959468841553E+00 0.10147535800933838E+01
0.61749958992004395E+00 0.10135145187377930E+01
0.62249958515167236E+00 0.98442155122756958E+00
0.62749958038330078E+00 0.98073244094848633E+00
0.63249957561492920E+00 0.97889041900634766E+00
0.63749957084655762E+00 0.95819514989852905E+00
0.64249956607818604E+00 0.96894747018814087E+00
0.64749956130981445E+00 0.96090495586395264E+00
0.65249955654144287E+00 0.10407601594924927E+01
0.65749955177307129E+00 0.10789551734924316E+01
0.66249954700469971E+00 0.10261954069137573E+01
0.66749954223632812E+00 0.10221219062805176E+01
0.67249953746795654E+00 0.99081313610076904E+00
0.67749953269958496E+00 0.98865222930908203E+00
0.68249952793121338E+00 0.96626847982406616E+00
0.68749952316284180E+00 0.96272528171539307E+00
0.69249951839447021E+00 0.10082629919052124E+01
0.69749951362609863E+00 0.10476621389389038E+01
0.70249950885772705E+00 0.10375326871871948E+01
0.70749950408935547E+00 0.10281717777252197E+01
0.71249949932098389E+00 0.98038703203201294E+00
0.71749949455261230E+00 0.97448444366455078E+00
0.72249948978424072E+00 0.98909121751785278E+00
0.72749948501586914E+00 0.99224901199340820E+00
0.73249948024749756E+00 0.98147767782211304E+00
0.73749947547912598E+00 0.97760671377182007E+00
0.74249947071075439E+00 0.94644653797149658E+00
0.74749946594238281E+00 0.96478128433227539E+00
0.75249946117401123E+00 0.95272070169448853E+00
0.75749945640563965E+00 0.95723283290863037E+00
0.76249945163726807E+00 0.97038543224334717E+00
0.76749944686889648E+00 0.91997343301773071E+00
0.77249944210052490E+00 0.92329585552215576E+00
0.77749943733215332E+00 0.89033055305480957E+00
0.78249943256378174E+00 0.93116247653961182E+00
0.78749942779541016E+00 0.97767508029937744E+00
0.79249942302703857E+00 0.95725977420806885E+00
0.79749941825866699E+00 0.95088964700698853E+00
0.80249941349029541E+00 0.97225177288055420E+00
0.80749940872192383E+00 0.10009057521820068E+01
0.81249940395355225E+00 0.97215056419372559E+00
0.81749939918518066E+00 0.95917505025863647E+00
0.82249939441680908E+00 0.95235931873321533E+00
0.82749938964843750E+00 0.96072238683700562E+00
0.83249938488006592E+00 0.96695685386657715E+00
0.83749938011169434E+00 0.96684837341308594E+00
0.84249937534332275E+00 0.96610748767852783E+00
0.84749937057495117E+00 0.95874345302581787E+00
0.85249936580657959E+00 0.90920460224151611E+00
0.85749936103820801E+00 0.96422243118286133E+00
0.86249935626983643E+00 0.97818553447723389E+00
0.86749935150146484E+00 0.95467567443847656E+00
0.87249934673309326E+00 0.10008906126022339E+01
0.87749934196472168E+00 0.97692060470581055E+00
0.88249933719635010E+00 0.10072834491729736E+01
0.88749933242797852E+00 0.10032967329025269E+01
0.89249932765960693E+00 0.95637345314025879E+00
0.89749932289123535E+00 0.98605763912200928E+00
0.90249931812286377E+00 0.96704387664794922E+00
0.90749931335449219E+00 0.98351120948791504E+00
0.91249930858612061E+00 0.92602097988128662E+00
0.91749930381774902E+00 0.95012128353118896E+00
0.92249929904937744E+00 0.94260776042938232E+00
0.92749929428100586E+00 0.99645769596099854E+00
0.93249928951263428E+00 0.98819136619567871E+00
0.93749928474426270E+00 0.10205482244491577E+01
0.94249927997589111E+00 0.10210083723068237E+01
0.94749927520751953E+00 0.10707021951675415E+01
0.95249927043914795E+00 0.10402004718780518E+01
0.95749926567077637E+00 0.10820529460906982E+01
0.96249926090240479E+00 0.10602529048919678E+01
0.96749925613403320E+00 0.10324771404266357E+01
0.97249925136566162E+00 0.10629019737243652E+01
0.97749924659729004E+00 0.98433303833007812E+00
0.98249924182891846E+00 0.10050189495086670E+01
0.98749923706054688E+00 0.10027940273284912E+01
0.99249923229217529E+00 0.99999225139617920E+00


==> figure_new1/ghm3/temperature.dat <==
0.24999999441206455E-02 0.67685713768005371E+01
0.74999998323619366E-02 0.68754162788391113E+01
0.12500000186264515E-01 0.67923922538757324E+01
0.17500000074505806E-01 0.69129691123962402E+01
0.22500000894069672E-01 0.66482634544372559E+01
0.27500001713633537E-01 0.66926188468933105E+01
0.32500002533197403E-01 0.68441543579101562E+01
0.37500001490116119E-01 0.67098350524902344E+01
0.42500000447034836E-01 0.65904078483581543E+01
0.47499999403953552E-01 0.67342171669006348E+01
0.52499998360872269E-01 0.67003092765808105E+01
0.57499997317790985E-01 0.68396391868591309E+01
0.62499996274709702E-01 0.63146929740905762E+01
0.67499995231628418E-01 0.67256846427917480E+01
0.72499997913837433E-01 0.67255945205688477E+01
0.77500000596046448E-01 0.66107707023620605E+01
0.82500003278255463E-01 0.71666398048400879E+01
0.87500005960464478E-01 0.69813914299011230E+01
0.92500008642673492E-01 0.70260152816772461E+01
0.97500011324882507E-01 0.68145031929016113E+01
0.10250001400709152E+00 0.69050765037536621E+01
0.10750001668930054E+00 0.67792739868164062E+01
0.11250001937150955E+00 0.67531347274780273E+01
0.11750002205371857E+00 0.67278676033020020E+01
0.12250002473592758E+00 0.65567188262939453E+01
0.12750002741813660E+00 0.65920486450195312E+01
0.13250002264976501E+00 0.65400934219360352E+01
0.13750001788139343E+00 0.67100768089294434E+01
0.14250001311302185E+00 0.67412796020507812E+01
0.14750000834465027E+00 0.64015860557556152E+01
0.15250000357627869E+00 0.69048585891723633E+01
0.15749999880790710E+00 0.70269970893859863E+01
0.16249999403953552E+00 0.62754688262939453E+01
0.16749998927116394E+00 0.65261898040771484E+01
0.17249998450279236E+00 0.65765500068664551E+01
0.17749997973442078E+00 0.71160097122192383E+01
0.18249997496604919E+00 0.75119061470031738E+01
0.18749997019767761E+00 0.70242595672607422E+01
0.19249996542930603E+00 0.72238039970397949E+01
0.19749996066093445E+00 0.69361476898193359E+01
0.20249995589256287E+00 0.66593966484069824E+01
0.20749995112419128E+00 0.65490484237670898E+01
0.21249994635581970E+00 0.67190060615539551E+01
0.21749994158744812E+00 0.66090273857116699E+01
0.22249993681907654E+00 0.68179178237915039E+01
0.22749993205070496E+00 0.68334903717041016E+01
0.23249992728233337E+00 0.64357848167419434E+01
0.23749992251396179E+00 0.57607083320617676E+01
0.24249991774559021E+00 0.45771374702453613E+01
0.24749991297721863E+00 0.44032206535339355E+01
0.25249990820884705E+00 0.43601708412170410E+01
0.25749990344047546E+00 0.39980704784393311E+01
0.26249989867210388E+00 0.38590247631072998E+01
0.26749989390373230E+00 0.39783647060394287E+01
0.27249988913536072E+00 0.40605206489562988E+01
0.27749988436698914E+00 0.41458497047424316E+01
0.28249987959861755E+00 0.44120879173278809E+01
0.28749987483024597E+00 0.41671628952026367E+01
0.29249987006187439E+00 0.37756245136260986E+01
0.29749986529350281E+00 0.37641742229461670E+01
0.30249986052513123E+00 0.37475652694702148E+01
0.30749985575675964E+00 0.40647335052490234E+01
0.31249985098838806E+00 0.37652955055236816E+01
0.31749984622001648E+00 0.40452466011047363E+01
0.32249984145164490E+00 0.38498775959014893E+01
0.32749983668327332E+00 0.41152377128601074E+01
0.33249983191490173E+00 0.44260668754577637E+01
0.33749982714653015E+00 0.41970224380493164E+01
0.34249982237815857E+00 0.42159848213195801E+01
0.34749981760978699E+00 0.44492678642272949E+01
0.35249981284141541E+00 0.41486530303955078E+01
0.35749980807304382E+00 0.39862930774688721E+01
0.36249980330467224E+00 0.42415623664855957E+01
0.36749979853630066E+00 0.41520295143127441E+01
0.37249979376792908E+00 0.42567448616027832E+01
0.37749978899955750E+00 0.42794413566589355E+01
0.38249978423118591E+00 0.42855505943298340E+01
0.38749977946281433E+00 0.40992712974548340E+01
0.39249977469444275E+00 0.36869459152221680E+01
0.39749976992607117E+00 0.34404442310333252E+01
0.40249976515769958E+00 0.35147607326507568E+01
0.40749976038932800E+00 0.38890168666839600E+01
0.41249975562095642E+00 0.39332756996154785E+01
0.41749975085258484E+00 0.40077123641967773E+01
0.42249974608421326E+00 0.39571793079376221E+01
0.42749974131584167E+00 0.36136512756347656E+01
0.43249973654747009E+00 0.35219709873199463E+01
0.43749973177909851E+00 0.37617204189300537E+01
0.44249972701072693E+00 0.35446112155914307E+01
0.44749972224235535E+00 0.36172521114349365E+01
0.45249971747398376E+00 0.38184406757354736E+01
0.45749971270561218E+00 0.37241525650024414E+01
0.46249970793724060E+00 0.34446833133697510E+01
0.46749970316886902E+00 0.37420566082000732E+01
0.47249969840049744E+00 0.39047887325286865E+01
0.47749969363212585E+00 0.37069129943847656E+01
0.48249968886375427E+00 0.38092985153198242E+01
0.48749968409538269E+00 0.42433052062988281E+01
0.49249967932701111E+00 0.39237749576568604E+01
0.49749967455863953E+00 0.40203824043273926E+01
0.50249969959259033E+00 0.38915266990661621E+01
0.50749969482421875E+00 0.39510717391967773E+01
0.51249969005584717E+00 0.40533542633056641E+01
0.51749968528747559E+00 0.37544984817504883E+01
0.52249968051910400E+00 0.38688855171203613E+01
0.52749967575073242E+00 0.37833957672119141E+01
0.53249967098236084E+00 0.39945576190948486E+01
0.53749966621398926E+00 0.39477128982543945E+01
0.54249966144561768E+00 0.40684237480163574E+01
0.54749965667724609E+00 0.38016569614410400E+01
0.55249965190887451E+00 0.42732887268066406E+01
0.55749964714050293E+00 0.45049633979797363E+01
0.56249964237213135E+00 0.41536288261413574E+01
0.56749963760375977E+00 0.42187261581420898E+01
0.57249963283538818E+00 0.42176504135131836E+01
0.57749962806701660E+00 0.41883325576782227E+01
0.58249962329864502E+00 0.40189309120178223E+01
0.58749961853027344E+00 0.39023671150207520E+01
0.59249961376190186E+00 0.37204067707061768E+01
0.59749960899353027E+00 0.36455225944519043E+01
0.60249960422515869E+00 0.41622047424316406E+01
0.60749959945678711E+00 0.38868451118469238E+01
0.61249959468841553E+00 0.40334200859069824E+01
0.61749958992004395E+00 0.38614988327026367E+01
0.62249958515167236E+00 0.38638205528259277E+01
0.62749958038330078E+00 0.40380487442016602E+01
0.63249957561492920E+00 0.36192400455474854E+01
0.63749957084655762E+00 0.35646557807922363E+01
0.64249956607818604E+00 0.35372674465179443E+01
0.64749956130981445E+00 0.34440927505493164E+01
0.65249955654144287E+00 0.38373754024505615E+01
0.65749955177307129E+00 0.38706152439117432E+01
0.66249954700469971E+00 0.36407823562622070E+01
0.66749954223632812E+00 0.36675822734832764E+01
0.67249953746795654E+00 0.38862538337707520E+01
0.67749953269958496E+00 0.35884160995483398E+01
0.68249952793121338E+00 0.34760105609893799E+01
0.68749952316284180E+00 0.34879000186920166E+01
0.69249951839447021E+00 0.37750222682952881E+01
0.69749951362609863E+00 0.39943845272064209E+01
0.70249950885772705E+00 0.41183567047119141E+01
0.70749950408935547E+00 0.40573868751525879E+01
0.71249949932098389E+00 0.37874028682708740E+01
0.71749949455261230E+00 0.36469490528106689E+01
0.72249948978424072E+00 0.37413804531097412E+01
0.72749948501586914E+00 0.39134585857391357E+01
0.73249948024749756E+00 0.39413924217224121E+01
0.73749947547912598E+00 0.39215886592864990E+01
0.74249947071075439E+00 0.36760127544403076E+01
0.74749946594238281E+00 0.35441651344299316E+01
0.75249946117401123E+00 0.35762300491333008E+01
0.75749945640563965E+00 0.36692674160003662E+01
0.76249945163726807E+00 0.35967955589294434E+01
0.76749944686889648E+00 0.35325188636779785E+01
0.77249944210052490E+00 0.36537327766418457E+01
0.77749943733215332E+00 0.37265486717224121E+01
0.78249943256378174E+00 0.36513886451721191E+01
0.78749942779541016E+00 0.35169746875762939E+01
0.79249942302703857E+00 0.34443695545196533E+01
0.79749941825866699E+00 0.34607961177825928E+01
0.80249941349029541E+00 0.36592693328857422E+01
0.80749940872192383E+00 0.39893596172332764E+01
0.81249940395355225E+00 0.37033104896545410E+01
0.81749939918518066E+00 0.37014331817626953E+01
0.82249939441680908E+00 0.38197145462036133E+01
0.82749938964843750E+00 0.41008329391479492E+01
0.83249938488006592E+00 0.39194259643554688E+01
0.83749938011169434E+00 0.39079656600952148E+01
0.84249937534332275E+00 0.39222347736358643E+01
0.84749937057495117E+00 0.38850889205932617E+01
0.85249936580657959E+00 0.42256298065185547E+01
0.85749936103820801E+00 0.38175644874572754E+01
0.86249935626983643E+00 0.38953433036804199E+01
0.86749935150146484E+00 0.40319623947143555E+01
0.87249934673309326E+00 0.38641946315765381E+01
0.87749934196472168E+00 0.38294484615325928E+01
0.88249933719635010E+00 0.39755954742431641E+01
0.88749933242797852E+00 0.39335973262786865E+01
0.89249932765960693E+00 0.37247066497802734E+01
0.89749932289123535E+00 0.37731533050537109E+01
0.90249931812286377E+00 0.41778101921081543E+01
0.90749931335449219E+00 0.44044160842895508E+01
0.91249930858612061E+00 0.42760944366455078E+01
0.91749930381774902E+00 0.44481930732727051E+01
0.92249929904937744E+00 0.40793309211730957E+01
0.92749929428100586E+00 0.36472055912017822E+01
0.93249928951263428E+00 0.37349720001220703E+01
0.93749928474426270E+00 0.35752389430999756E+01
0.94249927997589111E+00 0.38827142715454102E+01
0.94749927520751953E+00 0.39398458003997803E+01
0.95249927043914795E+00 0.39525506496429443E+01
0.95749926567077637E+00 0.38167436122894287E+01
0.96249926090240479E+00 0.38143312931060791E+01
0.96749925613403320E+00 0.40456829071044922E+01
0.97249925136566162E+00 0.39242715835571289E+01
0.97749924659729004E+00 0.39563667774200439E+01
0.98249924182891846E+00 0.41085319519042969E+01
0.98749923706054688E+00 0.41319160461425781E+01
0.99249923229217529E+00 0.40594434738159180E+01


==> figure_new1/ghm3/velocity.dat <==
0.24999999441206455E-02 0.78191131353378296E-01
0.74999998323619366E-02 0.39811767637729645E-01
0.12500000186264515E-01 -.13865090906620026E+00
0.17500000074505806E-01 -.78398324549198151E-01
0.22500000894069672E-01 0.15481538139283657E-01
0.27500001713633537E-01 0.42040329426527023E-02
0.32500002533197403E-01 -.71678332984447479E-01
0.37500001490116119E-01 0.13205553404986858E-01
0.42500000447034836E-01 0.91112013906240463E-02
0.47499999403953552E-01 -.16524601727724075E-01
0.52499998360872269E-01 -.72179034352302551E-01
0.57499997317790985E-01 -.18891352415084839E+00
0.62499996274709702E-01 -.10303848981857300E+00
0.67499995231628418E-01 -.51959406584501266E-01
0.72499997913837433E-01 -.53564846515655518E-01
0.77500000596046448E-01 -.14618942141532898E+00
0.82500003278255463E-01 -.10691979527473450E+00
0.87500005960464478E-01 -.10409098118543625E+00
0.92500008642673492E-01 -.66282793879508972E-01
0.97500011324882507E-01 -.11372791230678558E+00
0.10250001400709152E+00 -.10416562855243683E+00
0.10750001668930054E+00 -.88476844131946564E-01
0.11250001937150955E+00 -.14999929070472717E+00
0.11750002205371857E+00 -.42148396372795105E-01
0.12250002473592758E+00 0.37428539246320724E-01
0.12750002741813660E+00 0.65686888992786407E-01
0.13250002264976501E+00 0.57521611452102661E-01
0.13750001788139343E+00 0.55059574544429779E-01
0.14250001311302185E+00 0.86556663736701012E-02
0.14750000834465027E+00 0.49951139837503433E-01
0.15250000357627869E+00 0.11431124806404114E+00
0.15749999880790710E+00 0.14158688485622406E-01
0.16249999403953552E+00 -.18920704722404480E-01
0.16749998927116394E+00 0.51502540707588196E-01
0.17249998450279236E+00 0.67480973899364471E-01
0.17749997973442078E+00 0.42187590152025223E-01
0.18249997496604919E+00 0.70778898894786835E-01
0.18749997019767761E+00 0.58519478887319565E-01
0.19249996542930603E+00 0.83474166691303253E-01
0.19749996066093445E+00 0.38613922894001007E-01
0.20249995589256287E+00 0.42517051100730896E-01
0.20749995112419128E+00 0.37783920764923096E-01
0.21249994635581970E+00 0.39287727326154709E-01
0.21749994158744812E+00 -.21886013448238373E-01
0.22249993681907654E+00 -.69634340703487396E-01
0.22749993205070496E+00 -.12749737501144409E+00
0.23249992728233337E+00 -.32113805413246155E+00
0.23749992251396179E+00 -.50781023502349854E+00
0.24249991774559021E+00 -.79785972833633423E+00
0.24749991297721863E+00 -.82324528694152832E+00
0.25249990820884705E+00 -.98075443506240845E+00
0.25749990344047546E+00 -.10207298994064331E+01
0.26249989867210388E+00 -.97692441940307617E+00
0.26749989390373230E+00 -.10205270051956177E+01
0.27249988913536072E+00 -.97795534133911133E+00
0.27749988436698914E+00 -.98938882350921631E+00
0.28249987959861755E+00 -.10165659189224243E+01
0.28749987483024597E+00 -.90650260448455811E+00
0.29249987006187439E+00 -.93664652109146118E+00
0.29749986529350281E+00 -.94961893558502197E+00
0.30249986052513123E+00 -.99094098806381226E+00
0.30749985575675964E+00 -.91206461191177368E+00
0.31249985098838806E+00 -.94322729110717773E+00
0.31749984622001648E+00 -.95450544357299805E+00
0.32249984145164490E+00 -.98675757646560669E+00
0.32749983668327332E+00 -.92900341749191284E+00
0.33249983191490173E+00 -.91685736179351807E+00
0.33749982714653015E+00 -.98540371656417847E+00
0.34249982237815857E+00 -.96437627077102661E+00
0.34749981760978699E+00 -.94682657718658447E+00
0.35249981284141541E+00 -.10456796884536743E+01
0.35749980807304382E+00 -.10570000410079956E+01
0.36249980330467224E+00 -.10745317935943604E+01
0.36749979853630066E+00 -.11666953563690186E+01
0.37249979376792908E+00 -.11290279626846313E+01
0.37749978899955750E+00 -.12129482030868530E+01
0.38249978423118591E+00 -.11641221046447754E+01
0.38749977946281433E+00 -.12595494985580444E+01
0.39249977469444275E+00 -.12466113567352295E+01
0.39749976992607117E+00 -.12306933403015137E+01
0.40249976515769958E+00 -.12344387769699097E+01
0.40749976038932800E+00 -.12721349000930786E+01
0.41249975562095642E+00 -.12160080671310425E+01
0.41749975085258484E+00 -.12174178361892700E+01
0.42249974608421326E+00 -.11991343498229980E+01
0.42749974131584167E+00 -.12123991250991821E+01
0.43249973654747009E+00 -.10696833133697510E+01
0.43749973177909851E+00 -.11414489746093750E+01
0.44249972701072693E+00 -.11718676090240479E+01
0.44749972224235535E+00 -.11263375282287598E+01
0.45249971747398376E+00 -.10966843366622925E+01
0.45749971270561218E+00 -.10131945610046387E+01
0.46249970793724060E+00 -.11115459203720093E+01
0.46749970316886902E+00 -.11492415666580200E+01
0.47249969840049744E+00 -.10569754838943481E+01
0.47749969363212585E+00 -.10475380420684814E+01
0.48249968886375427E+00 -.97439056634902954E+00
0.48749968409538269E+00 -.89279335737228394E+00
0.49249967932701111E+00 -.94379317760467529E+00
0.49749967455863953E+00 -.10183641910552979E+01
0.50249969959259033E+00 -.10900969505310059E+01
0.50749969482421875E+00 -.10936285257339478E+01
0.51249969005584717E+00 -.11584639549255371E+01
0.51749968528747559E+00 -.10817673206329346E+01
0.52249968051910400E+00 -.10728379487991333E+01
0.52749967575073242E+00 -.10038132667541504E+01
0.53249967098236084E+00 -.98328411579132080E+00
0.53749966621398926E+00 -.99461215734481812E+00
0.54249966144561768E+00 -.10304166078567505E+01
0.54749965667724609E+00 -.10596047639846802E+01
0.55249965190887451E+00 -.12220687866210938E+01
0.55749964714050293E+00 -.12999775409698486E+01
0.56249964237213135E+00 -.13141269683837891E+01
0.56749963760375977E+00 -.13065199851989746E+01
0.57249963283538818E+00 -.12297929525375366E+01
0.57749962806701660E+00 -.10936748981475830E+01
0.58249962329864502E+00 -.11605083942413330E+01
0.58749961853027344E+00 -.12648117542266846E+01
0.59249961376190186E+00 -.11654094457626343E+01
0.59749960899353027E+00 -.11194581985473633E+01
0.60249960422515869E+00 -.10688630342483521E+01
0.60749959945678711E+00 -.10581644773483276E+01
0.61249959468841553E+00 -.99934178590774536E+00
0.61749958992004395E+00 -.10618401765823364E+01
0.62249958515167236E+00 -.10902221202850342E+01
0.62749958038330078E+00 -.10495887994766235E+01
0.63249957561492920E+00 -.98479396104812622E+00
0.63749957084655762E+00 -.10429909229278564E+01
0.64249956607818604E+00 -.11091430187225342E+01
0.64749956130981445E+00 -.11020126342773438E+01
0.65249955654144287E+00 -.11644622087478638E+01
0.65749955177307129E+00 -.11651929616928101E+01
0.66249954700469971E+00 -.10837490558624268E+01
0.66749954223632812E+00 -.11789922714233398E+01
0.67249953746795654E+00 -.10415761470794678E+01
0.67749953269958496E+00 -.11081669330596924E+01
0.68249952793121338E+00 -.98810833692550659E+00
0.68749952316284180E+00 -.96063470840454102E+00
0.69249951839447021E+00 -.96479386091232300E+00
0.69749951362609863E+00 -.10499813556671143E+01
0.70249950885772705E+00 -.10028886795043945E+01
0.70749950408935547E+00 -.10472147464752197E+01
0.71249949932098389E+00 -.11560064554214478E+01
0.71749949455261230E+00 -.10477510690689087E+01
0.72249948978424072E+00 -.11471409797668457E+01
0.72749948501586914E+00 -.11340487003326416E+01
0.73249948024749756E+00 -.11403726339340210E+01
0.73749947547912598E+00 -.11671766042709351E+01
0.74249947071075439E+00 -.10049996376037598E+01
0.74749946594238281E+00 -.98858243227005005E+00
0.75249946117401123E+00 -.90456628799438477E+00
0.75749945640563965E+00 -.88030344247817993E+00
0.76249945163726807E+00 -.88796555995941162E+00
0.76749944686889648E+00 -.10070037841796875E+01
0.77249944210052490E+00 -.10658538341522217E+01
0.77749943733215332E+00 -.10990139245986938E+01
0.78249943256378174E+00 -.10432661771774292E+01
0.78749942779541016E+00 -.10755538940429688E+01
0.79249942302703857E+00 -.10380778312683105E+01
0.79749941825866699E+00 -.98835796117782593E+00
0.80249941349029541E+00 -.93173986673355103E+00
0.80749940872192383E+00 -.99050742387771606E+00
0.81249940395355225E+00 -.10190430879592896E+01
0.81749939918518066E+00 -.98783433437347412E+00
0.82249939441680908E+00 -.10105172395706177E+01
0.82749938964843750E+00 -.10556659698486328E+01
0.83249938488006592E+00 -.10171838998794556E+01
0.83749938011169434E+00 -.98890471458435059E+00
0.84249937534332275E+00 -.97774291038513184E+00
0.84749937057495117E+00 -.95403301715850830E+00
0.85249936580657959E+00 -.96616190671920776E+00
0.85749936103820801E+00 -.93850833177566528E+00
0.86249935626983643E+00 -.95783430337905884E+00
0.86749935150146484E+00 -.87967550754547119E+00
0.87249934673309326E+00 -.93693202733993530E+00
0.87749934196472168E+00 -.91101962327957153E+00
0.88249933719635010E+00 -.94940334558486938E+00
0.88749933242797852E+00 -.10003069639205933E+01
0.89249932765960693E+00 -.93174505233764648E+00
0.89749932289123535E+00 -.85612595081329346E+00
0.90249931812286377E+00 -.94460904598236084E+00
0.90749931335449219E+00 -.10413435697555542E+01
0.91249930858612061E+00 -.94114941358566284E+00
0.91749930381774902E+00 -.99524593353271484E+00
0.92249929904937744E+00 -.98197031021118164E+00
0.92749929428100586E+00 -.10152779817581177E+01
0.93249928951263428E+00 -.94192743301391602E+00
0.93749928474426270E+00 -.92320781946182251E+00
0.94249927997589111E+00 -.95382225513458252E+00
0.94749927520751953E+00 -.10055221319198608E+01
0.95249927043914795E+00 -.95871818065643311E+00
0.95749926567077637E+00 -.94588613510131836E+00
0.96249926090240479E+00 -.90554100275039673E+00
0.96749925613403320E+00 -.91309875249862671E+00
0.97249925136566162E+00 -.88286197185516357E+00
0.97749924659729004E+00 -.93156796693801880E+00
0.98249924182891846E+00 -.85118949413299561E+00
0.98749923706054688E+00 -.88583016395568848E+00
0.99249923229217529E+00 -.95093870162963867E+00


==> figure_new1/ghm4/density.dat <==
0.24999999441206455E-02 0.12696095705032349E+01
0.74999998323619366E-02 0.12699402570724487E+01
0.12500000186264515E-01 0.12708735466003418E+01
0.17500000074505806E-01 0.12723628282546997E+01
0.22500000894069672E-01 0.12739164829254150E+01
0.27500001713633537E-01 0.12752000093460083E+01
0.32500002533197403E-01 0.12764343023300171E+01
0.37500001490116119E-01 0.12775894403457642E+01
0.42500000447034836E-01 0.12777992486953735E+01
0.47499999403953552E-01 0.12776535749435425E+01
0.52499998360872269E-01 0.12772543430328369E+01
0.57499997317790985E-01 0.12772787809371948E+01
0.62499996274709702E-01 0.12776147127151489E+01
0.67499995231628418E-01 0.12777491807937622E+01
0.72499997913837433E-01 0.12777595520019531E+01
0.77500000596046448E-01 0.12774751186370850E+01
0.82500003278255463E-01 0.12769937515258789E+01
0.87500005960464478E-01 0.12763334512710571E+01
0.92500008642673492E-01 0.12761614322662354E+01
0.97500011324882507E-01 0.12765239477157593E+01
0.10250001400709152E+00 0.12768582105636597E+01
0.10750001668930054E+00 0.12770030498504639E+01
0.11250001937150955E+00 0.12766052484512329E+01
0.11750002205371857E+00 0.12766436338424683E+01
0.12250002473592758E+00 0.12768481969833374E+01
0.12750002741813660E+00 0.12774064540863037E+01
0.13250002264976501E+00 0.12778271436691284E+01
0.13750001788139343E+00 0.12779366970062256E+01
0.14250001311302185E+00 0.12779936790466309E+01
0.14750000834465027E+00 0.12779883146286011E+01
0.15250000357627869E+00 0.12777006626129150E+01
0.15749999880790710E+00 0.12770961523056030E+01
0.16249999403953552E+00 0.12768037319183350E+01
0.16749998927116394E+00 0.12765538692474365E+01
0.17249998450279236E+00 0.12771549224853516E+01
0.17749997973442078E+00 0.12775180339813232E+01
0.18249997496604919E+00 0.12776538133621216E+01
0.18749997019767761E+00 0.12777101993560791E+01
0.19249996542930603E+00 0.12780708074569702E+01
0.19749996066093445E+00 0.12782342433929443E+01
0.20249995589256287E+00 0.12780905961990356E+01
0.20749995112419128E+00 0.12779407501220703E+01
0.21249994635581970E+00 0.12765698432922363E+01
0.21749994158744812E+00 0.12765384912490845E+01
0.22249993681907654E+00 0.12771644592285156E+01
0.22749993205070496E+00 0.12780588865280151E+01
0.23249992728233337E+00 0.12524476051330566E+01
0.23749992251396179E+00 0.11122229099273682E+01
0.24249991774559021E+00 0.10059111118316650E+01
0.24749991297721863E+00 0.10005246400833130E+01
0.25249990820884705E+00 0.10005919933319092E+01
0.25749990344047546E+00 0.10005189180374146E+01
0.26249989867210388E+00 0.10014562606811523E+01
0.26749989390373230E+00 0.10003478527069092E+01
0.27249988913536072E+00 0.10001107454299927E+01
0.27749988436698914E+00 0.10001711845397949E+01
0.28249987959861755E+00 0.10003652572631836E+01
0.28749987483024597E+00 0.10003367662429810E+01
0.29249987006187439E+00 0.10001984834671021E+01
0.29749986529350281E+00 0.10001279115676880E+01
0.30249986052513123E+00 0.10000956058502197E+01
0.30749985575675964E+00 0.10001070499420166E+01
0.31249985098838806E+00 0.10001430511474609E+01
0.31749984622001648E+00 0.10002098083496094E+01
0.32249984145164490E+00 0.10003558397293091E+01
0.32749983668327332E+00 0.10005587339401245E+01
0.33249983191490173E+00 0.10007309913635254E+01
0.33749982714653015E+00 0.10008082389831543E+01
0.34249982237815857E+00 0.10005275011062622E+01
0.34749981760978699E+00 0.10004322528839111E+01
0.35249981284141541E+00 0.10004684925079346E+01
0.35749980807304382E+00 0.10002629756927490E+01
0.36249980330467224E+00 0.99992787837982178E+00
0.36749979853630066E+00 0.10006433725357056E+01
0.37249979376792908E+00 0.99936562776565552E+00
0.37749978899955750E+00 0.99932372570037842E+00
0.38249978423118591E+00 0.99962002038955688E+00
0.38749977946281433E+00 0.99973595142364502E+00
0.39249977469444275E+00 0.99979233741760254E+00
0.39749976992607117E+00 0.99976474046707153E+00
0.40249976515769958E+00 0.99937856197357178E+00
0.40749976038932800E+00 0.99982684850692749E+00
0.41249975562095642E+00 0.99884366989135742E+00
0.41749975085258484E+00 0.99910986423492432E+00
0.42249974608421326E+00 0.99905323982238770E+00
0.42749974131584167E+00 0.99905925989151001E+00
0.43249973654747009E+00 0.99954742193222046E+00
0.43749973177909851E+00 0.10001708269119263E+01
0.44249972701072693E+00 0.10002906322479248E+01
0.44749972224235535E+00 0.10001268386840820E+01
0.45249971747398376E+00 0.99981915950775146E+00
0.45749971270561218E+00 0.10008164644241333E+01
0.46249970793724060E+00 0.10001522302627563E+01
0.46749970316886902E+00 0.10003260374069214E+01
0.47249969840049744E+00 0.10000878572463989E+01
0.47749969363212585E+00 0.99998986721038818E+00
0.48249968886375427E+00 0.10000243186950684E+01
0.48749968409538269E+00 0.10004230737686157E+01
0.49249967932701111E+00 0.10008784532546997E+01
0.49749967455863953E+00 0.10010043382644653E+01
0.50249969959259033E+00 0.10010081529617310E+01
0.50749969482421875E+00 0.10008109807968140E+01
0.51249969005584717E+00 0.10002902746200562E+01
0.51749968528747559E+00 0.10000158548355103E+01
0.52249968051910400E+00 0.99990612268447876E+00
0.52749967575073242E+00 0.99993222951889038E+00
0.53249967098236084E+00 0.99999547004699707E+00
0.53749966621398926E+00 0.10000853538513184E+01
0.54249966144561768E+00 0.10002065896987915E+01
0.54749965667724609E+00 0.10001600980758667E+01
0.55249965190887451E+00 0.99981737136840820E+00
0.55749964714050293E+00 0.99963533878326416E+00
0.56249964237213135E+00 0.99982315301895142E+00
0.56749963760375977E+00 0.99994450807571411E+00
0.57249963283538818E+00 0.99987185001373291E+00
0.57749962806701660E+00 0.99979943037033081E+00
0.58249962329864502E+00 0.99984341859817505E+00
0.58749961853027344E+00 0.10001206398010254E+01
0.59249961376190186E+00 0.10002948045730591E+01
0.59749960899353027E+00 0.10003020763397217E+01
0.60249960422515869E+00 0.10001424551010132E+01
0.60749959945678711E+00 0.10001065731048584E+01
0.61249959468841553E+00 0.10000659227371216E+01
0.61749958992004395E+00 0.99996250867843628E+00
0.62249958515167236E+00 0.99985063076019287E+00
0.62749958038330078E+00 0.99976813793182373E+00
0.63249957561492920E+00 0.99968975782394409E+00
0.63749957084655762E+00 0.99943995475769043E+00
0.64249956607818604E+00 0.10004129409790039E+01
0.64749956130981445E+00 0.99957907199859619E+00
0.65249955654144287E+00 0.99998742341995239E+00
0.65749955177307129E+00 0.10000524520874023E+01
0.66249954700469971E+00 0.99986100196838379E+00
0.66749954223632812E+00 0.99958837032318115E+00
0.67249953746795654E+00 0.99886125326156616E+00
0.67749953269958496E+00 0.99841642379760742E+00
0.68249952793121338E+00 0.99854642152786255E+00
0.68749952316284180E+00 0.10001630783081055E+01
0.69249951839447021E+00 0.10012769699096680E+01
0.69749951362609863E+00 0.10017430782318115E+01
0.70249950885772705E+00 0.10027184486389160E+01
0.70749950408935547E+00 0.10014147758483887E+01
0.71249949932098389E+00 0.10001543760299683E+01
0.71749949455261230E+00 0.99964588880538940E+00
0.72249948978424072E+00 0.99963194131851196E+00
0.72749948501586914E+00 0.99965983629226685E+00
0.73249948024749756E+00 0.99959015846252441E+00
0.73749947547912598E+00 0.99916762113571167E+00
0.74249947071075439E+00 0.99991828203201294E+00
0.74749946594238281E+00 0.99889671802520752E+00
0.75249946117401123E+00 0.99906581640243530E+00
0.75749945640563965E+00 0.99931502342224121E+00
0.76249945163726807E+00 0.10001492500305176E+01
0.76749944686889648E+00 0.99914574623107910E+00
0.77249944210052490E+00 0.99969792366027832E+00
0.77749943733215332E+00 0.10009574890136719E+01
0.78249943256378174E+00 0.10003008842468262E+01
0.78749942779541016E+00 0.10007253885269165E+01
0.79249942302703857E+00 0.10001159906387329E+01
0.79749941825866699E+00 0.99962329864501953E+00
0.80249941349029541E+00 0.99932795763015747E+00
0.80749940872192383E+00 0.99944311380386353E+00
0.81249940395355225E+00 0.99976181983947754E+00
0.81749939918518066E+00 0.99990910291671753E+00
0.82249939441680908E+00 0.99996751546859741E+00
0.82749938964843750E+00 0.10000772476196289E+01
0.83249938488006592E+00 0.10003037452697754E+01
0.83749938011169434E+00 0.10006717443466187E+01
0.84249937534332275E+00 0.10008535385131836E+01
0.84749937057495117E+00 0.10008502006530762E+01
0.85249936580657959E+00 0.10002955198287964E+01
0.85749936103820801E+00 0.99956738948822021E+00
0.86249935626983643E+00 0.99937719106674194E+00
0.86749935150146484E+00 0.99987858533859253E+00
0.87249934673309326E+00 0.10001678466796875E+01
0.87749934196472168E+00 0.10001925230026245E+01
0.88249933719635010E+00 0.10001519918441772E+01
0.88749933242797852E+00 0.10001910924911499E+01
0.89249932765960693E+00 0.10002181529998779E+01
0.89749932289123535E+00 0.10002018213272095E+01
0.90249931812286377E+00 0.10002962350845337E+01
0.90749931335449219E+00 0.10004144906997681E+01
0.91249930858612061E+00 0.10004125833511353E+01
0.91749930381774902E+00 0.10002843141555786E+01
0.92249929904937744E+00 0.10000761747360229E+01
0.92749929428100586E+00 0.99989008903503418E+00
0.93249928951263428E+00 0.99970889091491699E+00
0.93749928474426270E+00 0.99955856800079346E+00
0.94249927997589111E+00 0.99947136640548706E+00
0.94749927520751953E+00 0.99943268299102783E+00
0.95249927043914795E+00 0.99948048591613770E+00
0.95749926567077637E+00 0.99956411123275757E+00
0.96249926090240479E+00 0.99970930814743042E+00
0.96749925613403320E+00 0.99986505508422852E+00
0.97249925136566162E+00 0.99996280670166016E+00
0.97749924659729004E+00 0.99996024370193481E+00
0.98249924182891846E+00 0.99993044137954712E+00
0.98749923706054688E+00 0.99992769956588745E+00
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghm4/temperature.dat <==
0.24999999441206455E-02 0.67715339660644531E+01
0.74999998323619366E-02 0.67719721794128418E+01
0.12500000186264515E-01 0.67676286697387695E+01
0.17500000074505806E-01 0.67588567733764648E+01
0.22500000894069672E-01 0.67500834465026855E+01
0.27500001713633537E-01 0.67400412559509277E+01
0.32500002533197403E-01 0.67321662902832031E+01
0.37500001490116119E-01 0.67289471626281738E+01
0.42500000447034836E-01 0.67292037010192871E+01
0.47499999403953552E-01 0.67254762649536133E+01
0.52499998360872269E-01 0.67220602035522461E+01
0.57499997317790985E-01 0.67243275642395020E+01
0.62499996274709702E-01 0.67298388481140137E+01
0.67499995231628418E-01 0.67328906059265137E+01
0.72499997913837433E-01 0.67377967834472656E+01
0.77500000596046448E-01 0.67397255897521973E+01
0.82500003278255463E-01 0.67387256622314453E+01
0.87500005960464478E-01 0.67318511009216309E+01
0.92500008642673492E-01 0.67293949127197266E+01
0.97500011324882507E-01 0.67323331832885742E+01
0.10250001400709152E+00 0.67340354919433594E+01
0.10750001668930054E+00 0.67316975593566895E+01
0.11250001937150955E+00 0.67235860824584961E+01
0.11750002205371857E+00 0.67217130661010742E+01
0.12250002473592758E+00 0.67222299575805664E+01
0.12750002741813660E+00 0.67269425392150879E+01
0.13250002264976501E+00 0.67310338020324707E+01
0.13750001788139343E+00 0.67327628135681152E+01
0.14250001311302185E+00 0.67353506088256836E+01
0.14750000834465027E+00 0.67361969947814941E+01
0.15250000357627869E+00 0.67331676483154297E+01
0.15749999880790710E+00 0.67262601852416992E+01
0.16249999403953552E+00 0.67243533134460449E+01
0.16749998927116394E+00 0.67236356735229492E+01
0.17249998450279236E+00 0.67335977554321289E+01
0.17749997973442078E+00 0.67393679618835449E+01
0.18249997496604919E+00 0.67398414611816406E+01
0.18749997019767761E+00 0.67387299537658691E+01
0.19249996542930603E+00 0.67396740913391113E+01
0.19749996066093445E+00 0.67436575889587402E+01
0.20249995589256287E+00 0.67448120117187500E+01
0.20749995112419128E+00 0.67319579124450684E+01
0.21249994635581970E+00 0.67324433326721191E+01
0.21749994158744812E+00 0.67301697731018066E+01
0.22249993681907654E+00 0.67371053695678711E+01
0.22749993205070496E+00 0.67326960563659668E+01
0.23249992728233337E+00 0.64689927101135254E+01
0.23749992251396179E+00 0.50666532516479492E+01
0.24249991774559021E+00 0.40308537483215332E+01
0.24749991297721863E+00 0.39976556301116943E+01
0.25249990820884705E+00 0.40001878738403320E+01
0.25749990344047546E+00 0.40025143623352051E+01
0.26249989867210388E+00 0.40017457008361816E+01
0.26749989390373230E+00 0.40015907287597656E+01
0.27249988913536072E+00 0.39977748394012451E+01
0.27749988436698914E+00 0.39966661930084229E+01
0.28249987959861755E+00 0.39965152740478516E+01
0.28749987483024597E+00 0.39964070320129395E+01
0.29249987006187439E+00 0.39961380958557129E+01
0.29749986529350281E+00 0.39946482181549072E+01
0.30249986052513123E+00 0.39942510128021240E+01
0.30749985575675964E+00 0.39944670200347900E+01
0.31249985098838806E+00 0.39955880641937256E+01
0.31749984622001648E+00 0.39972395896911621E+01
0.32249984145164490E+00 0.39991567134857178E+01
0.32749983668327332E+00 0.40001468658447266E+01
0.33249983191490173E+00 0.39996130466461182E+01
0.33749982714653015E+00 0.39988555908203125E+01
0.34249982237815857E+00 0.39991550445556641E+01
0.34749981760978699E+00 0.39994144439697266E+01
0.35249981284141541E+00 0.40008049011230469E+01
0.35749980807304382E+00 0.40026836395263672E+01
0.36249980330467224E+00 0.40030360221862793E+01
0.36749979853630066E+00 0.40336542129516602E+01
0.37249979376792908E+00 0.39987645149230957E+01
0.37749978899955750E+00 0.39996352195739746E+01
0.38249978423118591E+00 0.40025830268859863E+01
0.38749977946281433E+00 0.40028314590454102E+01
0.39249977469444275E+00 0.40021958351135254E+01
0.39749976992607117E+00 0.40014925003051758E+01
0.40249976515769958E+00 0.40009398460388184E+01
0.40749976038932800E+00 0.39921238422393799E+01
0.41249975562095642E+00 0.39923954010009766E+01
0.41749975085258484E+00 0.39921708106994629E+01
0.42249974608421326E+00 0.39945540428161621E+01
0.42749974131584167E+00 0.39967100620269775E+01
0.43249973654747009E+00 0.39985654354095459E+01
0.43749973177909851E+00 0.40019364356994629E+01
0.44249972701072693E+00 0.40021228790283203E+01
0.44749972224235535E+00 0.40006647109985352E+01
0.45249971747398376E+00 0.39984593391418457E+01
0.45749971270561218E+00 0.39953844547271729E+01
0.46249970793724060E+00 0.39970514774322510E+01
0.46749970316886902E+00 0.39960081577301025E+01
0.47249969840049744E+00 0.39946544170379639E+01
0.47749969363212585E+00 0.39942989349365234E+01
0.48249968886375427E+00 0.39944498538970947E+01
0.48749968409538269E+00 0.39970893859863281E+01
0.49249967932701111E+00 0.40016546249389648E+01
0.49749967455863953E+00 0.40044064521789551E+01
0.50249969959259033E+00 0.40052285194396973E+01
0.50749969482421875E+00 0.40042600631713867E+01
0.51249969005584717E+00 0.40014233589172363E+01
0.51749968528747559E+00 0.40013599395751953E+01
0.52249968051910400E+00 0.40019135475158691E+01
0.52749967575073242E+00 0.40025005340576172E+01
0.53249967098236084E+00 0.40011138916015625E+01
0.53749966621398926E+00 0.40002546310424805E+01
0.54249966144561768E+00 0.40000939369201660E+01
0.54749965667724609E+00 0.39996545314788818E+01
0.55249965190887451E+00 0.39974751472473145E+01
0.55749964714050293E+00 0.39962713718414307E+01
0.56249964237213135E+00 0.39959223270416260E+01
0.56749963760375977E+00 0.39952695369720459E+01
0.57249963283538818E+00 0.39940848350524902E+01
0.57749962806701660E+00 0.39945037364959717E+01
0.58249962329864502E+00 0.39966342449188232E+01
0.58749961853027344E+00 0.39988083839416504E+01
0.59249961376190186E+00 0.39994671344757080E+01
0.59749960899353027E+00 0.39989171028137207E+01
0.60249960422515869E+00 0.39981873035430908E+01
0.60749959945678711E+00 0.39982113838195801E+01
0.61249959468841553E+00 0.39987280368804932E+01
0.61749958992004395E+00 0.39991281032562256E+01
0.62249958515167236E+00 0.39998092651367188E+01
0.62749958038330078E+00 0.40002326965332031E+01
0.63249957561492920E+00 0.40003991127014160E+01
0.63749957084655762E+00 0.40006613731384277E+01
0.64249956607818604E+00 0.40043849945068359E+01
0.64749956130981445E+00 0.40020442008972168E+01
0.65249955654144287E+00 0.40028553009033203E+01
0.65749955177307129E+00 0.40039310455322266E+01
0.66249954700469971E+00 0.40036177635192871E+01
0.66749954223632812E+00 0.40023703575134277E+01
0.67249953746795654E+00 0.39994614124298096E+01
0.67749953269958496E+00 0.39980771541595459E+01
0.68249952793121338E+00 0.39975802898406982E+01
0.68749952316284180E+00 0.40047254562377930E+01
0.69249951839447021E+00 0.40108389854431152E+01
0.69749951362609863E+00 0.40158557891845703E+01
0.70249950885772705E+00 0.40148544311523438E+01
0.70749950408935547E+00 0.40154919624328613E+01
0.71249949932098389E+00 0.40050163269042969E+01
0.71749949455261230E+00 0.39991514682769775E+01
0.72249948978424072E+00 0.39977161884307861E+01
0.72749948501586914E+00 0.39967861175537109E+01
0.73249948024749756E+00 0.39959397315979004E+01
0.73749947547912598E+00 0.39946272373199463E+01
0.74249947071075439E+00 0.39902882575988770E+01
0.74749946594238281E+00 0.39923882484436035E+01
0.75249946117401123E+00 0.39930756092071533E+01
0.75749945640563965E+00 0.39961724281311035E+01
0.76249945163726807E+00 0.40097398757934570E+01
0.76749944686889648E+00 0.40008482933044434E+01
0.77249944210052490E+00 0.40023145675659180E+01
0.77749943733215332E+00 0.39994378089904785E+01
0.78249943256378174E+00 0.40051689147949219E+01
0.78749942779541016E+00 0.40065436363220215E+01
0.79249942302703857E+00 0.40020222663879395E+01
0.79749941825866699E+00 0.39973497390747070E+01
0.80249941349029541E+00 0.39945957660675049E+01
0.80749940872192383E+00 0.39939284324645996E+01
0.81249940395355225E+00 0.39961783885955811E+01
0.81749939918518066E+00 0.39991641044616699E+01
0.82249939441680908E+00 0.40009694099426270E+01
0.82749938964843750E+00 0.40032510757446289E+01
0.83249938488006592E+00 0.40056104660034180E+01
0.83749938011169434E+00 0.40076870918273926E+01
0.84249937534332275E+00 0.40085506439208984E+01
0.84749937057495117E+00 0.40082683563232422E+01
0.85249936580657959E+00 0.40035657882690430E+01
0.85749936103820801E+00 0.39982993602752686E+01
0.86249935626983643E+00 0.39969222545623779E+01
0.86749935150146484E+00 0.39997041225433350E+01
0.87249934673309326E+00 0.40008749961853027E+01
0.87749934196472168E+00 0.40007295608520508E+01
0.88249933719635010E+00 0.39992868900299072E+01
0.88749933242797852E+00 0.39975488185882568E+01
0.89249932765960693E+00 0.39964790344238281E+01
0.89749932289123535E+00 0.39960196018218994E+01
0.90249931812286377E+00 0.39967460632324219E+01
0.90749931335449219E+00 0.39977085590362549E+01
0.91249930858612061E+00 0.39978363513946533E+01
0.91749930381774902E+00 0.39979724884033203E+01
0.92249929904937744E+00 0.39977433681488037E+01
0.92749929428100586E+00 0.39976501464843750E+01
0.93249928951263428E+00 0.39976716041564941E+01
0.93749928474426270E+00 0.39976375102996826E+01
0.94249927997589111E+00 0.39976456165313721E+01
0.94749927520751953E+00 0.39974193572998047E+01
0.95249927043914795E+00 0.39972143173217773E+01
0.95749926567077637E+00 0.39967021942138672E+01
0.96249926090240479E+00 0.39963800907135010E+01
0.96749925613403320E+00 0.39965693950653076E+01
0.97249925136566162E+00 0.39972972869873047E+01
0.97749924659729004E+00 0.39981577396392822E+01
0.98249924182891846E+00 0.39985876083374023E+01
0.98749923706054688E+00 0.39990286827087402E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghm4/velocity.dat <==
0.24999999441206455E-02 -.35368633689358830E-03
0.74999998323619366E-02 -.87393511785194278E-03
0.12500000186264515E-01 -.61258801724761724E-03
0.17500000074505806E-01 -.40791064384393394E-03
0.22500000894069672E-01 -.55552809499204159E-03
0.27500001713633537E-01 -.13014976866543293E-02
0.32500002533197403E-01 -.15893075615167618E-02
0.37500001490116119E-01 -.16379221342504025E-02
0.42500000447034836E-01 -.16115884063765407E-02
0.47499999403953552E-01 -.24411007761955261E-02
0.52499998360872269E-01 -.14073144411668181E-02
0.57499997317790985E-01 0.98020094446837902E-03
0.62499996274709702E-01 0.27692134026437998E-02
0.67499995231628418E-01 0.30990641098469496E-02
0.72499997913837433E-01 0.21112086251378059E-02
0.77500000596046448E-01 0.17528987955302000E-02
0.82500003278255463E-01 0.11299679754301906E-02
0.87500005960464478E-01 -.97420148085802794E-03
0.92500008642673492E-01 -.24230035487562418E-02
0.97500011324882507E-01 -.33766054548323154E-02
0.10250001400709152E+00 -.29087590519338846E-02
0.10750001668930054E+00 -.12935834238305688E-02
0.11250001937150955E+00 0.10464072693139315E-02
0.11750002205371857E+00 0.13857112498953938E-02
0.12250002473592758E+00 0.11493000201880932E-02
0.12750002741813660E+00 0.58377376990392804E-03
0.13250002264976501E+00 0.15179690672084689E-02
0.13750001788139343E+00 0.17694135894998908E-02
0.14250001311302185E+00 0.14567230828106403E-02
0.14750000834465027E+00 0.13676478993147612E-02
0.15250000357627869E+00 0.23337781894952059E-02
0.15749999880790710E+00 0.41750334203243256E-02
0.16249999403953552E+00 0.39244676008820534E-02
0.16749998927116394E+00 0.25800373405218124E-02
0.17249998450279236E+00 -.13758221175521612E-02
0.17749997973442078E+00 -.33507307525724173E-02
0.18249997496604919E+00 -.34285420551896095E-02
0.18749997019767761E+00 -.18659967463463545E-02
0.19249996542930603E+00 0.31423687469214201E-02
0.19749996066093445E+00 0.46709510497748852E-02
0.20249995589256287E+00 0.31957882456481457E-02
0.20749995112419128E+00 -.13754692627117038E-02
0.21249994635581970E+00 -.11794662568718195E-02
0.21749994158744812E+00 0.10239896364510059E-02
0.22249993681907654E+00 0.22367171477526426E-02
0.22749993205070496E+00 -.51180985756218433E-02
0.23249992728233337E+00 -.90099170804023743E-01
0.23749992251396179E+00 -.59180217981338501E+00
0.24249991774559021E+00 -.98359537124633789E+00
0.24749991297721863E+00 -.10013201236724854E+01
0.25249990820884705E+00 -.10017477273941040E+01
0.25749990344047546E+00 -.10017900466918945E+01
0.26249989867210388E+00 -.10033923387527466E+01
0.26749989390373230E+00 -.10011489391326904E+01
0.27249988913536072E+00 -.99987614154815674E+00
0.27749988436698914E+00 -.99991476535797119E+00
0.28249987959861755E+00 -.10010861158370972E+01
0.28749987483024597E+00 -.10015883445739746E+01
0.29249987006187439E+00 -.10017812252044678E+01
0.29749986529350281E+00 -.10012602806091309E+01
0.30249986052513123E+00 -.10009998083114624E+01
0.30749985575675964E+00 -.10009505748748779E+01
0.31249985098838806E+00 -.10009273290634155E+01
0.31749984622001648E+00 -.10007499456405640E+01
0.32249984145164490E+00 -.10003268718719482E+01
0.32749983668327332E+00 -.99970573186874390E+00
0.33249983191490173E+00 -.99892616271972656E+00
0.33749982714653015E+00 -.99832671880722046E+00
0.34249982237815857E+00 -.99805259704589844E+00
0.34749981760978699E+00 -.99806827306747437E+00
0.35249981284141541E+00 -.99839109182357788E+00
0.35749980807304382E+00 -.99891418218612671E+00
0.36249980330467224E+00 -.99941909313201904E+00
0.36749979853630066E+00 -.99354082345962524E+00
0.37249979376792908E+00 -.99961560964584351E+00
0.37749978899955750E+00 -.10000128746032715E+01
0.38249978423118591E+00 -.10011209249496460E+01
0.38749977946281433E+00 -.10012584924697876E+01
0.39249977469444275E+00 -.10014533996582031E+01
0.39749976992607117E+00 -.10019242763519287E+01
0.40249976515769958E+00 -.10023812055587769E+01
0.40749976038932800E+00 -.10011682510375977E+01
0.41249975562095642E+00 -.10013242959976196E+01
0.41749975085258484E+00 -.10010519027709961E+01
0.42249974608421326E+00 -.10007985830307007E+01
0.42749974131584167E+00 -.10000573396682739E+01
0.43249973654747009E+00 -.99897211790084839E+00
0.43749973177909851E+00 -.99921596050262451E+00
0.44249972701072693E+00 -.99987822771072388E+00
0.44749972224235535E+00 -.10002579689025879E+01
0.45249971747398376E+00 -.99988979101181030E+00
0.45749971270561218E+00 -.99888139963150024E+00
0.46249970793724060E+00 -.10000400543212891E+01
0.46749970316886902E+00 -.99960559606552124E+00
0.47249969840049744E+00 -.99901300668716431E+00
0.47749969363212585E+00 -.99905276298522949E+00
0.48249968886375427E+00 -.99912428855895996E+00
0.48749968409538269E+00 -.10000649690628052E+01
0.49249967932701111E+00 -.10011546611785889E+01
0.49749967455863953E+00 -.10011899471282959E+01
0.50249969959259033E+00 -.10010170936584473E+01
0.50749969482421875E+00 -.10005378723144531E+01
0.51249969005584717E+00 -.99921566247940063E+00
0.51749968528747559E+00 -.99908989667892456E+00
0.52249968051910400E+00 -.99942189455032349E+00
0.52749967575073242E+00 -.10004327297210693E+01
0.53249967098236084E+00 -.10009090900421143E+01
0.53749966621398926E+00 -.10011053085327148E+01
0.54249966144561768E+00 -.10011528730392456E+01
0.54749965667724609E+00 -.10009504556655884E+01
0.55249965190887451E+00 -.10004234313964844E+01
0.55749964714050293E+00 -.10008538961410522E+01
0.56249964237213135E+00 -.10012466907501221E+01
0.56749963760375977E+00 -.10009808540344238E+01
0.57249963283538818E+00 -.10002264976501465E+01
0.57749962806701660E+00 -.10001343488693237E+01
0.58249962329864502E+00 -.10000079870223999E+01
0.58749961853027344E+00 -.99947285652160645E+00
0.59249961376190186E+00 -.99921286106109619E+00
0.59749960899353027E+00 -.99983078241348267E+00
0.60249960422515869E+00 -.10007649660110474E+01
0.60749959945678711E+00 -.10008552074432373E+01
0.61249959468841553E+00 -.10005887746810913E+01
0.61749958992004395E+00 -.99991452693939209E+00
0.62249958515167236E+00 -.99978661537170410E+00
0.62749958038330078E+00 -.10001574754714966E+01
0.63249957561492920E+00 -.10004429817199707E+01
0.63749957084655762E+00 -.10001200437545776E+01
0.64249956607818604E+00 -.99718159437179565E+00
0.64749956130981445E+00 -.99954462051391602E+00
0.65249955654144287E+00 -.99970102310180664E+00
0.65749955177307129E+00 -.99998283386230469E+00
0.66249954700469971E+00 -.10001752376556396E+01
0.66749954223632812E+00 -.10003881454467773E+01
0.67249953746795654E+00 -.99910187721252441E+00
0.67749953269958496E+00 -.99906259775161743E+00
0.68249952793121338E+00 -.99964368343353271E+00
0.68749952316284180E+00 -.10029451847076416E+01
0.69249951839447021E+00 -.10028812885284424E+01
0.69749951362609863E+00 -.10013097524642944E+01
0.70249950885772705E+00 -.10000281333923340E+01
0.70749950408935547E+00 -.10012308359146118E+01
0.71249949932098389E+00 -.99915862083435059E+00
0.71749949455261230E+00 -.99899607896804810E+00
0.72249948978424072E+00 -.99918347597122192E+00
0.72749948501586914E+00 -.99941593408584595E+00
0.73249948024749756E+00 -.99965608119964600E+00
0.73749947547912598E+00 -.99938756227493286E+00
0.74249947071075439E+00 -.99792373180389404E+00
0.74749946594238281E+00 -.99858820438385010E+00
0.75249946117401123E+00 -.99802416563034058E+00
0.75749945640563965E+00 -.99710184335708618E+00
0.76249945163726807E+00 -.10012388229370117E+01
0.76749944686889648E+00 -.99963849782943726E+00
0.77249944210052490E+00 -.10002423524856567E+01
0.77749943733215332E+00 -.99992948770523071E+00
0.78249943256378174E+00 -.10005048513412476E+01
0.78749942779541016E+00 -.10016864538192749E+01
0.79249942302703857E+00 -.99964147806167603E+00
0.79749941825866699E+00 -.99906653165817261E+00
0.80249941349029541E+00 -.99996566772460938E+00
0.80749940872192383E+00 -.10004268884658813E+01
0.81249940395355225E+00 -.10012359619140625E+01
0.81749939918518066E+00 -.10014141798019409E+01
0.82249939441680908E+00 -.10009702444076538E+01
0.82749938964843750E+00 -.99981552362442017E+00
0.83249938488006592E+00 -.99844378232955933E+00
0.83749938011169434E+00 -.99744415283203125E+00
0.84249937534332275E+00 -.99765348434448242E+00
0.84749937057495117E+00 -.99778437614440918E+00
0.85249936580657959E+00 -.99744421243667603E+00
0.85749936103820801E+00 -.99709570407867432E+00
0.86249935626983643E+00 -.99773108959197998E+00
0.86749935150146484E+00 -.99955821037292480E+00
0.87249934673309326E+00 -.10004602670669556E+01
0.87749934196472168E+00 -.10004841089248657E+01
0.88249933719635010E+00 -.99998998641967773E+00
0.88749933242797852E+00 -.99969023466110229E+00
0.89249932765960693E+00 -.99980479478836060E+00
0.89749932289123535E+00 -.99995732307434082E+00
0.90249931812286377E+00 -.10002791881561279E+01
0.90749931335449219E+00 -.10006352663040161E+01
0.91249930858612061E+00 -.10007225275039673E+01
0.91749930381774902E+00 -.10008782148361206E+01
0.92249929904937744E+00 -.10009086132049561E+01
0.92749929428100586E+00 -.10008444786071777E+01
0.93249928951263428E+00 -.10006997585296631E+01
0.93749928474426270E+00 -.10006152391433716E+01
0.94249927997589111E+00 -.10006986856460571E+01
0.94749927520751953E+00 -.10009760856628418E+01
0.95249927043914795E+00 -.10013693571090698E+01
0.95749926567077637E+00 -.10014928579330444E+01
0.96249926090240479E+00 -.10013809204101562E+01
0.96749925613403320E+00 -.10011701583862305E+01
0.97249925136566162E+00 -.10008436441421509E+01
0.97749924659729004E+00 -.10005880594253540E+01
0.98249924182891846E+00 -.10004787445068359E+01
0.98749923706054688E+00 -.10003461837768555E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/ghm54/density.dat <==
0.24999999441206455E-02 0.12691985368728638E+01
0.74999998323619366E-02 0.12693116664886475E+01
0.12500000186264515E-01 0.12700556516647339E+01
0.17500000074505806E-01 0.12718051671981812E+01
0.22500000894069672E-01 0.12741836309432983E+01
0.27500001713633537E-01 0.12763235569000244E+01
0.32500002533197403E-01 0.12776576280593872E+01
0.37500001490116119E-01 0.12782258987426758E+01
0.42500000447034836E-01 0.12783542871475220E+01
0.47499999403953552E-01 0.12783353328704834E+01
0.52499998360872269E-01 0.12781352996826172E+01
0.57499997317790985E-01 0.12778056859970093E+01
0.62499996274709702E-01 0.12775470018386841E+01
0.67499995231628418E-01 0.12773991823196411E+01
0.72499997913837433E-01 0.12773139476776123E+01
0.77500000596046448E-01 0.12772731781005859E+01
0.82500003278255463E-01 0.12772724628448486E+01
0.87500005960464478E-01 0.12773281335830688E+01
0.92500008642673492E-01 0.12773872613906860E+01
0.97500011324882507E-01 0.12773939371109009E+01
0.10250001400709152E+00 0.12773826122283936E+01
0.10750001668930054E+00 0.12774122953414917E+01
0.11250001937150955E+00 0.12774835824966431E+01
0.11750002205371857E+00 0.12774859666824341E+01
0.12250002473592758E+00 0.12774045467376709E+01
0.12750002741813660E+00 0.12773644924163818E+01
0.13250002264976501E+00 0.12774161100387573E+01
0.13750001788139343E+00 0.12774819135665894E+01
0.14250001311302185E+00 0.12774466276168823E+01
0.14750000834465027E+00 0.12773218154907227E+01
0.15250000357627869E+00 0.12773259878158569E+01
0.15749999880790710E+00 0.12774831056594849E+01
0.16249999403953552E+00 0.12775201797485352E+01
0.16749998927116394E+00 0.12773687839508057E+01
0.17249998450279236E+00 0.12772715091705322E+01
0.17749997973442078E+00 0.12773505449295044E+01
0.18249997496604919E+00 0.12775866985321045E+01
0.18749997019767761E+00 0.12775515317916870E+01
0.19249996542930603E+00 0.12772313356399536E+01
0.19749996066093445E+00 0.12771775722503662E+01
0.20249995589256287E+00 0.12774772644042969E+01
0.20749995112419128E+00 0.12776232957839966E+01
0.21249994635581970E+00 0.12774487733840942E+01
0.21749994158744812E+00 0.12771462202072144E+01
0.22249993681907654E+00 0.12775397300720215E+01
0.22749993205070496E+00 0.12772862911224365E+01
0.23249992728233337E+00 0.12513872385025024E+01
0.23749992251396179E+00 0.11108748912811279E+01
0.24249991774559021E+00 0.10053942203521729E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghm54/temperature.dat <==
0.24999999441206455E-02 0.67802400588989258E+01
0.74999998323619366E-02 0.67794837951660156E+01
0.12500000186264515E-01 0.67753772735595703E+01
0.17500000074505806E-01 0.67661628723144531E+01
0.22500000894069672E-01 0.67536845207214355E+01
0.27500001713633537E-01 0.67423038482666016E+01
0.32500002533197403E-01 0.67350301742553711E+01
0.37500001490116119E-01 0.67320318222045898E+01
0.42500000447034836E-01 0.67316198348999023E+01
0.47499999403953552E-01 0.67318110466003418E+01
0.52499998360872269E-01 0.67325673103332520E+01
0.57499997317790985E-01 0.67340583801269531E+01
0.62499996274709702E-01 0.67355880737304688E+01
0.67499995231628418E-01 0.67368445396423340E+01
0.72499997913837433E-01 0.67372446060180664E+01
0.77500000596046448E-01 0.67369103431701660E+01
0.82500003278255463E-01 0.67367916107177734E+01
0.87500005960464478E-01 0.67370386123657227E+01
0.92500008642673492E-01 0.67370476722717285E+01
0.97500011324882507E-01 0.67366347312927246E+01
0.10250001400709152E+00 0.67359962463378906E+01
0.10750001668930054E+00 0.67360844612121582E+01
0.11250001937150955E+00 0.67367835044860840E+01
0.11750002205371857E+00 0.67368478775024414E+01
0.12250002473592758E+00 0.67360987663269043E+01
0.12750002741813660E+00 0.67357821464538574E+01
0.13250002264976501E+00 0.67364931106567383E+01
0.13750001788139343E+00 0.67373380661010742E+01
0.14250001311302185E+00 0.67370548248291016E+01
0.14750000834465027E+00 0.67357850074768066E+01
0.15250000357627869E+00 0.67358469963073730E+01
0.15749999880790710E+00 0.67375221252441406E+01
0.16249999403953552E+00 0.67379202842712402E+01
0.16749998927116394E+00 0.67363290786743164E+01
0.17249998450279236E+00 0.67353191375732422E+01
0.17749997973442078E+00 0.67361655235290527E+01
0.18249997496604919E+00 0.67386956214904785E+01
0.18749997019767761E+00 0.67383384704589844E+01
0.19249996542930603E+00 0.67350187301635742E+01
0.19749996066093445E+00 0.67344965934753418E+01
0.20249995589256287E+00 0.67377443313598633E+01
0.20749995112419128E+00 0.67393064498901367E+01
0.21249994635581970E+00 0.67374114990234375E+01
0.21749994158744812E+00 0.67342681884765625E+01
0.22249993681907654E+00 0.67389216423034668E+01
0.22749993205070496E+00 0.67359132766723633E+01
0.23249992728233337E+00 0.64652700424194336E+01
0.23749992251396179E+00 0.50623474121093750E+01
0.24249991774559021E+00 0.40329051017761230E+01
0.24749991297721863E+00 0.40000100135803223E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghm54/velocity.dat <==
0.24999999441206455E-02 -.32696034395485185E-05
0.74999998323619366E-02 0.65846566030813847E-05
0.12500000186264515E-01 0.67085434238833841E-05
0.17500000074505806E-01 -.13847986338078044E-04
0.22500000894069672E-01 -.30774841434322298E-04
0.27500001713633537E-01 -.17617428966332227E-04
0.32500002533197403E-01 0.17153057342511602E-04
0.37500001490116119E-01 0.14330542398965918E-04
0.42500000447034836E-01 -.36407182051334530E-04
0.47499999403953552E-01 -.49733207561075687E-04
0.52499998360872269E-01 0.39484116314270068E-05
0.57499997317790985E-01 0.37257093936204910E-04
0.62499996274709702E-01 0.16171286461030832E-05
0.67499995231628418E-01 -.89623899839352816E-04
0.72499997913837433E-01 -.77457683801185340E-04
0.77500000596046448E-01 0.41044619138119742E-04
0.82500003278255463E-01 0.59880479966523126E-04
0.87500005960464478E-01 -.55416883697034791E-04
0.92500008642673492E-01 -.11147470650030300E-03
0.97500011324882507E-01 -.32481100788572803E-04
0.10250001400709152E+00 0.11154966341564432E-03
0.10750001668930054E+00 0.71893227868713439E-04
0.11250001937150955E+00 -.14808104606345296E-03
0.11750002205371857E+00 -.16687318566255271E-03
0.12250002473592758E+00 0.91029542090836912E-04
0.12750002741813660E+00 0.19662498380057514E-03
0.13250002264976501E+00 -.10541331903368700E-04
0.13750001788139343E+00 -.25800077128224075E-03
0.14250001311302185E+00 -.14007530990056694E-03
0.14750000834465027E+00 0.29833475127816200E-03
0.15250000357627869E+00 0.32141417614184320E-03
0.15749999880790710E+00 -.21801126422360539E-03
0.16249999403953552E+00 -.38541766116395593E-03
0.16749998927116394E+00 0.13819288869854063E-03
0.17249998450279236E+00 0.50682178698480129E-03
0.17749997973442078E+00 0.25865592760965228E-03
0.18249997496604919E+00 -.55069918744266033E-03
0.18749997019767761E+00 -.50081097288057208E-03
0.19249996542930603E+00 0.57002948597073555E-03
0.19749996066093445E+00 0.79029437620192766E-03
0.20249995589256287E+00 -.32589421607553959E-03
0.20749995112419128E+00 -.99725078325718641E-03
0.21249994635581970E+00 -.32000345527194440E-03
0.21749994158744812E+00 0.16868674429133534E-02
0.22249993681907654E+00 0.21778934169560671E-02
0.22749993205070496E+00 -.34152523148804903E-02
0.23249992728233337E+00 -.90064719319343567E-01
0.23749992251396179E+00 -.59318232536315918E+00
0.24249991774559021E+00 -.98277324438095093E+00
0.24749991297721863E+00 -.99999320507049561E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/ghmB2/density.dat <==
0.24999999441206455E-02 0.11979467868804932E+01
0.74999998323619366E-02 0.13063799142837524E+01
0.12500000186264515E-01 0.12769907712936401E+01
0.17500000074505806E-01 0.12641205787658691E+01
0.22500000894069672E-01 0.13227061033248901E+01
0.27500001713633537E-01 0.13657464981079102E+01
0.32500002533197403E-01 0.13442835807800293E+01
0.37500001490116119E-01 0.13562754392623901E+01
0.42500000447034836E-01 0.13385498523712158E+01
0.47499999403953552E-01 0.13087508678436279E+01
0.52499998360872269E-01 0.13381645679473877E+01
0.57499997317790985E-01 0.12762837409973145E+01
0.62499996274709702E-01 0.13245240449905396E+01
0.67499995231628418E-01 0.13211429119110107E+01
0.72499997913837433E-01 0.12617373466491699E+01
0.77500000596046448E-01 0.13157279491424561E+01
0.82500003278255463E-01 0.12470293045043945E+01
0.87500005960464478E-01 0.12598530054092407E+01
0.92500008642673492E-01 0.12817305326461792E+01
0.97500011324882507E-01 0.13067587614059448E+01
0.10250001400709152E+00 0.12855443954467773E+01
0.10750001668930054E+00 0.13399860858917236E+01
0.11250001937150955E+00 0.12981652021408081E+01
0.11750002205371857E+00 0.13527885675430298E+01
0.12250002473592758E+00 0.12626688480377197E+01
0.12750002741813660E+00 0.12714837789535522E+01
0.13250002264976501E+00 0.12637828588485718E+01
0.13750001788139343E+00 0.11554508209228516E+01
0.14250001311302185E+00 0.11898975372314453E+01
0.14750000834465027E+00 0.12460001707077026E+01
0.15250000357627869E+00 0.11843370199203491E+01
0.15749999880790710E+00 0.11965870857238770E+01
0.16249999403953552E+00 0.11811724901199341E+01
0.16749998927116394E+00 0.12677460908889771E+01
0.17249998450279236E+00 0.12156202793121338E+01
0.17749997973442078E+00 0.12666620016098022E+01
0.18249997496604919E+00 0.12737524509429932E+01
0.18749997019767761E+00 0.12838670015335083E+01
0.19249996542930603E+00 0.12607655525207520E+01
0.19749996066093445E+00 0.12629814147949219E+01
0.20249995589256287E+00 0.12172970771789551E+01
0.20749995112419128E+00 0.12507659196853638E+01
0.21249994635581970E+00 0.12484552860260010E+01
0.21749994158744812E+00 0.11788353919982910E+01
0.22249993681907654E+00 0.11891922950744629E+01
0.22749993205070496E+00 0.11474778652191162E+01
0.23249992728233337E+00 0.11091924905776978E+01
0.23749992251396179E+00 0.10954753160476685E+01
0.24249991774559021E+00 0.10921671390533447E+01
0.24749991297721863E+00 0.11469253301620483E+01
0.25249990820884705E+00 0.11082458496093750E+01
0.25749990344047546E+00 0.10957119464874268E+01
0.26249989867210388E+00 0.10992448329925537E+01
0.26749989390373230E+00 0.10495923757553101E+01
0.27249988913536072E+00 0.10770870447158813E+01
0.27749988436698914E+00 0.10315515995025635E+01
0.28249987959861755E+00 0.99206393957138062E+00
0.28749987483024597E+00 0.91527730226516724E+00
0.29249987006187439E+00 0.98080706596374512E+00
0.29749986529350281E+00 0.10167574882507324E+01
0.30249986052513123E+00 0.99306148290634155E+00
0.30749985575675964E+00 0.10145542621612549E+01
0.31249985098838806E+00 0.96447557210922241E+00
0.31749984622001648E+00 0.93732321262359619E+00
0.32249984145164490E+00 0.96951723098754883E+00
0.32749983668327332E+00 0.10371842384338379E+01
0.33249983191490173E+00 0.10019761323928833E+01
0.33749982714653015E+00 0.10338442325592041E+01
0.34249982237815857E+00 0.10151562690734863E+01
0.34749981760978699E+00 0.98873102664947510E+00
0.35249981284141541E+00 0.96538233757019043E+00
0.35749980807304382E+00 0.10750713348388672E+01
0.36249980330467224E+00 0.97675001621246338E+00
0.36749979853630066E+00 0.99105811119079590E+00
0.37249979376792908E+00 0.95146340131759644E+00
0.37749978899955750E+00 0.10096750259399414E+01
0.38249978423118591E+00 0.10144019126892090E+01
0.38749977946281433E+00 0.10034646987915039E+01
0.39249977469444275E+00 0.10142608880996704E+01
0.39749976992607117E+00 0.10421041250228882E+01
0.40249976515769958E+00 0.92510068416595459E+00
0.40749976038932800E+00 0.98948484659194946E+00
0.41249975562095642E+00 0.10009636878967285E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghmB2/temperature.dat <==
0.24999999441206455E-02 0.66107592582702637E+01
0.74999998323619366E-02 0.65114903450012207E+01
0.12500000186264515E-01 0.67300143241882324E+01
0.17500000074505806E-01 0.65520567893981934E+01
0.22500000894069672E-01 0.69840431213378906E+01
0.27500001713633537E-01 0.64079508781433105E+01
0.32500002533197403E-01 0.71812887191772461E+01
0.37500001490116119E-01 0.67419829368591309E+01
0.42500000447034836E-01 0.68077454566955566E+01
0.47499999403953552E-01 0.68305897712707520E+01
0.52499998360872269E-01 0.67224507331848145E+01
0.57499997317790985E-01 0.69645094871520996E+01
0.62499996274709702E-01 0.71155261993408203E+01
0.67499995231628418E-01 0.69678106307983398E+01
0.72499997913837433E-01 0.65963287353515625E+01
0.77500000596046448E-01 0.63098855018615723E+01
0.82500003278255463E-01 0.67335462570190430E+01
0.87500005960464478E-01 0.68203234672546387E+01
0.92500008642673492E-01 0.63797769546508789E+01
0.97500011324882507E-01 0.63775281906127930E+01
0.10250001400709152E+00 0.70406222343444824E+01
0.10750001668930054E+00 0.66638989448547363E+01
0.11250001937150955E+00 0.72349286079406738E+01
0.11750002205371857E+00 0.66796345710754395E+01
0.12250002473592758E+00 0.66176495552062988E+01
0.12750002741813660E+00 0.68506302833557129E+01
0.13250002264976501E+00 0.69053578376770020E+01
0.13750001788139343E+00 0.72957162857055664E+01
0.14250001311302185E+00 0.71947336196899414E+01
0.14750000834465027E+00 0.70884175300598145E+01
0.15250000357627869E+00 0.70804357528686523E+01
0.15749999880790710E+00 0.72836270332336426E+01
0.16249999403953552E+00 0.79871630668640137E+01
0.16749998927116394E+00 0.73079013824462891E+01
0.17249998450279236E+00 0.70420360565185547E+01
0.17749997973442078E+00 0.67603974342346191E+01
0.18249997496604919E+00 0.73526501655578613E+01
0.18749997019767761E+00 0.69189839363098145E+01
0.19249996542930603E+00 0.68146443367004395E+01
0.19749996066093445E+00 0.72186231613159180E+01
0.20249995589256287E+00 0.63619074821472168E+01
0.20749995112419128E+00 0.64831423759460449E+01
0.21249994635581970E+00 0.65353355407714844E+01
0.21749994158744812E+00 0.70923314094543457E+01
0.22249993681907654E+00 0.67791962623596191E+01
0.22749993205070496E+00 0.65563955307006836E+01
0.23249992728233337E+00 0.65384612083435059E+01
0.23749992251396179E+00 0.57303767204284668E+01
0.24249991774559021E+00 0.56662983894348145E+01
0.24749991297721863E+00 0.54893622398376465E+01
0.25249990820884705E+00 0.50740246772766113E+01
0.25749990344047546E+00 0.57430381774902344E+01
0.26249989867210388E+00 0.50075540542602539E+01
0.26749989390373230E+00 0.48997907638549805E+01
0.27249988913536072E+00 0.43206248283386230E+01
0.27749988436698914E+00 0.45147347450256348E+01
0.28249987959861755E+00 0.43687543869018555E+01
0.28749987483024597E+00 0.45462145805358887E+01
0.29249987006187439E+00 0.41657476425170898E+01
0.29749986529350281E+00 0.43795509338378906E+01
0.30249986052513123E+00 0.43477349281311035E+01
0.30749985575675964E+00 0.40461325645446777E+01
0.31249985098838806E+00 0.40063390731811523E+01
0.31749984622001648E+00 0.35208411216735840E+01
0.32249984145164490E+00 0.40593276023864746E+01
0.32749983668327332E+00 0.43460006713867188E+01
0.33249983191490173E+00 0.42113947868347168E+01
0.33749982714653015E+00 0.41803512573242188E+01
0.34249982237815857E+00 0.43537693023681641E+01
0.34749981760978699E+00 0.38290889263153076E+01
0.35249981284141541E+00 0.43314642906188965E+01
0.35749980807304382E+00 0.38636503219604492E+01
0.36249980330467224E+00 0.39203670024871826E+01
0.36749979853630066E+00 0.39714419841766357E+01
0.37249979376792908E+00 0.39454567432403564E+01
0.37749978899955750E+00 0.38370401859283447E+01
0.38249978423118591E+00 0.39881322383880615E+01
0.38749977946281433E+00 0.42046012878417969E+01
0.39249977469444275E+00 0.40187182426452637E+01
0.39749976992607117E+00 0.39224736690521240E+01
0.40249976515769958E+00 0.41357488632202148E+01
0.40749976038932800E+00 0.39869167804718018E+01
0.41249975562095642E+00 0.39984464645385742E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghmB2/velocity.dat <==
0.24999999441206455E-02 -.53941673832014203E-03
0.74999998323619366E-02 -.10914807766675949E+00
0.12500000186264515E-01 -.31168643385171890E-01
0.17500000074505806E-01 -.85181780159473419E-01
0.22500000894069672E-01 0.26396259665489197E-01
0.27500001713633537E-01 -.66579923033714294E-01
0.32500002533197403E-01 -.39450578391551971E-01
0.37500001490116119E-01 -.52885446697473526E-01
0.42500000447034836E-01 -.10102578997612000E+00
0.47499999403953552E-01 -.24799405038356781E+00
0.52499998360872269E-01 -.98509326577186584E-01
0.57499997317790985E-01 -.11036851257085800E+00
0.62499996274709702E-01 -.56209456175565720E-01
0.67499995231628418E-01 0.29202975332736969E-01
0.72499997913837433E-01 0.18904646858572960E-02
0.77500000596046448E-01 -.56438837200403214E-01
0.82500003278255463E-01 0.48693448305130005E-01
0.87500005960464478E-01 -.53679518401622772E-01
0.92500008642673492E-01 -.42959321290254593E-01
0.97500011324882507E-01 0.19762039184570313E-01
0.10250001400709152E+00 -.68528369069099426E-01
0.10750001668930054E+00 0.25393662508577108E-02
0.11250001937150955E+00 -.46386778354644775E-01
0.11750002205371857E+00 0.16163237160071731E-02
0.12250002473592758E+00 -.64257252961397171E-02
0.12750002741813660E+00 0.43183155357837677E-02
0.13250002264976501E+00 0.91137133538722992E-01
0.13750001788139343E+00 -.26622692123055458E-01
0.14250001311302185E+00 -.56542802602052689E-01
0.14750000834465027E+00 0.47904632985591888E-01
0.15250000357627869E+00 -.17977335955947638E-02
0.15749999880790710E+00 -.15874177217483521E-01
0.16249999403953552E+00 -.10849875956773758E+00
0.16749998927116394E+00 -.17485588788986206E-01
0.17249998450279236E+00 0.34216865897178650E-01
0.17749997973442078E+00 -.32895494252443314E-01
0.18249997496604919E+00 -.40582846850156784E-01
0.18749997019767761E+00 0.25691797956824303E-01
0.19249996542930603E+00 0.24595211725682020E-02
0.19749996066093445E+00 -.43269656598567963E-01
0.20249995589256287E+00 0.38942873477935791E-01
0.20749995112419128E+00 -.17405252158641815E+00
0.21249994635581970E+00 -.84029756486415863E-01
0.21749994158744812E+00 -.25332474708557129E+00
0.22249993681907654E+00 -.42721655964851379E+00
0.22749993205070496E+00 -.33694663643836975E+00
0.23249992728233337E+00 -.26828941702842712E+00
0.23749992251396179E+00 -.45655068755149841E+00
0.24249991774559021E+00 -.54359215497970581E+00
0.24749991297721863E+00 -.67993032932281494E+00
0.25249990820884705E+00 -.68135601282119751E+00
0.25749990344047546E+00 -.70357137918472290E+00
0.26249989867210388E+00 -.74986833333969116E+00
0.26749989390373230E+00 -.73625236749649048E+00
0.27249988913536072E+00 -.82496124505996704E+00
0.27749988436698914E+00 -.93381005525588989E+00
0.28249987959861755E+00 -.96226471662521362E+00
0.28749987483024597E+00 -.10552699565887451E+01
0.29249987006187439E+00 -.10510159730911255E+01
0.29749986529350281E+00 -.93624663352966309E+00
0.30249986052513123E+00 -.11462292671203613E+01
0.30749985575675964E+00 -.98808205127716064E+00
0.31249985098838806E+00 -.10710372924804688E+01
0.31749984622001648E+00 -.10115594863891602E+01
0.32249984145164490E+00 -.10139310359954834E+01
0.32749983668327332E+00 -.99949705600738525E+00
0.33249983191490173E+00 -.10671144723892212E+01
0.33749982714653015E+00 -.10264669656753540E+01
0.34249982237815857E+00 -.10435434579849243E+01
0.34749981760978699E+00 -.93303668498992920E+00
0.35249981284141541E+00 -.10447044372558594E+01
0.35749980807304382E+00 -.91933053731918335E+00
0.36249980330467224E+00 -.98158729076385498E+00
0.36749979853630066E+00 -.11412721872329712E+01
0.37249979376792908E+00 -.11080816984176636E+01
0.37749978899955750E+00 -.10093944072723389E+01
0.38249978423118591E+00 -.10801870822906494E+01
0.38749977946281433E+00 -.10459647178649902E+01
0.39249977469444275E+00 -.10225257873535156E+01
0.39749976992607117E+00 -.99083542823791504E+00
0.40249976515769958E+00 -.10519424676895142E+01
0.40749976038932800E+00 -.10236663818359375E+01
0.41249975562095642E+00 -.99852335453033447E+00
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/ghmB3/density.dat <==
0.24999999441206455E-02 0.12754276990890503E+01
0.74999998323619366E-02 0.12652846574783325E+01
0.12500000186264515E-01 0.12802741527557373E+01
0.17500000074505806E-01 0.12918111085891724E+01
0.22500000894069672E-01 0.12983072996139526E+01
0.27500001713633537E-01 0.12951623201370239E+01
0.32500002533197403E-01 0.12558631896972656E+01
0.37500001490116119E-01 0.12570422887802124E+01
0.42500000447034836E-01 0.12544788122177124E+01
0.47499999403953552E-01 0.12634919881820679E+01
0.52499998360872269E-01 0.12322788238525391E+01
0.57499997317790985E-01 0.12242380380630493E+01
0.62499996274709702E-01 0.12373366355895996E+01
0.67499995231628418E-01 0.12682869434356689E+01
0.72499997913837433E-01 0.12746199369430542E+01
0.77500000596046448E-01 0.12974641323089600E+01
0.82500003278255463E-01 0.12994489669799805E+01
0.87500005960464478E-01 0.13022332191467285E+01
0.92500008642673492E-01 0.12707425355911255E+01
0.97500011324882507E-01 0.12805409431457520E+01
0.10250001400709152E+00 0.12715617418289185E+01
0.10750001668930054E+00 0.12944712638854980E+01
0.11250001937150955E+00 0.12727100849151611E+01
0.11750002205371857E+00 0.12686043977737427E+01
0.12250002473592758E+00 0.12499303817749023E+01
0.12750002741813660E+00 0.12505408525466919E+01
0.13250002264976501E+00 0.12666087150573730E+01
0.13750001788139343E+00 0.12886474132537842E+01
0.14250001311302185E+00 0.12764961719512939E+01
0.14750000834465027E+00 0.12914642095565796E+01
0.15250000357627869E+00 0.13118222951889038E+01
0.15749999880790710E+00 0.13324575424194336E+01
0.16249999403953552E+00 0.12926584482192993E+01
0.16749998927116394E+00 0.13180906772613525E+01
0.17249998450279236E+00 0.12871264219284058E+01
0.17749997973442078E+00 0.12821013927459717E+01
0.18249997496604919E+00 0.12477527856826782E+01
0.18749997019767761E+00 0.12438807487487793E+01
0.19249996542930603E+00 0.12837090492248535E+01
0.19749996066093445E+00 0.12686684131622314E+01
0.20249995589256287E+00 0.13172008991241455E+01
0.20749995112419128E+00 0.12832745313644409E+01
0.21249994635581970E+00 0.12810374498367310E+01
0.21749994158744812E+00 0.13260679244995117E+01
0.22249993681907654E+00 0.13373214006423950E+01
0.22749993205070496E+00 0.12600104808807373E+01
0.23249992728233337E+00 0.11857894659042358E+01
0.23749992251396179E+00 0.11252878904342651E+01
0.24249991774559021E+00 0.10403325557708740E+01
0.24749991297721863E+00 0.10429273843765259E+01
0.25249990820884705E+00 0.10168073177337646E+01
0.25749990344047546E+00 0.10065823793411255E+01
0.26249989867210388E+00 0.98213756084442139E+00
0.26749989390373230E+00 0.97849392890930176E+00
0.27249988913536072E+00 0.96180313825607300E+00
0.27749988436698914E+00 0.98989105224609375E+00
0.28249987959861755E+00 0.99870097637176514E+00
0.28749987483024597E+00 0.98644435405731201E+00
0.29249987006187439E+00 0.99700641632080078E+00
0.29749986529350281E+00 0.99371147155761719E+00
0.30249986052513123E+00 0.10049015283584595E+01
0.30749985575675964E+00 0.99556410312652588E+00
0.31249985098838806E+00 0.10130934715270996E+01
0.31749984622001648E+00 0.97549694776535034E+00
0.32249984145164490E+00 0.99732536077499390E+00
0.32749983668327332E+00 0.99805033206939697E+00
0.33249983191490173E+00 0.99849808216094971E+00
0.33749982714653015E+00 0.99976724386215210E+00
0.34249982237815857E+00 0.99999970197677612E+00
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghmB3/temperature.dat <==
0.24999999441206455E-02 0.68711271286010742E+01
0.74999998323619366E-02 0.69601335525512695E+01
0.12500000186264515E-01 0.69448781013488770E+01
0.17500000074505806E-01 0.68748054504394531E+01
0.22500000894069672E-01 0.69856119155883789E+01
0.27500001713633537E-01 0.68497724533081055E+01
0.32500002533197403E-01 0.70535492897033691E+01
0.37500001490116119E-01 0.68976635932922363E+01
0.42500000447034836E-01 0.68960633277893066E+01
0.47499999403953552E-01 0.67750868797302246E+01
0.52499998360872269E-01 0.69359941482543945E+01
0.57499997317790985E-01 0.68074855804443359E+01
0.62499996274709702E-01 0.69638457298278809E+01
0.67499995231628418E-01 0.68653755187988281E+01
0.72499997913837433E-01 0.70943694114685059E+01
0.77500000596046448E-01 0.70006766319274902E+01
0.82500003278255463E-01 0.70955266952514648E+01
0.87500005960464478E-01 0.70093765258789062E+01
0.92500008642673492E-01 0.68956952095031738E+01
0.97500011324882507E-01 0.68749909400939941E+01
0.10250001400709152E+00 0.68787665367126465E+01
0.10750001668930054E+00 0.69424529075622559E+01
0.11250001937150955E+00 0.68417158126831055E+01
0.11750002205371857E+00 0.67483830451965332E+01
0.12250002473592758E+00 0.67532224655151367E+01
0.12750002741813660E+00 0.66785497665405273E+01
0.13250002264976501E+00 0.69317541122436523E+01
0.13750001788139343E+00 0.66916222572326660E+01
0.14250001311302185E+00 0.67406721115112305E+01
0.14750000834465027E+00 0.66965341567993164E+01
0.15250000357627869E+00 0.68416743278503418E+01
0.15749999880790710E+00 0.66864395141601562E+01
0.16249999403953552E+00 0.69833803176879883E+01
0.16749998927116394E+00 0.67957181930541992E+01
0.17249998450279236E+00 0.69940414428710938E+01
0.17749997973442078E+00 0.68395547866821289E+01
0.18249997496604919E+00 0.69646143913269043E+01
0.18749997019767761E+00 0.67943844795227051E+01
0.19249996542930603E+00 0.67831535339355469E+01
0.19749996066093445E+00 0.71320281028747559E+01
0.20249995589256287E+00 0.67855982780456543E+01
0.20749995112419128E+00 0.70072727203369141E+01
0.21249994635581970E+00 0.66727700233459473E+01
0.21749994158744812E+00 0.66563138961791992E+01
0.22249993681907654E+00 0.66271891593933105E+01
0.22749993205070496E+00 0.69205174446105957E+01
0.23249992728233337E+00 0.65598430633544922E+01
0.23749992251396179E+00 0.51832003593444824E+01
0.24249991774559021E+00 0.47103166580200195E+01
0.24749991297721863E+00 0.44135956764221191E+01
0.25249990820884705E+00 0.40529522895812988E+01
0.25749990344047546E+00 0.38816094398498535E+01
0.26249989867210388E+00 0.39372758865356445E+01
0.26749989390373230E+00 0.37820835113525391E+01
0.27249988913536072E+00 0.38670558929443359E+01
0.27749988436698914E+00 0.37956809997558594E+01
0.28249987959861755E+00 0.38134019374847412E+01
0.28749987483024597E+00 0.38886542320251465E+01
0.29249987006187439E+00 0.39727165699005127E+01
0.29749986529350281E+00 0.38654990196228027E+01
0.30249986052513123E+00 0.38720614910125732E+01
0.30749985575675964E+00 0.39730212688446045E+01
0.31249985098838806E+00 0.39352185726165771E+01
0.31749984622001648E+00 0.40421938896179199E+01
0.32249984145164490E+00 0.39766962528228760E+01
0.32749983668327332E+00 0.39878983497619629E+01
0.33249983191490173E+00 0.40140590667724609E+01
0.33749982714653015E+00 0.39994311332702637E+01
0.34249982237815857E+00 0.39999983310699463E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghmB3/velocity.dat <==
0.24999999441206455E-02 -.18099445151165128E-02
0.74999998323619366E-02 0.28265753760933876E-01
0.12500000186264515E-01 -.15394360525533557E-02
0.17500000074505806E-01 0.38066435605287552E-01
0.22500000894069672E-01 -.37945535033941269E-01
0.27500001713633537E-01 0.14572611078619957E-01
0.32500002533197403E-01 0.67157498560845852E-02
0.37500001490116119E-01 -.45895792543888092E-01
0.42500000447034836E-01 -.36019064486026764E-01
0.47499999403953552E-01 -.30976869165897369E-01
0.52499998360872269E-01 -.27974324300885201E-01
0.57499997317790985E-01 -.45259002596139908E-01
0.62499996274709702E-01 -.63092626631259918E-01
0.67499995231628418E-01 0.12936336919665337E-01
0.72499997913837433E-01 0.10961567051708698E-01
0.77500000596046448E-01 -.15835605561733246E-01
0.82500003278255463E-01 -.21626550704240799E-01
0.87500005960464478E-01 -.60090672224760056E-01
0.92500008642673492E-01 -.31377281993627548E-01
0.97500011324882507E-01 -.10338593274354935E-01
0.10250001400709152E+00 -.25663983076810837E-01
0.10750001668930054E+00 -.33563364297151566E-01
0.11250001937150955E+00 0.32164834439754486E-01
0.11750002205371857E+00 0.25089319795370102E-01
0.12250002473592758E+00 -.48394588520750403E-03
0.12750002741813660E+00 0.19988350570201874E-01
0.13250002264976501E+00 0.24189097806811333E-01
0.13750001788139343E+00 0.19094923511147499E-01
0.14250001311302185E+00 0.34417461603879929E-01
0.14750000834465027E+00 -.98381647840142250E-02
0.15250000357627869E+00 -.23743323981761932E-01
0.15749999880790710E+00 -.51039773970842361E-02
0.16249999403953552E+00 0.37250891327857971E-01
0.16749998927116394E+00 0.11394888907670975E+00
0.17249998450279236E+00 0.11400224268436432E+00
0.17749997973442078E+00 0.11398152261972427E+00
0.18249997496604919E+00 0.14906559884548187E+00
0.18749997019767761E+00 0.50484344363212585E-01
0.19249996542930603E+00 0.55394053459167480E-01
0.19749996066093445E+00 0.63111327588558197E-01
0.20249995589256287E+00 0.65462216734886169E-01
0.20749995112419128E+00 0.94520688056945801E-01
0.21249994635581970E+00 0.46432476490736008E-01
0.21749994158744812E+00 -.63137896358966827E-01
0.22249993681907654E+00 -.11564176529645920E+00
0.22749993205070496E+00 -.15764901414513588E-01
0.23249992728233337E+00 -.26672276854515076E+00
0.23749992251396179E+00 -.52336740493774414E+00
0.24249991774559021E+00 -.75494337081909180E+00
0.24749991297721863E+00 -.92144513130187988E+00
0.25249990820884705E+00 -.10497943162918091E+01
0.25749990344047546E+00 -.10529763698577881E+01
0.26249989867210388E+00 -.10143889188766479E+01
0.26749989390373230E+00 -.10199009180068970E+01
0.27249988913536072E+00 -.10753269195556641E+01
0.27749988436698914E+00 -.10533858537673950E+01
0.28249987959861755E+00 -.10300145149230957E+01
0.28749987483024597E+00 -.10519446134567261E+01
0.29249987006187439E+00 -.10258960723876953E+01
0.29749986529350281E+00 -.10335640907287598E+01
0.30249986052513123E+00 -.98526400327682495E+00
0.30749985575675964E+00 -.10499247312545776E+01
0.31249985098838806E+00 -.99226117134094238E+00
0.31749984622001648E+00 -.10103642940521240E+01
0.32249984145164490E+00 -.10103698968887329E+01
0.32749983668327332E+00 -.10074759721755981E+01
0.33249983191490173E+00 -.99965101480484009E+00
0.33749982714653015E+00 -.10004346370697021E+01
0.34249982237815857E+00 -.10000009536743164E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/ghmB4/density.dat <==
0.24999999441206455E-02 0.12691861391067505E+01
0.74999998323619366E-02 0.12693006992340088E+01
0.12500000186264515E-01 0.12700589895248413E+01
0.17500000074505806E-01 0.12718294858932495E+01
0.22500000894069672E-01 0.12742295265197754E+01
0.27500001713633537E-01 0.12763843536376953E+01
0.32500002533197403E-01 0.12776821851730347E+01
0.37500001490116119E-01 0.12782328128814697E+01
0.42500000447034836E-01 0.12783650159835815E+01
0.47499999403953552E-01 0.12783143520355225E+01
0.52499998360872269E-01 0.12780771255493164E+01
0.57499997317790985E-01 0.12777719497680664E+01
0.62499996274709702E-01 0.12775359153747559E+01
0.67499995231628418E-01 0.12773568630218506E+01
0.72499997913837433E-01 0.12772530317306519E+01
0.77500000596046448E-01 0.12772158384323120E+01
0.82500003278255463E-01 0.12772164344787598E+01
0.87500005960464478E-01 0.12772868871688843E+01
0.92500008642673492E-01 0.12773710489273071E+01
0.97500011324882507E-01 0.12773921489715576E+01
0.10250001400709152E+00 0.12773780822753906E+01
0.10750001668930054E+00 0.12773851156234741E+01
0.11250001937150955E+00 0.12774622440338135E+01
0.11750002205371857E+00 0.12774813175201416E+01
0.12250002473592758E+00 0.12774109840393066E+01
0.12750002741813660E+00 0.12774052619934082E+01
0.13250002264976501E+00 0.12774726152420044E+01
0.13750001788139343E+00 0.12775152921676636E+01
0.14250001311302185E+00 0.12774684429168701E+01
0.14750000834465027E+00 0.12773332595825195E+01
0.15250000357627869E+00 0.12773258686065674E+01
0.15749999880790710E+00 0.12774710655212402E+01
0.16249999403953552E+00 0.12774977684020996E+01
0.16749998927116394E+00 0.12772830724716187E+01
0.17249998450279236E+00 0.12771120071411133E+01
0.17749997973442078E+00 0.12771290540695190E+01
0.18249997496604919E+00 0.12774282693862915E+01
0.18749997019767761E+00 0.12774215936660767E+01
0.19249996542930603E+00 0.12771688699722290E+01
0.19749996066093445E+00 0.12772613763809204E+01
0.20249995589256287E+00 0.12775696516036987E+01
0.20749995112419128E+00 0.12777023315429688E+01
0.21249994635581970E+00 0.12776466608047485E+01
0.21749994158744812E+00 0.12776226997375488E+01
0.22249993681907654E+00 0.12777788639068604E+01
0.22749993205070496E+00 0.12772899866104126E+01
0.23249992728233337E+00 0.12510344982147217E+01
0.23749992251396179E+00 0.11108852624893188E+01
0.24249991774559021E+00 0.10054011344909668E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghmB4/temperature.dat <==
0.24999999441206455E-02 0.67800869941711426E+01
0.74999998323619366E-02 0.67793607711791992E+01
0.12500000186264515E-01 0.67752685546875000E+01
0.17500000074505806E-01 0.67659773826599121E+01
0.22500000894069672E-01 0.67534198760986328E+01
0.27500001713633537E-01 0.67418727874755859E+01
0.32500002533197403E-01 0.67339005470275879E+01
0.37500001490116119E-01 0.67302103042602539E+01
0.42500000447034836E-01 0.67297272682189941E+01
0.47499999403953552E-01 0.67300777435302734E+01
0.52499998360872269E-01 0.67312493324279785E+01
0.57499997317790985E-01 0.67333898544311523E+01
0.62499996274709702E-01 0.67357330322265625E+01
0.67499995231628418E-01 0.67371969223022461E+01
0.72499997913837433E-01 0.67377057075500488E+01
0.77500000596046448E-01 0.67373409271240234E+01
0.82500003278255463E-01 0.67372026443481445E+01
0.87500005960464478E-01 0.67373013496398926E+01
0.92500008642673492E-01 0.67371768951416016E+01
0.97500011324882507E-01 0.67367610931396484E+01
0.10250001400709152E+00 0.67357296943664551E+01
0.10750001668930054E+00 0.67352371215820312E+01
0.11250001937150955E+00 0.67358040809631348E+01
0.11750002205371857E+00 0.67358326911926270E+01
0.12250002473592758E+00 0.67352223396301270E+01
0.12750002741813660E+00 0.67353372573852539E+01
0.13250002264976501E+00 0.67363047599792480E+01
0.13750001788139343E+00 0.67370600700378418E+01
0.14250001311302185E+00 0.67367677688598633E+01
0.14750000834465027E+00 0.67356381416320801E+01
0.15250000357627869E+00 0.67357244491577148E+01
0.15749999880790710E+00 0.67374730110168457E+01
0.16249999403953552E+00 0.67379994392395020E+01
0.16749998927116394E+00 0.67358655929565430E+01
0.17249998450279236E+00 0.67340822219848633E+01
0.17749997973442078E+00 0.67342300415039062E+01
0.18249997496604919E+00 0.67371463775634766E+01
0.18749997019767761E+00 0.67368593215942383E+01
0.19249996542930603E+00 0.67331628799438477E+01
0.19749996066093445E+00 0.67331199645996094E+01
0.20249995589256287E+00 0.67360177040100098E+01
0.20749995112419128E+00 0.67370424270629883E+01
0.21249994635581970E+00 0.67351417541503906E+01
0.21749994158744812E+00 0.67336010932922363E+01
0.22249993681907654E+00 0.67393894195556641E+01
0.22749993205070496E+00 0.67363977432250977E+01
0.23249992728233337E+00 0.64641437530517578E+01
0.23749992251396179E+00 0.50619602203369141E+01
0.24249991774559021E+00 0.40329933166503906E+01
0.24749991297721863E+00 0.40000095367431641E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghmB4/velocity.dat <==
0.24999999441206455E-02 0.55898026403156109E-05
0.74999998323619366E-02 0.28700380426016636E-04
0.12500000186264515E-01 0.38836606108816341E-04
0.17500000074505806E-01 0.24225933884736151E-04
0.22500000894069672E-01 -.25567434931872413E-04
0.27500001713633537E-01 -.52238046919228509E-04
0.32500002533197403E-01 -.22289293701760471E-03
0.37500001490116119E-01 -.39036746602505445E-03
0.42500000447034836E-01 -.45658164890483022E-03
0.47499999403953552E-01 -.47256777179427445E-03
0.52499998360872269E-01 -.39795073098503053E-03
0.57499997317790985E-01 -.17209899669978768E-03
0.62499996274709702E-01 0.18129399904864840E-04
0.67499995231628418E-01 -.64275111071765423E-04
0.72499997913837433E-01 -.70137408329173923E-04
0.77500000596046448E-01 0.37260062526911497E-04
0.82500003278255463E-01 0.63504376157652587E-04
0.87500005960464478E-01 -.25432136681047268E-04
0.92500008642673492E-01 -.91840607638005167E-04
0.97500011324882507E-01 -.47199326218105853E-04
0.10250001400709152E+00 0.18954575352836400E-04
0.10750001668930054E+00 -.15117236762307584E-03
0.11250001937150955E+00 -.40920005994848907E-03
0.11750002205371857E+00 -.42534730164334178E-03
0.12250002473592758E+00 -.12799857358913869E-03
0.12750002741813660E+00 0.15777767112012953E-03
0.13250002264976501E+00 0.18681763322092593E-03
0.13750001788139343E+00 -.10687725080060773E-04
0.14250001311302185E+00 0.54466891015181318E-04
0.14750000834465027E+00 0.36585572524927557E-03
0.15250000357627869E+00 0.32129080500453711E-03
0.15749999880790710E+00 -.22825128689873964E-03
0.16249999403953552E+00 -.33371031167916954E-03
0.16749998927116394E+00 0.37039551534689963E-03
0.17249998450279236E+00 0.70631381822749972E-03
0.17749997973442078E+00 0.16613829529887880E-05
0.18249997496604919E+00 -.12305022682994604E-02
0.18749997019767761E+00 -.11002068640664220E-02
0.19249996542930603E+00 0.34775113454088569E-03
0.19749996066093445E+00 0.10333551326766610E-02
0.20249995589256287E+00 0.14532351633533835E-03
0.20749995112419128E+00 -.34933473216369748E-03
0.21249994635581970E+00 0.15118494047783315E-03
0.21749994158744812E+00 0.16823596088215709E-02
0.22249993681907654E+00 0.24362117983400822E-02
0.22749993205070496E+00 -.26826481334865093E-02
0.23249992728233337E+00 -.90914286673069000E-01
0.23749992251396179E+00 -.59323900938034058E+00
0.24249991774559021E+00 -.98273932933807373E+00
0.24749991297721863E+00 -.99999326467514038E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01


==> figure_new1/ghmB54/density.dat <==
0.24999999441206455E-02 0.12691985368728638E+01
0.74999998323619366E-02 0.12693116664886475E+01
0.12500000186264515E-01 0.12700556516647339E+01
0.17500000074505806E-01 0.12718051671981812E+01
0.22500000894069672E-01 0.12741836309432983E+01
0.27500001713633537E-01 0.12763235569000244E+01
0.32500002533197403E-01 0.12776576280593872E+01
0.37500001490116119E-01 0.12782258987426758E+01
0.42500000447034836E-01 0.12783542871475220E+01
0.47499999403953552E-01 0.12783353328704834E+01
0.52499998360872269E-01 0.12781352996826172E+01
0.57499997317790985E-01 0.12778056859970093E+01
0.62499996274709702E-01 0.12775470018386841E+01
0.67499995231628418E-01 0.12773991823196411E+01
0.72499997913837433E-01 0.12773139476776123E+01
0.77500000596046448E-01 0.12772731781005859E+01
0.82500003278255463E-01 0.12772724628448486E+01
0.87500005960464478E-01 0.12773281335830688E+01
0.92500008642673492E-01 0.12773872613906860E+01
0.97500011324882507E-01 0.12773939371109009E+01
0.10250001400709152E+00 0.12773826122283936E+01
0.10750001668930054E+00 0.12774122953414917E+01
0.11250001937150955E+00 0.12774835824966431E+01
0.11750002205371857E+00 0.12774859666824341E+01
0.12250002473592758E+00 0.12774045467376709E+01
0.12750002741813660E+00 0.12773644924163818E+01
0.13250002264976501E+00 0.12774161100387573E+01
0.13750001788139343E+00 0.12774819135665894E+01
0.14250001311302185E+00 0.12774466276168823E+01
0.14750000834465027E+00 0.12773218154907227E+01
0.15250000357627869E+00 0.12773259878158569E+01
0.15749999880790710E+00 0.12774831056594849E+01
0.16249999403953552E+00 0.12775201797485352E+01
0.16749998927116394E+00 0.12773687839508057E+01
0.17249998450279236E+00 0.12772715091705322E+01
0.17749997973442078E+00 0.12773505449295044E+01
0.18249997496604919E+00 0.12775866985321045E+01
0.18749997019767761E+00 0.12775515317916870E+01
0.19249996542930603E+00 0.12772313356399536E+01
0.19749996066093445E+00 0.12771775722503662E+01
0.20249995589256287E+00 0.12774772644042969E+01
0.20749995112419128E+00 0.12776232957839966E+01
0.21249994635581970E+00 0.12774487733840942E+01
0.21749994158744812E+00 0.12771462202072144E+01
0.22249993681907654E+00 0.12775397300720215E+01
0.22749993205070496E+00 0.12772862911224365E+01
0.23249992728233337E+00 0.12513872385025024E+01
0.23749992251396179E+00 0.11108748912811279E+01
0.24249991774559021E+00 0.10053942203521729E+01
0.24749991297721863E+00 0.10000028610229492E+01
0.25249990820884705E+00 0.10000000000000000E+01
0.25749990344047546E+00 0.10000000000000000E+01
0.26249989867210388E+00 0.10000000000000000E+01
0.26749989390373230E+00 0.10000000000000000E+01
0.27249988913536072E+00 0.10000000000000000E+01
0.27749988436698914E+00 0.10000000000000000E+01
0.28249987959861755E+00 0.10000000000000000E+01
0.28749987483024597E+00 0.10000000000000000E+01
0.29249987006187439E+00 0.10000000000000000E+01
0.29749986529350281E+00 0.10000000000000000E+01
0.30249986052513123E+00 0.10000000000000000E+01
0.30749985575675964E+00 0.10000000000000000E+01
0.31249985098838806E+00 0.10000000000000000E+01
0.31749984622001648E+00 0.10000000000000000E+01
0.32249984145164490E+00 0.10000000000000000E+01
0.32749983668327332E+00 0.10000000000000000E+01
0.33249983191490173E+00 0.10000000000000000E+01
0.33749982714653015E+00 0.10000000000000000E+01
0.34249982237815857E+00 0.10000000000000000E+01
0.34749981760978699E+00 0.10000000000000000E+01
0.35249981284141541E+00 0.10000000000000000E+01
0.35749980807304382E+00 0.10000000000000000E+01
0.36249980330467224E+00 0.10000000000000000E+01
0.36749979853630066E+00 0.10000000000000000E+01
0.37249979376792908E+00 0.10000000000000000E+01
0.37749978899955750E+00 0.10000000000000000E+01
0.38249978423118591E+00 0.10000000000000000E+01
0.38749977946281433E+00 0.10000000000000000E+01
0.39249977469444275E+00 0.10000000000000000E+01
0.39749976992607117E+00 0.10000000000000000E+01
0.40249976515769958E+00 0.10000000000000000E+01
0.40749976038932800E+00 0.10000000000000000E+01
0.41249975562095642E+00 0.10000000000000000E+01
0.41749975085258484E+00 0.10000000000000000E+01
0.42249974608421326E+00 0.10000000000000000E+01
0.42749974131584167E+00 0.10000000000000000E+01
0.43249973654747009E+00 0.10000000000000000E+01
0.43749973177909851E+00 0.10000000000000000E+01
0.44249972701072693E+00 0.10000000000000000E+01
0.44749972224235535E+00 0.10000000000000000E+01
0.45249971747398376E+00 0.10000000000000000E+01
0.45749971270561218E+00 0.10000000000000000E+01
0.46249970793724060E+00 0.10000000000000000E+01
0.46749970316886902E+00 0.10000000000000000E+01
0.47249969840049744E+00 0.10000000000000000E+01
0.47749969363212585E+00 0.10000000000000000E+01
0.48249968886375427E+00 0.10000000000000000E+01
0.48749968409538269E+00 0.10000000000000000E+01
0.49249967932701111E+00 0.10000000000000000E+01
0.49749967455863953E+00 0.10000000000000000E+01
0.50249969959259033E+00 0.10000000000000000E+01
0.50749969482421875E+00 0.10000000000000000E+01
0.51249969005584717E+00 0.10000000000000000E+01
0.51749968528747559E+00 0.10000000000000000E+01
0.52249968051910400E+00 0.10000000000000000E+01
0.52749967575073242E+00 0.10000000000000000E+01
0.53249967098236084E+00 0.10000000000000000E+01
0.53749966621398926E+00 0.10000000000000000E+01
0.54249966144561768E+00 0.10000000000000000E+01
0.54749965667724609E+00 0.10000000000000000E+01
0.55249965190887451E+00 0.10000000000000000E+01
0.55749964714050293E+00 0.10000000000000000E+01
0.56249964237213135E+00 0.10000000000000000E+01
0.56749963760375977E+00 0.10000000000000000E+01
0.57249963283538818E+00 0.10000000000000000E+01
0.57749962806701660E+00 0.10000000000000000E+01
0.58249962329864502E+00 0.10000000000000000E+01
0.58749961853027344E+00 0.10000000000000000E+01
0.59249961376190186E+00 0.10000000000000000E+01
0.59749960899353027E+00 0.10000000000000000E+01
0.60249960422515869E+00 0.10000000000000000E+01
0.60749959945678711E+00 0.10000000000000000E+01
0.61249959468841553E+00 0.10000000000000000E+01
0.61749958992004395E+00 0.10000000000000000E+01
0.62249958515167236E+00 0.10000000000000000E+01
0.62749958038330078E+00 0.10000000000000000E+01
0.63249957561492920E+00 0.10000000000000000E+01
0.63749957084655762E+00 0.10000000000000000E+01
0.64249956607818604E+00 0.10000000000000000E+01
0.64749956130981445E+00 0.10000000000000000E+01
0.65249955654144287E+00 0.10000000000000000E+01
0.65749955177307129E+00 0.10000000000000000E+01
0.66249954700469971E+00 0.10000000000000000E+01
0.66749954223632812E+00 0.10000000000000000E+01
0.67249953746795654E+00 0.10000000000000000E+01
0.67749953269958496E+00 0.10000000000000000E+01
0.68249952793121338E+00 0.10000000000000000E+01
0.68749952316284180E+00 0.10000000000000000E+01
0.69249951839447021E+00 0.10000000000000000E+01
0.69749951362609863E+00 0.10000000000000000E+01
0.70249950885772705E+00 0.10000000000000000E+01
0.70749950408935547E+00 0.10000000000000000E+01
0.71249949932098389E+00 0.10000000000000000E+01
0.71749949455261230E+00 0.10000000000000000E+01
0.72249948978424072E+00 0.10000000000000000E+01
0.72749948501586914E+00 0.10000000000000000E+01
0.73249948024749756E+00 0.10000000000000000E+01
0.73749947547912598E+00 0.10000000000000000E+01
0.74249947071075439E+00 0.10000000000000000E+01
0.74749946594238281E+00 0.10000000000000000E+01
0.75249946117401123E+00 0.10000000000000000E+01
0.75749945640563965E+00 0.10000000000000000E+01
0.76249945163726807E+00 0.10000000000000000E+01
0.76749944686889648E+00 0.10000000000000000E+01
0.77249944210052490E+00 0.10000000000000000E+01
0.77749943733215332E+00 0.10000000000000000E+01
0.78249943256378174E+00 0.10000000000000000E+01
0.78749942779541016E+00 0.10000000000000000E+01
0.79249942302703857E+00 0.10000000000000000E+01
0.79749941825866699E+00 0.10000000000000000E+01
0.80249941349029541E+00 0.10000000000000000E+01
0.80749940872192383E+00 0.10000000000000000E+01
0.81249940395355225E+00 0.10000000000000000E+01
0.81749939918518066E+00 0.10000000000000000E+01
0.82249939441680908E+00 0.10000000000000000E+01
0.82749938964843750E+00 0.10000000000000000E+01
0.83249938488006592E+00 0.10000000000000000E+01
0.83749938011169434E+00 0.10000000000000000E+01
0.84249937534332275E+00 0.10000000000000000E+01
0.84749937057495117E+00 0.10000000000000000E+01
0.85249936580657959E+00 0.10000000000000000E+01
0.85749936103820801E+00 0.10000000000000000E+01
0.86249935626983643E+00 0.10000000000000000E+01
0.86749935150146484E+00 0.10000000000000000E+01
0.87249934673309326E+00 0.10000000000000000E+01
0.87749934196472168E+00 0.10000000000000000E+01
0.88249933719635010E+00 0.10000000000000000E+01
0.88749933242797852E+00 0.10000000000000000E+01
0.89249932765960693E+00 0.10000000000000000E+01
0.89749932289123535E+00 0.10000000000000000E+01
0.90249931812286377E+00 0.10000000000000000E+01
0.90749931335449219E+00 0.10000000000000000E+01
0.91249930858612061E+00 0.10000000000000000E+01
0.91749930381774902E+00 0.10000000000000000E+01
0.92249929904937744E+00 0.10000000000000000E+01
0.92749929428100586E+00 0.10000000000000000E+01
0.93249928951263428E+00 0.10000000000000000E+01
0.93749928474426270E+00 0.10000000000000000E+01
0.94249927997589111E+00 0.10000000000000000E+01
0.94749927520751953E+00 0.10000000000000000E+01
0.95249927043914795E+00 0.10000000000000000E+01
0.95749926567077637E+00 0.10000000000000000E+01
0.96249926090240479E+00 0.10000000000000000E+01
0.96749925613403320E+00 0.10000000000000000E+01
0.97249925136566162E+00 0.10000000000000000E+01
0.97749924659729004E+00 0.10000000000000000E+01
0.98249924182891846E+00 0.10000000000000000E+01
0.98749923706054688E+00 0.10000000000000000E+01
0.99249923229217529E+00 0.10000000000000000E+01


==> figure_new1/ghmB54/temperature.dat <==
0.24999999441206455E-02 0.67802400588989258E+01
0.74999998323619366E-02 0.67794837951660156E+01
0.12500000186264515E-01 0.67753772735595703E+01
0.17500000074505806E-01 0.67661628723144531E+01
0.22500000894069672E-01 0.67536845207214355E+01
0.27500001713633537E-01 0.67423038482666016E+01
0.32500002533197403E-01 0.67350301742553711E+01
0.37500001490116119E-01 0.67320318222045898E+01
0.42500000447034836E-01 0.67316198348999023E+01
0.47499999403953552E-01 0.67318110466003418E+01
0.52499998360872269E-01 0.67325673103332520E+01
0.57499997317790985E-01 0.67340583801269531E+01
0.62499996274709702E-01 0.67355880737304688E+01
0.67499995231628418E-01 0.67368445396423340E+01
0.72499997913837433E-01 0.67372446060180664E+01
0.77500000596046448E-01 0.67369103431701660E+01
0.82500003278255463E-01 0.67367916107177734E+01
0.87500005960464478E-01 0.67370386123657227E+01
0.92500008642673492E-01 0.67370476722717285E+01
0.97500011324882507E-01 0.67366347312927246E+01
0.10250001400709152E+00 0.67359962463378906E+01
0.10750001668930054E+00 0.67360844612121582E+01
0.11250001937150955E+00 0.67367835044860840E+01
0.11750002205371857E+00 0.67368478775024414E+01
0.12250002473592758E+00 0.67360987663269043E+01
0.12750002741813660E+00 0.67357821464538574E+01
0.13250002264976501E+00 0.67364931106567383E+01
0.13750001788139343E+00 0.67373380661010742E+01
0.14250001311302185E+00 0.67370548248291016E+01
0.14750000834465027E+00 0.67357850074768066E+01
0.15250000357627869E+00 0.67358469963073730E+01
0.15749999880790710E+00 0.67375221252441406E+01
0.16249999403953552E+00 0.67379202842712402E+01
0.16749998927116394E+00 0.67363290786743164E+01
0.17249998450279236E+00 0.67353191375732422E+01
0.17749997973442078E+00 0.67361655235290527E+01
0.18249997496604919E+00 0.67386956214904785E+01
0.18749997019767761E+00 0.67383384704589844E+01
0.19249996542930603E+00 0.67350187301635742E+01
0.19749996066093445E+00 0.67344965934753418E+01
0.20249995589256287E+00 0.67377443313598633E+01
0.20749995112419128E+00 0.67393064498901367E+01
0.21249994635581970E+00 0.67374114990234375E+01
0.21749994158744812E+00 0.67342681884765625E+01
0.22249993681907654E+00 0.67389216423034668E+01
0.22749993205070496E+00 0.67359132766723633E+01
0.23249992728233337E+00 0.64652700424194336E+01
0.23749992251396179E+00 0.50623474121093750E+01
0.24249991774559021E+00 0.40329051017761230E+01
0.24749991297721863E+00 0.40000100135803223E+01
0.25249990820884705E+00 0.40000000000000000E+01
0.25749990344047546E+00 0.40000000000000000E+01
0.26249989867210388E+00 0.40000000000000000E+01
0.26749989390373230E+00 0.40000000000000000E+01
0.27249988913536072E+00 0.40000000000000000E+01
0.27749988436698914E+00 0.40000000000000000E+01
0.28249987959861755E+00 0.40000000000000000E+01
0.28749987483024597E+00 0.40000000000000000E+01
0.29249987006187439E+00 0.40000000000000000E+01
0.29749986529350281E+00 0.40000000000000000E+01
0.30249986052513123E+00 0.40000000000000000E+01
0.30749985575675964E+00 0.40000000000000000E+01
0.31249985098838806E+00 0.40000000000000000E+01
0.31749984622001648E+00 0.40000000000000000E+01
0.32249984145164490E+00 0.40000000000000000E+01
0.32749983668327332E+00 0.40000000000000000E+01
0.33249983191490173E+00 0.40000000000000000E+01
0.33749982714653015E+00 0.40000000000000000E+01
0.34249982237815857E+00 0.40000000000000000E+01
0.34749981760978699E+00 0.40000000000000000E+01
0.35249981284141541E+00 0.40000000000000000E+01
0.35749980807304382E+00 0.40000000000000000E+01
0.36249980330467224E+00 0.40000000000000000E+01
0.36749979853630066E+00 0.40000000000000000E+01
0.37249979376792908E+00 0.40000000000000000E+01
0.37749978899955750E+00 0.40000000000000000E+01
0.38249978423118591E+00 0.40000000000000000E+01
0.38749977946281433E+00 0.40000000000000000E+01
0.39249977469444275E+00 0.40000000000000000E+01
0.39749976992607117E+00 0.40000000000000000E+01
0.40249976515769958E+00 0.40000000000000000E+01
0.40749976038932800E+00 0.40000000000000000E+01
0.41249975562095642E+00 0.40000000000000000E+01
0.41749975085258484E+00 0.40000000000000000E+01
0.42249974608421326E+00 0.40000000000000000E+01
0.42749974131584167E+00 0.40000000000000000E+01
0.43249973654747009E+00 0.40000000000000000E+01
0.43749973177909851E+00 0.40000000000000000E+01
0.44249972701072693E+00 0.40000000000000000E+01
0.44749972224235535E+00 0.40000000000000000E+01
0.45249971747398376E+00 0.40000000000000000E+01
0.45749971270561218E+00 0.40000000000000000E+01
0.46249970793724060E+00 0.40000000000000000E+01
0.46749970316886902E+00 0.40000000000000000E+01
0.47249969840049744E+00 0.40000000000000000E+01
0.47749969363212585E+00 0.40000000000000000E+01
0.48249968886375427E+00 0.40000000000000000E+01
0.48749968409538269E+00 0.40000000000000000E+01
0.49249967932701111E+00 0.40000000000000000E+01
0.49749967455863953E+00 0.40000000000000000E+01
0.50249969959259033E+00 0.40000000000000000E+01
0.50749969482421875E+00 0.40000000000000000E+01
0.51249969005584717E+00 0.40000000000000000E+01
0.51749968528747559E+00 0.40000000000000000E+01
0.52249968051910400E+00 0.40000000000000000E+01
0.52749967575073242E+00 0.40000000000000000E+01
0.53249967098236084E+00 0.40000000000000000E+01
0.53749966621398926E+00 0.40000000000000000E+01
0.54249966144561768E+00 0.40000000000000000E+01
0.54749965667724609E+00 0.40000000000000000E+01
0.55249965190887451E+00 0.40000000000000000E+01
0.55749964714050293E+00 0.40000000000000000E+01
0.56249964237213135E+00 0.40000000000000000E+01
0.56749963760375977E+00 0.40000000000000000E+01
0.57249963283538818E+00 0.40000000000000000E+01
0.57749962806701660E+00 0.40000000000000000E+01
0.58249962329864502E+00 0.40000000000000000E+01
0.58749961853027344E+00 0.40000000000000000E+01
0.59249961376190186E+00 0.40000000000000000E+01
0.59749960899353027E+00 0.40000000000000000E+01
0.60249960422515869E+00 0.40000000000000000E+01
0.60749959945678711E+00 0.40000000000000000E+01
0.61249959468841553E+00 0.40000000000000000E+01
0.61749958992004395E+00 0.40000000000000000E+01
0.62249958515167236E+00 0.40000000000000000E+01
0.62749958038330078E+00 0.40000000000000000E+01
0.63249957561492920E+00 0.40000000000000000E+01
0.63749957084655762E+00 0.40000000000000000E+01
0.64249956607818604E+00 0.40000000000000000E+01
0.64749956130981445E+00 0.40000000000000000E+01
0.65249955654144287E+00 0.40000000000000000E+01
0.65749955177307129E+00 0.40000000000000000E+01
0.66249954700469971E+00 0.40000000000000000E+01
0.66749954223632812E+00 0.40000000000000000E+01
0.67249953746795654E+00 0.40000000000000000E+01
0.67749953269958496E+00 0.40000000000000000E+01
0.68249952793121338E+00 0.40000000000000000E+01
0.68749952316284180E+00 0.40000000000000000E+01
0.69249951839447021E+00 0.40000000000000000E+01
0.69749951362609863E+00 0.40000000000000000E+01
0.70249950885772705E+00 0.40000000000000000E+01
0.70749950408935547E+00 0.40000000000000000E+01
0.71249949932098389E+00 0.40000000000000000E+01
0.71749949455261230E+00 0.40000000000000000E+01
0.72249948978424072E+00 0.40000000000000000E+01
0.72749948501586914E+00 0.40000000000000000E+01
0.73249948024749756E+00 0.40000000000000000E+01
0.73749947547912598E+00 0.40000000000000000E+01
0.74249947071075439E+00 0.40000000000000000E+01
0.74749946594238281E+00 0.40000000000000000E+01
0.75249946117401123E+00 0.40000000000000000E+01
0.75749945640563965E+00 0.40000000000000000E+01
0.76249945163726807E+00 0.40000000000000000E+01
0.76749944686889648E+00 0.40000000000000000E+01
0.77249944210052490E+00 0.40000000000000000E+01
0.77749943733215332E+00 0.40000000000000000E+01
0.78249943256378174E+00 0.40000000000000000E+01
0.78749942779541016E+00 0.40000000000000000E+01
0.79249942302703857E+00 0.40000000000000000E+01
0.79749941825866699E+00 0.40000000000000000E+01
0.80249941349029541E+00 0.40000000000000000E+01
0.80749940872192383E+00 0.40000000000000000E+01
0.81249940395355225E+00 0.40000000000000000E+01
0.81749939918518066E+00 0.40000000000000000E+01
0.82249939441680908E+00 0.40000000000000000E+01
0.82749938964843750E+00 0.40000000000000000E+01
0.83249938488006592E+00 0.40000000000000000E+01
0.83749938011169434E+00 0.40000000000000000E+01
0.84249937534332275E+00 0.40000000000000000E+01
0.84749937057495117E+00 0.40000000000000000E+01
0.85249936580657959E+00 0.40000000000000000E+01
0.85749936103820801E+00 0.40000000000000000E+01
0.86249935626983643E+00 0.40000000000000000E+01
0.86749935150146484E+00 0.40000000000000000E+01
0.87249934673309326E+00 0.40000000000000000E+01
0.87749934196472168E+00 0.40000000000000000E+01
0.88249933719635010E+00 0.40000000000000000E+01
0.88749933242797852E+00 0.40000000000000000E+01
0.89249932765960693E+00 0.40000000000000000E+01
0.89749932289123535E+00 0.40000000000000000E+01
0.90249931812286377E+00 0.40000000000000000E+01
0.90749931335449219E+00 0.40000000000000000E+01
0.91249930858612061E+00 0.40000000000000000E+01
0.91749930381774902E+00 0.40000000000000000E+01
0.92249929904937744E+00 0.40000000000000000E+01
0.92749929428100586E+00 0.40000000000000000E+01
0.93249928951263428E+00 0.40000000000000000E+01
0.93749928474426270E+00 0.40000000000000000E+01
0.94249927997589111E+00 0.40000000000000000E+01
0.94749927520751953E+00 0.40000000000000000E+01
0.95249927043914795E+00 0.40000000000000000E+01
0.95749926567077637E+00 0.40000000000000000E+01
0.96249926090240479E+00 0.40000000000000000E+01
0.96749925613403320E+00 0.40000000000000000E+01
0.97249925136566162E+00 0.40000000000000000E+01
0.97749924659729004E+00 0.40000000000000000E+01
0.98249924182891846E+00 0.40000000000000000E+01
0.98749923706054688E+00 0.40000000000000000E+01
0.99249923229217529E+00 0.40000000000000000E+01


==> figure_new1/ghmB54/velocity.dat <==
0.24999999441206455E-02 -.32696034395485185E-05
0.74999998323619366E-02 0.65846566030813847E-05
0.12500000186264515E-01 0.67085434238833841E-05
0.17500000074505806E-01 -.13847986338078044E-04
0.22500000894069672E-01 -.30774841434322298E-04
0.27500001713633537E-01 -.17617428966332227E-04
0.32500002533197403E-01 0.17153057342511602E-04
0.37500001490116119E-01 0.14330542398965918E-04
0.42500000447034836E-01 -.36407182051334530E-04
0.47499999403953552E-01 -.49733207561075687E-04
0.52499998360872269E-01 0.39484116314270068E-05
0.57499997317790985E-01 0.37257093936204910E-04
0.62499996274709702E-01 0.16171286461030832E-05
0.67499995231628418E-01 -.89623899839352816E-04
0.72499997913837433E-01 -.77457683801185340E-04
0.77500000596046448E-01 0.41044619138119742E-04
0.82500003278255463E-01 0.59880479966523126E-04
0.87500005960464478E-01 -.55416883697034791E-04
0.92500008642673492E-01 -.11147470650030300E-03
0.97500011324882507E-01 -.32481100788572803E-04
0.10250001400709152E+00 0.11154966341564432E-03
0.10750001668930054E+00 0.71893227868713439E-04
0.11250001937150955E+00 -.14808104606345296E-03
0.11750002205371857E+00 -.16687318566255271E-03
0.12250002473592758E+00 0.91029542090836912E-04
0.12750002741813660E+00 0.19662498380057514E-03
0.13250002264976501E+00 -.10541331903368700E-04
0.13750001788139343E+00 -.25800077128224075E-03
0.14250001311302185E+00 -.14007530990056694E-03
0.14750000834465027E+00 0.29833475127816200E-03
0.15250000357627869E+00 0.32141417614184320E-03
0.15749999880790710E+00 -.21801126422360539E-03
0.16249999403953552E+00 -.38541766116395593E-03
0.16749998927116394E+00 0.13819288869854063E-03
0.17249998450279236E+00 0.50682178698480129E-03
0.17749997973442078E+00 0.25865592760965228E-03
0.18249997496604919E+00 -.55069918744266033E-03
0.18749997019767761E+00 -.50081097288057208E-03
0.19249996542930603E+00 0.57002948597073555E-03
0.19749996066093445E+00 0.79029437620192766E-03
0.20249995589256287E+00 -.32589421607553959E-03
0.20749995112419128E+00 -.99725078325718641E-03
0.21249994635581970E+00 -.32000345527194440E-03
0.21749994158744812E+00 0.16868674429133534E-02
0.22249993681907654E+00 0.21778934169560671E-02
0.22749993205070496E+00 -.34152523148804903E-02
0.23249992728233337E+00 -.90064719319343567E-01
0.23749992251396179E+00 -.59318232536315918E+00
0.24249991774559021E+00 -.98277324438095093E+00
0.24749991297721863E+00 -.99999320507049561E+00
0.25249990820884705E+00 -.10000000000000000E+01
0.25749990344047546E+00 -.10000000000000000E+01
0.26249989867210388E+00 -.10000000000000000E+01
0.26749989390373230E+00 -.10000000000000000E+01
0.27249988913536072E+00 -.10000000000000000E+01
0.27749988436698914E+00 -.10000000000000000E+01
0.28249987959861755E+00 -.10000000000000000E+01
0.28749987483024597E+00 -.10000000000000000E+01
0.29249987006187439E+00 -.10000000000000000E+01
0.29749986529350281E+00 -.10000000000000000E+01
0.30249986052513123E+00 -.10000000000000000E+01
0.30749985575675964E+00 -.10000000000000000E+01
0.31249985098838806E+00 -.10000000000000000E+01
0.31749984622001648E+00 -.10000000000000000E+01
0.32249984145164490E+00 -.10000000000000000E+01
0.32749983668327332E+00 -.10000000000000000E+01
0.33249983191490173E+00 -.10000000000000000E+01
0.33749982714653015E+00 -.10000000000000000E+01
0.34249982237815857E+00 -.10000000000000000E+01
0.34749981760978699E+00 -.10000000000000000E+01
0.35249981284141541E+00 -.10000000000000000E+01
0.35749980807304382E+00 -.10000000000000000E+01
0.36249980330467224E+00 -.10000000000000000E+01
0.36749979853630066E+00 -.10000000000000000E+01
0.37249979376792908E+00 -.10000000000000000E+01
0.37749978899955750E+00 -.10000000000000000E+01
0.38249978423118591E+00 -.10000000000000000E+01
0.38749977946281433E+00 -.10000000000000000E+01
0.39249977469444275E+00 -.10000000000000000E+01
0.39749976992607117E+00 -.10000000000000000E+01
0.40249976515769958E+00 -.10000000000000000E+01
0.40749976038932800E+00 -.10000000000000000E+01
0.41249975562095642E+00 -.10000000000000000E+01
0.41749975085258484E+00 -.10000000000000000E+01
0.42249974608421326E+00 -.10000000000000000E+01
0.42749974131584167E+00 -.10000000000000000E+01
0.43249973654747009E+00 -.10000000000000000E+01
0.43749973177909851E+00 -.10000000000000000E+01
0.44249972701072693E+00 -.10000000000000000E+01
0.44749972224235535E+00 -.10000000000000000E+01
0.45249971747398376E+00 -.10000000000000000E+01
0.45749971270561218E+00 -.10000000000000000E+01
0.46249970793724060E+00 -.10000000000000000E+01
0.46749970316886902E+00 -.10000000000000000E+01
0.47249969840049744E+00 -.10000000000000000E+01
0.47749969363212585E+00 -.10000000000000000E+01
0.48249968886375427E+00 -.10000000000000000E+01
0.48749968409538269E+00 -.10000000000000000E+01
0.49249967932701111E+00 -.10000000000000000E+01
0.49749967455863953E+00 -.10000000000000000E+01
0.50249969959259033E+00 -.10000000000000000E+01
0.50749969482421875E+00 -.10000000000000000E+01
0.51249969005584717E+00 -.10000000000000000E+01
0.51749968528747559E+00 -.10000000000000000E+01
0.52249968051910400E+00 -.10000000000000000E+01
0.52749967575073242E+00 -.10000000000000000E+01
0.53249967098236084E+00 -.10000000000000000E+01
0.53749966621398926E+00 -.10000000000000000E+01
0.54249966144561768E+00 -.10000000000000000E+01
0.54749965667724609E+00 -.10000000000000000E+01
0.55249965190887451E+00 -.10000000000000000E+01
0.55749964714050293E+00 -.10000000000000000E+01
0.56249964237213135E+00 -.10000000000000000E+01
0.56749963760375977E+00 -.10000000000000000E+01
0.57249963283538818E+00 -.10000000000000000E+01
0.57749962806701660E+00 -.10000000000000000E+01
0.58249962329864502E+00 -.10000000000000000E+01
0.58749961853027344E+00 -.10000000000000000E+01
0.59249961376190186E+00 -.10000000000000000E+01
0.59749960899353027E+00 -.10000000000000000E+01
0.60249960422515869E+00 -.10000000000000000E+01
0.60749959945678711E+00 -.10000000000000000E+01
0.61249959468841553E+00 -.10000000000000000E+01
0.61749958992004395E+00 -.10000000000000000E+01
0.62249958515167236E+00 -.10000000000000000E+01
0.62749958038330078E+00 -.10000000000000000E+01
0.63249957561492920E+00 -.10000000000000000E+01
0.63749957084655762E+00 -.10000000000000000E+01
0.64249956607818604E+00 -.10000000000000000E+01
0.64749956130981445E+00 -.10000000000000000E+01
0.65249955654144287E+00 -.10000000000000000E+01
0.65749955177307129E+00 -.10000000000000000E+01
0.66249954700469971E+00 -.10000000000000000E+01
0.66749954223632812E+00 -.10000000000000000E+01
0.67249953746795654E+00 -.10000000000000000E+01
0.67749953269958496E+00 -.10000000000000000E+01
0.68249952793121338E+00 -.10000000000000000E+01
0.68749952316284180E+00 -.10000000000000000E+01
0.69249951839447021E+00 -.10000000000000000E+01
0.69749951362609863E+00 -.10000000000000000E+01
0.70249950885772705E+00 -.10000000000000000E+01
0.70749950408935547E+00 -.10000000000000000E+01
0.71249949932098389E+00 -.10000000000000000E+01
0.71749949455261230E+00 -.10000000000000000E+01
0.72249948978424072E+00 -.10000000000000000E+01
0.72749948501586914E+00 -.10000000000000000E+01
0.73249948024749756E+00 -.10000000000000000E+01
0.73749947547912598E+00 -.10000000000000000E+01
0.74249947071075439E+00 -.10000000000000000E+01
0.74749946594238281E+00 -.10000000000000000E+01
0.75249946117401123E+00 -.10000000000000000E+01
0.75749945640563965E+00 -.10000000000000000E+01
0.76249945163726807E+00 -.10000000000000000E+01
0.76749944686889648E+00 -.10000000000000000E+01
0.77249944210052490E+00 -.10000000000000000E+01
0.77749943733215332E+00 -.10000000000000000E+01
0.78249943256378174E+00 -.10000000000000000E+01
0.78749942779541016E+00 -.10000000000000000E+01
0.79249942302703857E+00 -.10000000000000000E+01
0.79749941825866699E+00 -.10000000000000000E+01
0.80249941349029541E+00 -.10000000000000000E+01
0.80749940872192383E+00 -.10000000000000000E+01
0.81249940395355225E+00 -.10000000000000000E+01
0.81749939918518066E+00 -.10000000000000000E+01
0.82249939441680908E+00 -.10000000000000000E+01
0.82749938964843750E+00 -.10000000000000000E+01
0.83249938488006592E+00 -.10000000000000000E+01
0.83749938011169434E+00 -.10000000000000000E+01
0.84249937534332275E+00 -.10000000000000000E+01
0.84749937057495117E+00 -.10000000000000000E+01
0.85249936580657959E+00 -.10000000000000000E+01
0.85749936103820801E+00 -.10000000000000000E+01
0.86249935626983643E+00 -.10000000000000000E+01
0.86749935150146484E+00 -.10000000000000000E+01
0.87249934673309326E+00 -.10000000000000000E+01
0.87749934196472168E+00 -.10000000000000000E+01
0.88249933719635010E+00 -.10000000000000000E+01
0.88749933242797852E+00 -.10000000000000000E+01
0.89249932765960693E+00 -.10000000000000000E+01
0.89749932289123535E+00 -.10000000000000000E+01
0.90249931812286377E+00 -.10000000000000000E+01
0.90749931335449219E+00 -.10000000000000000E+01
0.91249930858612061E+00 -.10000000000000000E+01
0.91749930381774902E+00 -.10000000000000000E+01
0.92249929904937744E+00 -.10000000000000000E+01
0.92749929428100586E+00 -.10000000000000000E+01
0.93249928951263428E+00 -.10000000000000000E+01
0.93749928474426270E+00 -.10000000000000000E+01
0.94249927997589111E+00 -.10000000000000000E+01
0.94749927520751953E+00 -.10000000000000000E+01
0.95249927043914795E+00 -.10000000000000000E+01
0.95749926567077637E+00 -.10000000000000000E+01
0.96249926090240479E+00 -.10000000000000000E+01
0.96749925613403320E+00 -.10000000000000000E+01
0.97249925136566162E+00 -.10000000000000000E+01
0.97749924659729004E+00 -.10000000000000000E+01
0.98249924182891846E+00 -.10000000000000000E+01
0.98749923706054688E+00 -.10000000000000000E+01
0.99249923229217529E+00 -.10000000000000000E+01

